Structured barycentric forms for interpolation-based data-driven reduced modeling of second-order systems

An essential tool in data-driven modeling of dynamical systems from frequency response measurements is the barycentric form of the underlying rational transfer function. In this work, we propose structured barycentric forms for modeling dynamical systems with second-order time derivatives using their frequency domain input-output data. By imposing a set of interpolation conditions, the systems' transfer functions are rewritten in different barycentric forms using different parametrizations. Loewner-like algorithms are developed for the explicit computation of second-order systems from data based on the developed barycentric forms. Numerical experiments show the performance of these new structured data driven modeling methods compared to other interpolation-based data-driven modeling techniques from the literature.

==> graphics/data/aircraft_interpts.dat <==
0.62831853	1.4256072	3.1415927	12.981705
5.6548668	51.176168	15.079645	2.840058
19.477874	9.2106343	25.132741	0.46392686
28.274334	0.39004841	35.814156	0.32717288
39.584067	0.44069428	43.353979	0.14548643
46.495571	0.19759583	47.752208	0.17216561
49.637164	0.16014476	50.265482	0.15088618
51.52212	0.073848587	53.407075	0.18734445
59.69026	0.21797429	75.398224	0.13418308
81.05309	0.10755546	82.938046	0.13227769
84.823002	0.070661535	92.362824	0.048308042
96.132735	0.044691737	98.017691	0.064858185
100.53096	0.043037708	108.69911	0.0031662437
109.32742	0.0058200896	118.7522	0.055466742
133.20353	0.10158853	133.83185	0.10975057
135.7168	0.082318002	140.11503	0.086456667
154.56636	0.071369983	155.823	0.073349698
156.45131	0.077152165	178.44246	0.0023214452
179.6991	0.001278082	195.40706	0.052765051
196.03538	0.048111874	197.29202	0.03120826
201.69025	0.042139218	205.46016	0.062709949
212.37166	0.043248703	227.45131	0.032628991
229.96458	0.018125245	231.22122	0.019232564
238.76104	0.010739926	243.15927	0.007922309
252.58405	0.016896957	254.469	0.030227619
256.35396	0.015362488	264.5221	0.022728703


==> graphics/data/aircraft_relerr.dat <==
0.62831853	6.1714921e-15	3.1150882e-16	8.2555577e-15	7.3412433e-15
1.2566371	0.020066629	0.01506307	0.011210587	0.020106149
1.8849556	0.024090241	0.01863428	0.0067541679	0.024130781
2.5132741	0.016659175	0.013396919	0.0027238876	0.016680913
3.1415927	6.8130602e-15	3.8193076e-15	6.1194654e-16	1.9841134e-15
3.7699112	0.015295897	0.013557871	0.0051785862	0.015300043
4.3982297	0.026491368	0.025060402	0.013627607	0.026480187
5.0265482	0.0272545	0.0270457	0.016992982	0.027225921
5.6548668	5.4219732e-16	1.4759161e-15	4.5902097e-15	6.4003232e-16
6.2831853	0.030326094	0.032957914	0.027624379	0.030268293
6.9115038	0.033997637	0.038327835	0.033500603	0.033917322
7.5398224	0.037652833	0.042977788	0.039285332	0.037564109
8.1681409	0.035174699	0.041147768	0.038908596	0.035086697
8.7964594	0.033722249	0.039697495	0.038451654	0.033642141
9.424778	0.032063841	0.037619701	0.036983584	0.031994706
10.053096	0.029007239	0.03395892	0.033764794	0.028950517
10.681415	0.02542052	0.029670927	0.029789193	0.025376655
11.309734	0.022791921	0.026295349	0.026816958	0.022764665
11.938052	0.017984885	0.020738339	0.021121473	0.017963737
12.566371	0.015393063	0.017422524	0.017849288	0.015381711
13.194689	0.01111332	0.012525125	0.012836671	0.011106509
13.823008	0.01028849	0.011092316	0.011368349	0.01028776
14.451326	0.005133687	0.0055196012	0.0056317998	0.0051330369
15.079645	3.2235728e-16	1.8235282e-15	7.8183125e-17	9.7728906e-16
15.707963	0.00058554929	0.00066933708	0.00053741274	0.00058017428
16.336282	0.001412664	0.0017884579	0.0020414856	0.0014204224
16.9646	0.0093351032	0.0099521022	0.010278983	0.0093420822
17.592919	0.011916978	0.012570041	0.012979543	0.011928044
18.221237	0.010725472	0.011216653	0.011694762	0.010742621
18.849556	0.010268158	0.010596659	0.011035105	0.010286253
19.477874	6.0987478e-15	3.4768212e-16	8.0615435e-15	3.1923901e-15
20.106193	0.016835945	0.017327761	0.017735945	0.016853381
20.734512	0.020583399	0.021034374	0.02150666	0.020606184
21.36283	0.027195932	0.027713576	0.028145078	0.027216989
21.991149	0.028490299	0.028955563	0.029319766	0.028508972
22.619467	0.02415726	0.024462908	0.02474818	0.02417345
23.247786	0.012493588	0.011885211	0.011861991	0.012498126
23.876104	0.014006326	0.013661316	0.013626705	0.01400733
24.504423	0.0012377364	0.0012277008	0.0011822338	0.0012343914
25.132741	7.8005492e-15	4.314221e-16	1.7006165e-15	1.0954149e-14
25.76106	0.0064506809	0.0065373851	0.0065361291	0.0064496772
26.389378	0.013064643	0.013184526	0.013184719	0.013063428
27.017697	0.0095986542	0.0097092485	0.0097107597	0.0095976612
27.646015	0.0050830875	0.005150766	0.0051521716	0.0050825328
28.274334	4.3284518e-16	3.5579655e-16	1.5911705e-16	7.8123071e-15
28.902652	0.0049657962	0.0050502133	0.005050843	0.004965002
29.530971	0.0033817852	0.0034829035	0.0034482592	0.0033767819
30.159289	0.0044389662	0.004318781	0.0042553905	0.0044330316
30.787608	0.0074617905	0.0071445069	0.0070969276	0.0074593929
31.415927	0.011577161	0.011142913	0.011123377	0.011579021
32.044245	0.016672377	0.016182473	0.016192466	0.016678399
32.672564	0.015207544	0.014714929	0.014752742	0.015217256
33.300882	0.011417888	0.010994586	0.011061644	0.011431048
33.929201	0.0082784307	0.0080075646	0.0080945649	0.0082933732
34.557519	0.005703251	0.005624187	0.0057061878	0.005716373
35.185838	0.0032257916	0.0032684889	0.0033165104	0.0032331215
35.814156	1.0536237e-15	4.2417292e-16	4.7989688e-16	1.0259374e-15
36.442475	0.0049776837	0.0052036904	0.0052462117	0.0049831832
37.070793	0.0088439765	0.0094714243	0.0095216775	0.0088477577
37.699112	0.0073365596	0.007732365	0.0075506883	0.0072983033
38.32743	0.013141301	0.012940489	0.012684071	0.013095297
38.955749	0.012863529	0.012475037	0.012254776	0.012824609
39.584067	3.6120095e-16	1.246e-15	1.3439078e-15	1.5886884e-15
40.212386	0.025248207	0.024082842	0.023663718	0.025172473
40.840704	0.044099639	0.042104918	0.041311423	0.04394969
41.469023	0.04546427	0.043724801	0.042780023	0.045272434
42.097342	0.033618166	0.032916909	0.032124314	0.033441365
42.72566	0.017002048	0.017138384	0.016731374	0.016900529
43.353979	1.8813628e-15	1.2428612e-15	3.5486714e-15	2.0122306e-15
43.982297	0.023824901	0.022860247	0.022547514	0.023751849
44.610616	0.042466956	0.040102691	0.039658569	0.042367249
45.238934	0.047411682	0.044162571	0.043747165	0.047323802
45.867253	0.034460479	0.031728289	0.031494834	0.034418751
46.495571	8.8908133e-16	4.2139921e-16	5.918606e-15	1.0571497e-15
47.12389	0.027724665	0.025481242	0.025333192	0.027701392
47.752208	2.8154884e-15	3.6048635e-16	1.0679161e-14	1.2897152e-15
48.380527	0.031018245	0.025386062	0.025159344	0.030983879
49.008845	0.03379509	0.023593706	0.023706611	0.034096986
49.637164	2.8359948e-15	1.2898988e-15	1.0894867e-15	2.1093926e-15
50.265482	2.0694422e-16	1.4894589e-15	3.6876926e-15	2.6721331e-15
50.893801	0.025436096	0.030193432	0.030781948	0.02550377
51.52212	1.2980402e-15	2.4213219e-16	1.3267774e-14	1.9147224e-14
52.150438	0.072416783	0.078788973	0.078638991	0.072308004
52.778757	0.040666996	0.042329292	0.042093486	0.040577587
53.407075	2.5585837e-15	1.3354299e-15	2.7923924e-15	3.0828568e-15
54.035394	0.021985265	0.022363421	0.022197322	0.021926176
54.663712	0.033360271	0.033647456	0.033390514	0.033268754
55.292031	0.038469797	0.038508012	0.038216077	0.038365226
55.920349	0.039381444	0.039159992	0.038872159	0.039277549
56.548668	0.037246931	0.036826264	0.036568417	0.03715308
57.176986	0.032790917	0.032263217	0.032051069	0.032713068
57.805305	0.026512446	0.025979665	0.025821197	0.026453866
58.433623	0.018777746	0.018338862	0.018236266	0.018739589
59.061942	0.0098670349	0.0096106114	0.0095618384	0.0098488177
59.69026	3.8200252e-16	2.5466835e-16	1.6602345e-15	6.8571551e-16
60.318579	0.010649392	0.010335689	0.010293965	0.010633795
60.946897	0.021943772	0.021276451	0.021201252	0.021915804
61.575216	0.033776472	0.032732717	0.032632845	0.033739715
62.203535	0.046067557	0.044640749	0.044525054	0.046025737
62.831853	0.058761106	0.056959499	0.056836478	0.058717912
63.460172	0.071823357	0.06966848	0.069545971	0.071782293
64.08849	0.085241502	0.082766393	0.082651341	0.085205756
64.716809	0.099022999	0.096270354	0.096168646	0.098995346
65.345127	0.11319537	0.11021564	0.11013199	0.11317808
65.973446	0.12134361	0.11819102	0.11812636	0.12133712
66.601764	0.11265985	0.10938638	0.10933517	0.11266116
67.230083	0.10389826	0.10056138	0.1005232	0.10390683
67.858401	0.095076756	0.091734097	0.091707817	0.095091647
68.48672	0.086213069	0.082921458	0.082905447	0.086233058
69.115038	0.077355723	0.074170377	0.074162713	0.077379393
69.743357	0.068542623	0.065516504	0.065515024	0.068568395
70.371675	0.059814134	0.0569972	0.05699974	0.059840411
70.999994	0.051220203	0.048658709	0.048663262	0.051245463
71.628313	0.04281553	0.040551238	0.040556096	0.042838426
72.256631	0.034659155	0.032728394	0.032732277	0.034678604
72.88495	0.026814471	0.025247012	0.025249176	0.026829739
73.513268	0.019349503	0.018167211	0.018167518	0.019360274
74.141587	0.012337558	0.01155279	0.011551734	0.012343975
74.769905	0.0058583768	0.0054721553	0.0054708325	0.0058610575
75.398224	1.8414169e-15	1.9867155e-15	3.2705628e-16	2.7068723e-15
76.026542	0.0051384358	0.0047799688	0.0047767568	0.0051397114
76.654861	0.0094426835	0.0087709145	0.0087625946	0.0094436352
77.283179	0.012777814	0.011856962	0.011842026	0.012776876
77.911498	0.014980696	0.013895053	0.013872869	0.014976636
78.539816	0.015850097	0.014704147	0.01467551	0.015842381
79.168135	0.015134173	0.014051602	0.014019304	0.015123373
79.796453	0.012516457	0.011637989	0.011607338	0.012504656
80.424772	0.0076087939	0.0070887888	0.0070679667	0.0075999324
81.05309	7.2129478e-16	1.0402661e-15	2.6482424e-15	4.3277687e-16
81.681409	0.010339935	0.0096769135	0.0096439168	0.010323886
82.309728	0.020079234	0.018809114	0.018741311	0.02004466
82.938046	9.1537984e-15	1.8096278e-15	3.4430621e-15	2.0996355e-15
83.566365	0.057831029	0.053232465	0.053166285	0.057846916
84.194683	0.028596503	0.026570368	0.026657243	0.028696013
84.823002	2.5607173e-15	1.3756629e-15	4.8349933e-15	2.7004732e-15
85.45132	0.014388534	0.013539429	0.013660329	0.014501385
86.079639	0.02314164	0.022081901	0.022309149	0.023351424
86.707957	0.028812492	0.027815949	0.028120239	0.029094595
87.336276	0.032017484	0.031169006	0.031518408	0.032345196
87.964594	0.032915786	0.032218582	0.032582413	0.033262461
88.592913	0.031656766	0.031087939	0.031438524	0.031997033
89.221231	0.028501027	0.028037524	0.028351662	0.028812128
89.84955	0.023831598	0.023459924	0.023720146	0.024094836
90.477868	0.01812398	0.017840925	0.018036299	0.018325979
91.106187	0.011902066	0.011710831	0.01183715	0.012035575
91.734505	0.0056944713	0.0055991194	0.0056584946	0.0057586143
92.362824	3.1795734e-15	6.8980129e-16	6.1160315e-15	3.1502379e-15
92.991143	0.0047386977	0.0046528475	0.0047002714	0.0047921451
93.619461	0.0081383454	0.0079849154	0.008064409	0.0082297866
94.24778	0.0098102817	0.0096179301	0.0097114805	0.0099200442
94.876098	0.0093587919	0.0091702886	0.0092574661	0.0094630175
95.504417	0.0062952832	0.0061670909	0.0062244088	0.0063650212
96.132735	1.251756e-15	1.5526123e-16	1.4059502e-15	2.6712151e-15
96.761054	0.0094265442	0.0092489852	0.009331183	0.0095293668
97.389372	0.015114982	0.014872367	0.014999731	0.015275378
98.017691	5.4677928e-15	1.3835522e-14	9.2627565e-15	5.314936e-15
98.646009	0.014627601	0.014323684	0.014430148	0.014768249
99.274328	0.014114859	0.013782162	0.013882192	0.014250389
99.902646	0.0078639136	0.0076685779	0.0077230224	0.0079391635
100.53096	1.5210242e-15	4.0178376e-15	2.0952888e-15	2.6523914e-15
101.15928	0.008292932	0.0080753781	0.0081297366	0.0083707831
101.7876	0.016568678	0.016122951	0.016228374	0.016722311
102.41592	0.024573915	0.023895648	0.024047247	0.02479873
103.04424	0.032095917	0.031184572	0.031376309	0.032385345
103.67256	0.03891135	0.037770298	0.037995115	0.039256937
104.30088	0.044768069	0.043405887	0.043655698	0.045159354
104.92919	0.049369449	0.04780243	0.048068045	0.049793697
105.55751	0.052353402	0.050609847	0.050880817	0.052795163
106.18583	0.053255813	0.051383352	0.051647709	0.053696239
106.81415	0.051423922	0.049502947	0.049746694	0.051839518
107.44247	0.045686094	0.043861526	0.044066997	0.04604527
108.07079	0.032108356	0.030729646	0.030865381	0.032352146
108.69911	3.6898968e-14	5.6474239e-16	3.5860292e-14	2.4496222e-14
109.32742	1.654561e-13	1.2710561e-14	2.5769188e-14	2.2727767e-14
109.95574	0.19981447	0.19882484	0.1987159	0.19964139
110.58406	0.2957259	0.29370111	0.29342539	0.29526711
111.21238	0.34060442	0.3379885	0.33749876	0.33975313
111.8407	0.35465105	0.35244353	0.35172123	0.35334715
112.46902	0.34426924	0.3438036	0.34288623	0.34256536
113.09734	0.31389319	0.31617741	0.31516683	0.31198147
113.72565	0.26988907	0.27494272	0.27397096	0.26803008
114.35397	0.22004122	0.22690313	0.22607543	0.21844265
114.98229	0.17106956	0.17842358	0.17778628	0.16982308
115.61061	0.1270799	0.13384501	0.1333933	0.12618031
116.23893	0.089713641	0.09525315	0.094955913	0.089107458
116.86725	0.059057346	0.063117006	0.062937007	0.058679575
117.49557	0.034467473	0.037037366	0.036941341	0.034259259
118.12388	0.015070004	0.016268534	0.016230245	0.014983966
118.7522	6.577905e-14	1.4716716e-15	4.1145674e-15	3.8388415e-15
119.38052	0.011507111	0.012518939	0.012494597	0.011447965
120.00884	0.020094724	0.021937653	0.021898795	0.019996261
120.63716	0.026292977	0.028800656	0.028754124	0.026169794
121.26548	0.03053579	0.033558816	0.033509334	0.030398659
121.89379	0.033178791	0.036584553	0.036535337	0.033035681
122.52211	0.03451514	0.038186534	0.038139738	0.034371957
123.15043	0.034788523	0.038622343	0.038579359	0.034649634
123.77875	0.034203443	0.038108813	0.038070485	0.034072048
124.40707	0.032933225	0.036830228	0.036797002	0.032811623
125.03539	0.031126181	0.034944723	0.034916755	0.031015958
125.66371	0.028910319	0.032589243	0.032566467	0.028812485
126.29202	0.026396928	0.029883327	0.029865517	0.026312011
126.92034	0.023683279	0.026932001	0.026918804	0.023611395
127.54866	0.020854646	0.023827941	0.023818903	0.020795552
128.17698	0.017985796	0.020653072	0.020647664	0.017938925
128.8053	0.015142063	0.017479724	0.017477356	0.015106551
129.43362	0.012380113	0.014371455	0.014371486	0.012354825
130.06194	0.0097485223	0.011383658	0.011385411	0.0097320714
130.69025	0.0072883655	0.0085642085	0.0085669771	0.0072791319
131.31857	0.005034423	0.0059548559	0.0059579184	0.0050305769
131.94689	0.0030192204	0.0035960649	0.0035986989	0.0030187488
132.57521	0.0012901779	0.0015478349	0.0015493616	0.0012909391
133.20353	5.0686809e-14	1.9637374e-16	2.694454e-14	9.2583307e-16
133.83185	1.1745263e-13	2.0584314e-15	4.7309335e-14	3.3888417e-15
134.46017	0.0039602563	0.00487231	0.0048833698	0.0039780568
135.08848	0.0025726886	0.0032055776	0.0032142035	0.0025880444
135.7168	7.8671913e-14	6.0785095e-16	4.8890381e-15	3.0544132e-15
136.34512	0.0011041659	0.0014025852	0.0014079049	0.0011154309
136.97344	0.0015178105	0.0019453304	0.0019542162	0.0015378977
137.60176	0.0015583305	0.0020126779	0.0020237677	0.0015847872
138.23008	0.0013634996	0.0017701521	0.001781918	0.0013928204
138.8584	0.0010101632	0.0013122988	0.0013228048	0.001037231
139.48671	0.0005467563	0.00070557496	0.00071234985	0.00056459467
140.11503	3.7478977e-14	2.8398403e-15	4.2658049e-15	9.7638842e-16
140.74335	0.00062721434	0.00077064548	0.0007809278	0.00065429835
141.37167	0.0013596898	0.0015941833	0.0016183505	0.0014218871
141.99999	0.0022502077	0.002487874	0.0025288909	0.0023521884
142.62831	0.0033729926	0.003504544	0.0035637248	0.0035147813
143.25663	0.0048119231	0.0047311889	0.0048073768	0.0049892077
143.88494	0.0066487893	0.0062765968	0.0063661785	0.006854399
144.51326	0.0089556001	0.0082521839	0.008350055	0.009181152
145.14158	0.010189448	0.0094081856	0.0095167585	0.010442051
145.7699	0.0083401558	0.0084457944	0.0085715564	0.0086438821
146.39822	0.0080597949	0.009081152	0.0092008143	0.0083649666
147.02654	0.0086834572	0.010283634	0.010389556	0.0089547177
147.65485	0.0094846212	0.011366817	0.011460427	0.0097178173
148.28317	0.010063749	0.012041004	0.012124632	0.010265012
148.91149	0.010260463	0.012210777	0.012285849	0.010435648
149.53981	0.010031832	0.011868273	0.011935332	0.010184608
150.16813	0.0093923711	0.011050287	0.011109264	0.0095245006
150.79645	0.0083903576	0.0098226885	0.0098731592	0.0085022464
151.42477	0.0071025823	0.0082781521	0.0083195776	0.0071938896
152.05308	0.0056213003	0.0065235112	0.0065555411	0.0056917792
152.6814	0.0040364129	0.0046643188	0.0046869452	0.0040863325
153.30972	0.002461019	0.0028321869	0.002845835	0.0024913242
153.93804	0.0010479932	0.0012012753	0.0012070463	0.0010609283
154.56636	3.4524882e-15	1.4616012e-15	6.8168007e-15	3.5054706e-16
155.19468	0.00041891296	0.00047641516	0.00047870756	0.00042418826
155.823	3.8832189e-15	2.3094845e-15	8.1860583e-15	3.1203719e-15
156.45131	3.6521824e-15	7.1272494e-15	4.3292591e-14	6.4234714e-15
157.07963	0.013069973	0.014751659	0.014830837	0.013260713
157.70795	0.04449071	0.050594745	0.050861449	0.045116246
158.33627	0.049799874	0.056491023	0.056770975	0.050461259
158.96459	0.046793428	0.052885693	0.053140244	0.047404548
159.59291	0.044482769	0.050122342	0.050359626	0.045061355
160.22123	0.04316469	0.048516962	0.048743829	0.043725901
160.84954	0.042396886	0.04755629	0.047776258	0.042948364
161.47786	0.04186408	0.046879315	0.047093887	0.042408779
162.10618	0.041373236	0.046267502	0.046477042	0.041911337
162.7345	0.040801233	0.04558407	0.045788266	0.041331144
163.36282	0.040056517	0.044731253	0.04492933	0.040575246
163.99114	0.039040027	0.043610494	0.043801187	0.039542831
164.61946	0.037547992	0.042031933	0.042212895	0.038025799
165.24777	0.03465649	0.039160803	0.039323537	0.035075156
165.87609	0.083466891	0.086171708	0.086394547	0.084137987
166.50441	0.03900693	0.042620136	0.042797061	0.039512748
167.13273	0.035754876	0.039300632	0.039462817	0.036216695
167.76105	0.033443745	0.03684145	0.036991699	0.033872661
168.38937	0.031282717	0.034504265	0.03464317	0.031680901
169.01768	0.029123119	0.032153124	0.032280831	0.029490861
169.646	0.026929285	0.029757636	0.029874205	0.02726642
170.27432	0.02469911	0.027318765	0.027424274	0.025005467
170.90264	0.022443507	0.024849658	0.02494425	0.022719089
171.53096	0.020179225	0.022368923	0.022452815	0.02042428
172.15928	0.017925722	0.019897682	0.019971173	0.01814078
172.7876	0.015703533	0.017458005	0.017521476	0.01588941
173.41591	0.013533256	0.015071934	0.01512584	0.013691053
174.04423	0.01143483	0.012760755	0.01280562	0.011565917
174.67255	0.0094269332	0.010544394	0.010580805	0.009532933
175.30087	0.0075264274	0.0084408304	0.0084694219	0.0076091869
175.92919	0.0057477351	0.0064654261	0.006486876	0.0058092998
176.55751	0.0041020175	0.0046300175	0.0046450317	0.0041445984
177.18583	0.0025958655	0.0029414254	0.0029507232	0.0026218005
177.81414	0.0012293084	0.0013991432	0.0014034383	0.0012410172
178.44246	1.8043905e-13	6.5251687e-15	4.0973972e-14	4.5282137e-12
179.07078	0.0009167014	0.0010546917	0.0010576928	0.00092427033
179.6991	1.3342561e-13	4.0423181e-14	4.4514065e-14	5.8805815e-12
180.32742	0.001338189	0.0015613705	0.0015653154	0.0013465468
180.95574	0.0020705932	0.0024364033	0.0024420267	0.0020804819
181.58406	0.0025075469	0.0029785664	0.0029846119	0.0025146454
182.21237	0.0027540525	0.0033054579	0.0033109711	0.0027546594
182.84069	0.0028566137	0.0034662075	0.0034703319	0.0028471302
183.46901	0.0028485739	0.0034932808	0.0034952043	0.0028254082
184.09733	0.0027618573	0.0034155835	0.003414531	0.0027215583
184.72565	0.0026307062	0.0032625348	0.0032577946	0.0025704388
185.35397	0.0024920915	0.0030652663	0.0030562673	0.0024106683
185.98229	0.0023825042	0.0028560696	0.0028425326	0.0022819473
186.6106	0.0023299915	0.0026656581	0.0026478229	0.0022166607
187.23892	0.002343883	0.0025176019	0.0024964311	0.0022274298
187.86724	0.0024101082	0.0024211136	0.0023982626	0.0023002657
188.49556	0.0024971562	0.0023666774	0.0023441181	0.0024010767
189.12388	0.0025675921	0.0023291524	0.0023086818	0.0024894221
189.7522	0.0025878619	0.0022776373	0.0022606167	0.0025296777
190.38051	0.0025353772	0.0021878221	0.0021752178	0.0024982401
191.00883	0.0024067757	0.0020560469	0.0020485989	0.0023913703
191.63715	0.0022331444	0.0019195438	0.0019177738	0.0022395742
192.26547	0.002104291	0.0018793679	0.0018828964	0.0021297838
192.89379	0.0021666854	0.0020693597	0.0020757533	0.0022012189
193.52211	0.0025078827	0.002519234	0.0025251832	0.0025369756
194.15043	0.0030373863	0.0030989499	0.0031024906	0.0030524826
194.77874	0.003621542	0.0036703426	0.0036709759	0.0036224019
195.40706	4.6251811e-15	1.2475706e-15	2.557841e-14	2.4922515e-13
196.03538	8.9561336e-15	2.5187664e-15	5.8160968e-15	1.7164037e-14
196.6637	0.0012726515	0.0012910494	0.0012912612	0.0012728534
197.29202	2.6773472e-15	7.4575633e-16	1.4869483e-14	3.8382116e-13
197.92034	0.0014130578	0.0014349832	0.0014352365	0.0014133146
198.54866	0.0023316043	0.0023689848	0.0023694154	0.0023320467
199.17697	0.0027339844	0.0027791962	0.0027797153	0.0027345224
199.80529	0.0026644225	0.0027098007	0.0027103197	0.0026649641
200.43361	0.0021630347	0.0022009203	0.002201352	0.0021634885
201.06193	0.0012633317	0.0012860581	0.0012863162	0.0012636055
201.69025	3.8847291e-15	5.2071942e-16	2.6359412e-15	1.4792749e-13
202.31857	0.0015750735	0.0016048713	0.0016052093	0.0015754453
202.94689	0.0033564152	0.0034214833	0.0034222243	0.0033572582
203.5752	0.0050965539	0.0051978715	0.0051990348	0.0050979437
204.20352	0.0061943555	0.0063209926	0.006322465	0.0061962235
204.83184	0.0052729515	0.0053845854	0.005385896	0.0052746926
205.46016	1.2321654e-14	1.1214672e-14	1.9992654e-14	2.103184e-14
206.08848	0.0099982325	0.010229376	0.010231785	0.010000234
206.7168	0.018612479	0.019049882	0.019053861	0.018613105
207.34512	0.021299312	0.021799697	0.021803843	0.021297836
207.97343	0.019832131	0.020297702	0.020301383	0.019829831
208.60175	0.016737557	0.017131447	0.017134486	0.016735232
209.23007	0.013312366	0.013627186	0.013629575	0.013310319
209.85839	0.010043787	0.0102828	0.010284589	0.010042116
210.48671	0.0070746351	0.0072441576	0.0072454092	0.0070733705
211.11503	0.0044244151	0.0045311892	0.0045319669	0.0044235676
211.74334	0.0020749461	0.0021253727	0.0021257349	0.0020745208
212.37166	1.0762754e-15	1.8520417e-15	4.0054222e-15	1.4467578e-14
212.99998	0.0018251444	0.0018700795	0.0018703935	0.0018247219
213.6283	0.0034204119	0.0035051327	0.0035057173	0.0034195782
214.25662	0.0048018039	0.0049214251	0.0049222406	0.0048005763
214.88494	0.0059825631	0.0061324071	0.0061334168	0.0059809649
215.51326	0.006973858	0.0071494192	0.007150589	0.0069719187
216.14157	0.0077854257	0.00798235	0.0079836484	0.0077831804
216.76989	0.0084261045	0.0086401821	0.00864158	0.0084235934
217.39821	0.008904233	0.0091313989	0.0091328688	0.0089015002
218.02653	0.0092279299	0.0094642696	0.0094657863	0.0092250224
218.65485	0.0094052806	0.0096470396	0.0096485793	0.0094022472
219.28317	0.0094444485	0.0096880429	0.0096895836	0.0094413386
219.91149	0.0093537258	0.0095957532	0.0095972745	0.0093505888
220.5398	0.00914153	0.0093787789	0.0093802618	0.0091384138
221.16812	0.0088163439	0.0090458013	0.0090472281	0.0088132948
221.79644	0.0083865907	0.0086054449	0.0086067995	0.0083836526
222.42476	0.0078604147	0.0080660524	0.0080673198	0.007857629
223.05308	0.0072453127	0.0074353057	0.0074364721	0.0072427185
223.6814	0.006547502	0.0067195765	0.0067206293	0.0065451364
224.30972	0.0057707807	0.0059227571	0.0059236841	0.0057686803
224.93803	0.0049143266	0.0050440004	0.0050447898	0.0049125297
225.56635	0.0039680024	0.004072907	0.0040735457	0.0039665547
226.19467	0.0029008469	0.0029777437	0.0029782145	0.0028998097
226.82299	0.0016352686	0.0016789311	0.0016791991	0.0016346866
227.45131	1.4599798e-14	3.7139541e-15	8.5123946e-15	8.3046538e-15
228.07963	0.0025439847	0.0026124252	0.0026128163	0.0025428737
228.70795	0.0066263919	0.0068043837	0.006805325	0.0066229794
229.33626	0.0047192971	0.0048438537	0.0048444987	0.0047168149
229.96458	1.9007055e-14	2.1592616e-15	9.4051881e-15	5.5021459e-15
230.5929	0.00041668013	0.00042765393	0.00042771471	0.00041648966
231.22122	5.521955e-15	3.0996883e-15	2.7059161e-15	6.3298904e-15
231.84954	0.00048927722	0.00050217026	0.00050224163	0.00048905363
232.47786	0.00091396064	0.00093802729	0.00093815973	0.00091353827
233.10617	0.0012427129	0.0012753946	0.0012755732	0.0012421306
233.73449	0.0014673375	0.0015058576	0.0015060663	0.0014666395
234.36281	0.0015864032	0.001627954	0.0016281772	0.0015856367
234.99113	0.0016016555	0.0016434897	0.0016437124	0.0016008696
235.61945	0.0015174531	0.0015569593	0.0015571677	0.0015166975
236.24777	0.0013410654	0.0013758491	0.001376031	0.0013403882
236.87609	0.0010832898	0.0011112691	0.0011114142	0.0010827359
237.5044	0.00075924925	0.0007787672	0.00077886754	0.00075885679
238.13272	0.00038930726	0.00039926338	0.00039931417	0.00038910421
238.76104	1.477724e-14	6.711508e-16	6.4452048e-15	7.556206e-15
239.38936	0.00037525524	0.0003847394	0.00038478718	0.00037505731
240.01768	0.00069615856	0.00071363741	0.00071372505	0.00069579071
240.646	0.00091702594	0.00093988828	0.00094000254	0.00091654194
241.27432	0.00099076846	0.0010152846	0.0010154069	0.00099024775
241.90263	0.00087598099	0.00089748531	0.00089759253	0.00087552406
242.53095	0.00054641981	0.00055972206	0.00055978847	0.00054613792
243.15927	5.126635e-14	3.8260512e-15	3.4621708e-15	5.3089005e-14
243.78759	0.00073694123	0.00075456236	0.00075465101	0.00073657352
244.41591	0.0016129537	0.0016511539	0.0016513473	0.0016121669
245.04423	0.0025611659	0.0026212221	0.0026215287	0.0025599498
245.67255	0.0035107728	0.0035922496	0.0035926696	0.0035091575
246.30086	0.0043957813	0.0044967099	0.0044972359	0.0043938306
246.92918	0.0051591759	0.0052763248	0.0052769432	0.0051569782
247.5575	0.0057532486	0.0058823945	0.0058830856	0.0057509077
248.18582	0.006137806	0.0062739545	0.0062746938	0.0061354321
248.81414	0.0062776642	0.0064152074	0.0064159656	0.0062753662
249.44246	0.0061401701	0.0062729847	0.0062737278	0.0061380488
250.07078	0.005693082	0.0058145732	0.005815262	0.0056912222
250.69909	0.0049039984	0.0050070928	0.0050076817	0.0049024612
251.32741	0.0037468114	0.0038239096	0.0038243524	0.003745685
251.95573	0.0021263448	0.002169267	0.0021695311	0.0021258762
252.58405	4.1831989e-15	3.2465475e-15	2.1139986e-15	1.212141e-14
253.21237	0.0025561185	0.0026062345	0.0026065592	0.0025557245
253.84069	0.0046732028	0.0047628293	0.0047634282	0.0046726691
254.469	3.6032249e-14	5.8818963e-14	3.951428e-14	1.9679907e-14
255.09732	0.008569848	0.008730797	0.0087319928	0.0085699932
255.72564	0.0054846095	0.0055857543	0.0055865003	0.0054846687
256.35396	1.2071294e-14	5.1201213e-15	1.7317678e-14	8.188995e-15
256.98228	0.0049715132	0.0050588929	0.0050595548	0.0049717524
257.6106	0.0093822955	0.009542784	0.0095440252	0.0093829965
258.23892	0.013379128	0.013601308	0.013603066	0.013380514
258.86723	0.017005572	0.017278934	0.017281155	0.017007859
259.49555	0.020214151	0.020527594	0.020530214	0.020217532
260.12387	0.022887117	0.02322804	0.023230983	0.022891749
260.75219	0.02484357	0.02519732	0.025200487	0.024849539
261.38051	0.025835491	0.026185072	0.026188336	0.025842771
262.00883	0.025534016	0.025859992	0.025863191	0.025542385
262.63715	0.023504053	0.023784681	0.023787603	0.023512967
263.26546	0.019161946	0.019373591	0.019375958	0.019170331
263.89378	0.011705825	0.011823782	0.011825222	0.011711726
264.5221	1.567895e-14	5.8010523e-15	9.6396923e-15	3.657936e-15


==> graphics/data/aircraft_tf.dat <==
0.62831853	1.4256072	1.4256072	1.4256072	1.4256072	1.4256072
1.2566371	3.213988	3.150094	3.1655755	3.2359515	3.1499786
1.8849556	5.7649997	5.6453815	5.6860619	5.7538674	5.6450504
2.5132741	9.1010717	9.0475789	9.0870119	9.0786042	9.0471952
3.1415927	12.981705	12.981705	12.981705	12.981705	12.981705
3.7699112	17.67655	17.441706	17.441788	17.585011	17.442038
4.3982297	24.990149	24.336302	24.428946	24.727061	24.336288
5.0265482	39.830664	39.189609	39.485758	39.777607	39.187822
5.6548668	51.176168	51.176168	51.176168	51.176168	51.176168
6.2831853	28.983365	28.180478	28.207295	28.430025	28.181483
6.9115038	16.914861	16.595211	16.66434	16.798627	16.595431
7.5398224	11.442035	11.36635	11.429947	11.503595	11.366301
8.1681409	8.4817614	8.541981	8.5934784	8.6344866	8.5418464
8.7964594	6.705149	6.8166899	6.8569523	6.8800494	6.816534
9.424778	5.5498183	5.6735102	5.7045235	5.7174848	5.673358
10.053096	4.7564557	4.8726626	4.8962987	4.9034048	4.8725242
10.681415	4.1891938	4.2895259	4.3073276	4.3110257	4.2894051
11.309734	3.7679409	3.8538186	3.8670119	3.868742	3.8537165
11.938052	3.4615834	3.5235778	3.5331269	3.5337547	3.5234942
12.566371	3.2261258	3.2728955	3.2795589	3.2796122	3.2728298
13.194689	3.0555734	3.08576	3.0901365	3.0899405	3.0857115
13.823008	2.9319422	2.9529258	2.95549	2.9552465	2.9528938
14.451326	2.8606037	2.8705319	2.8716622	2.8714986	2.870516
15.079645	2.840058	2.840058	2.840058	2.840058	2.840058
15.707963	2.8706763	2.8698604	2.8689765	2.8692018	2.8698767
16.336282	2.9783522	2.9795608	2.9779995	2.978508	2.9795945
16.9646	3.2072484	3.2112141	3.2091667	3.2100333	3.2112677
17.592919	3.6430359	3.6600361	3.6577422	3.6590935	3.6601144
18.221237	4.5354195	4.5721602	4.570162	4.5722393	4.5722711
18.849556	6.5945677	6.6611283	6.6615381	6.664517	6.6612629
19.477874	9.2106343	9.2106343	9.2106343	9.2106343	9.2106343
20.106193	4.9629253	4.9757438	4.970767	4.971754	4.9758467
20.734512	2.5480323	2.582205	2.5803879	2.5813955	2.5822802
21.36283	1.5490222	1.5831154	1.5826399	1.5833125	1.5831604
21.991149	1.0587017	1.0868801	1.08693	1.0873402	1.0869054
22.619467	0.79395448	0.81313069	0.81334896	0.8135785	0.81314375
23.247786	0.65871006	0.65391695	0.65413446	0.654248	0.6539227
23.876104	0.565657	0.55874303	0.55889019	0.55893648	0.55874494
24.504423	0.50095463	0.50058082	0.5006458	0.50065865	0.50058115
25.132741	0.46392686	0.46392686	0.46392686	0.46392686	0.46392686
25.76106	0.44247815	0.43971737	0.43967901	0.43967672	0.43971756
26.389378	0.42826703	0.4226752	0.42262376	0.4226232	0.42267568
27.017697	0.41367536	0.40975444	0.40970946	0.40971088	0.40975504
27.646015	0.40114238	0.39920967	0.39918392	0.39918574	0.39921011
28.274334	0.39004841	0.39004841	0.39004841	0.39004841	0.39004841
28.902652	0.38008664	0.38171487	0.38174188	0.38173785	0.38171417
29.530971	0.37270398	0.37390918	0.37396023	0.3739504	0.37390757
30.159289	0.36597588	0.36648465	0.36655363	0.36653688	0.36648201
30.787608	0.35983563	0.35939012	0.35946873	0.35944471	0.35938643
31.415927	0.35428608	0.35263852	0.35271731	0.35268653	0.35263386
32.044245	0.34938088	0.34629164	0.34636109	0.34632492	0.34628622
32.672564	0.34363378	0.34045573	0.34050746	0.34046818	0.34044988
33.300882	0.33801592	0.33528573	0.33531401	0.33527469	0.3352799
33.929201	0.33328016	0.33099843	0.33100192	0.33096633	0.33099318
34.557519	0.32965283	0.32789694	0.32788087	0.32785322	0.32789288
35.185838	0.3274591	0.3264123	0.32639109	0.32637558	0.32641005
35.814156	0.32717288	0.32717288	0.32717288	0.32717288	0.32717288
36.442475	0.32949919	0.33111899	0.33118074	0.33119734	0.33112126
37.070793	0.33684602	0.3396839	0.33986069	0.33989022	0.33968755
37.699112	0.35517597	0.35501786	0.35536109	0.35539118	0.35502042
38.32743	0.38104156	0.37986615	0.38036843	0.38037481	0.37986314
38.955749	0.41422839	0.41454951	0.41499584	0.41495853	0.41453841
39.584067	0.44069428	0.44069428	0.44069428	0.44069428	0.44069428
40.212386	0.41152277	0.40128851	0.40164626	0.4018246	0.40132388
40.840704	0.31050102	0.30001567	0.30137265	0.30147683	0.30002717
41.469023	0.21743159	0.21720932	0.2183115	0.21824084	0.21718374
42.097342	0.16777195	0.17189129	0.17227081	0.17215784	0.17186132
42.72566	0.14912148	0.1516502	0.15161976	0.15155834	0.15163528
43.353979	0.14548643	0.14548643	0.14548643	0.14548643	0.14548643
43.982297	0.15035795	0.1474644	0.14775158	0.14777362	0.1474681
44.610616	0.1592687	0.15508333	0.15564387	0.15563689	0.15507685
45.238934	0.16989584	0.16764654	0.16818268	0.16811771	0.16762258
45.867253	0.18273292	0.18418519	0.18429185	0.18420941	0.1841585
46.495571	0.19759583	0.19759583	0.19759583	0.19759583	0.19759583
47.12389	0.19637745	0.19179726	0.19225616	0.19224392	0.19178869
47.752208	0.17216561	0.17216561	0.17216561	0.17216561	0.17216561
48.380527	0.16429911	0.15965892	0.16041599	0.16049514	0.15968682
49.008845	0.16300136	0.15827549	0.15954053	0.15944575	0.15817946
49.637164	0.16014476	0.16014476	0.16014476	0.16014476	0.16014476
50.265482	0.15088618	0.15088618	0.15088618	0.15088618	0.15088618
50.893801	0.12506691	0.12753072	0.12821298	0.12821778	0.12752036
51.52212	0.073848587	0.073848587	0.073848587	0.073848587	0.073848587
52.150438	0.12265831	0.12647149	0.12667688	0.12655495	0.12643521
52.778757	0.168302	0.16943458	0.16920859	0.16915709	0.16942115
53.407075	0.18734445	0.18734445	0.18734445	0.18734445	0.18734445
54.035394	0.19667865	0.19712252	0.19735738	0.197365	0.19712305
54.663712	0.20245239	0.20364054	0.20400832	0.20400711	0.20363707
55.292031	0.20661207	0.20841644	0.20882835	0.20881528	0.20840841
55.920349	0.20983351	0.21202179	0.21241677	0.2123942	0.21201025
56.548668	0.21238954	0.21471323	0.21505432	0.21502645	0.21469984
57.176986	0.21440456	0.21662755	0.2168961	0.21686742	0.21661409
57.805305	0.21594153	0.21785141	0.21804202	0.21801652	0.21783953
58.433623	0.21703554	0.21844901	0.21856539	0.2185463	0.21844011
59.061942	0.21770821	0.21847392	0.21852564	0.21851533	0.21846909
59.69026	0.21797429	0.21797429	0.21797429	0.21797429	0.21797429
60.318579	0.217845	0.21699519	0.21695782	0.2169689	0.21700046
60.946897	0.21732972	0.21557954	0.21551917	0.21554144	0.21559027
61.575216	0.21643689	0.2137685	0.21369848	0.21373152	0.2137846
62.203535	0.2151746	0.2116015	0.21153348	0.21157644	0.21162267
62.831853	0.21355085	0.20911618	0.20905972	0.20911144	0.20914199
63.460172	0.21157374	0.20634838	0.20631071	0.20636984	0.20637825
64.08849	0.20925159	0.20333198	0.20331804	0.20338307	0.20336525
64.716809	0.206593	0.20009895	0.20011143	0.20018082	0.2001349
65.345127	0.2036069	0.1966793	0.19671886	0.19679106	0.19671718
65.973446	0.20000151	0.19310108	0.19316661	0.19324013	0.19314016
66.601764	0.19546908	0.18939046	0.18947936	0.18955279	0.18942999
67.230083	0.19090872	0.18557174	0.18568025	0.18575228	0.18561104
67.858401	0.18633388	0.18166744	0.18179096	0.18186043	0.18170585
68.48672	0.18175609	0.17769837	0.17783176	0.17789765	0.17773529
69.115038	0.17718634	0.17368368	0.17382158	0.173883	0.17371856
69.743357	0.17263862	0.16964092	0.16977804	0.16983425	0.16967328
70.371675	0.16812294	0.16558612	0.16571748	0.16576789	0.16561555
70.999994	0.16364904	0.16153385	0.16165501	0.16169918	0.16156
71.628313	0.159226	0.15749725	0.15760449	0.15764212	0.15751985
72.256631	0.15486217	0.15348811	0.15357859	0.15360952	0.15350695
72.88495	0.15056522	0.14951691	0.1495888	0.14961301	0.14953188
73.513268	0.1463422	0.14559295	0.14564546	0.14566308	0.145604
74.141587	0.14219974	0.14172447	0.14175787	0.14176916	0.14173166
74.769905	0.13814439	0.13791887	0.13793446	0.13793983	0.13792234
75.398224	0.13418308	0.13418308	0.13418308	0.13418308	0.13418308
76.026542	0.13032389	0.1305242	0.13051156	0.13050689	0.13052109
76.654861	0.12657732	0.12695047	0.12692866	0.12692018	0.12694474
77.283179	0.1229583	0.12347312	0.12344582	0.12343452	0.12346536
77.911498	0.1194898	0.12010935	0.12008013	0.12006716	0.12010032
78.539816	0.11620933	0.11688811	0.11686007	0.11684671	0.11687867
79.168135	0.11318167	0.11386097	0.11383655	0.11382419	0.11385212
79.796453	0.11052577	0.11112523	0.11110618	0.11109632	0.11111807
80.424772	0.10847759	0.10887739	0.10886555	0.10885979	0.10887316
81.05309	0.10755546	0.10755546	0.10755546	0.10755546	0.10755546
81.681409	0.10905693	0.10828558	0.10831317	0.10832047	0.10829092
82.309728	0.11657567	0.11450382	0.11460402	0.11461711	0.1145129
82.938046	0.13227769	0.13227769	0.13227769	0.13227769	0.13227769
83.566365	0.1029442	0.10102834	0.1011424	0.1011862	0.10106321
84.194683	0.078186098	0.076668744	0.076837184	0.076844652	0.07667227
84.823002	0.070661535	0.070661535	0.070661535	0.070661535	0.070661535
85.45132	0.066739577	0.067331227	0.067224104	0.067223655	0.067332748
86.079639	0.063762236	0.064480649	0.064304688	0.064303956	0.064483275
86.707957	0.061199876	0.061814076	0.061595544	0.061593705	0.06181666
87.336276	0.058928819	0.059329364	0.0590908	0.059087227	0.059330904
87.964594	0.056914503	0.057070366	0.056832386	0.056826951	0.057070266
88.592913	0.055140499	0.055075755	0.054856233	0.054849319	0.055073903
89.221231	0.053590335	0.053365287	0.053177853	0.053170233	0.053362029
89.84955	0.052242957	0.051936118	0.051789035	0.051781663	0.051932126
90.477868	0.051072276	0.050763666	0.050659616	0.050653399	0.050759758
91.106187	0.050048143	0.049805482	0.049742308	0.049737931	0.049802423
91.734505	0.049137871	0.049007001	0.048979116	0.048976931	0.049005348
92.362824	0.048308042	0.048308042	0.048308042	0.048308042	0.048308042
92.991143	0.047526636	0.047649351	0.0476694	0.047671252	0.047650911
93.619461	0.046767684	0.046979512	0.04701222	0.047015332	0.04698222
94.24778	0.046019364	0.046265022	0.046303608	0.046307203	0.046268201
94.876098	0.045301716	0.045512904	0.045550419	0.045553604	0.045515703
95.504417	0.044726584	0.044837875	0.044864899	0.044866769	0.044839431
96.132735	0.044691737	0.044691737	0.044691737	0.044691737	0.044691737
96.761054	0.046557386	0.046659208	0.046608299	0.046607803	0.046659858
97.389372	0.054084253	0.054775123	0.054712044	0.054716441	0.054782079
98.017691	0.064858185	0.064858185	0.064858185	0.064858185	0.064858185
98.646009	0.06050037	0.06043539	0.060351039	0.060348076	0.060433488
99.274328	0.05259166	0.052897964	0.052824583	0.052824651	0.052899719
99.902646	0.047080309	0.047315479	0.047281572	0.047282261	0.047317174
100.53096	0.043037708	0.043037708	0.043037708	0.043037708	0.043037708
101.15928	0.039677743	0.039414468	0.039440536	0.039439494	0.039412434
101.7876	0.036612812	0.036108266	0.036154145	0.03615212	0.036104378
102.41592	0.033650199	0.032948349	0.033009005	0.033006231	0.032943013
103.04424	0.030688622	0.029844996	0.02991602	0.029912804	0.029838725
103.67256	0.02767214	0.026749049	0.026826267	0.026822935	0.026742397
104.30088	0.024569407	0.023632429	0.02371168	0.023708543	0.02362595
104.92919	0.021363872	0.020478259	0.020555303	0.020552629	0.020472465
105.55751	0.018049434	0.017275879	0.017346415	0.017344403	0.017271198
106.18583	0.014630061	0.014019413	0.014079232	0.014077986	0.014016135
106.81415	0.011125834	0.010712383	0.01075772	0.010757227	0.010710605
107.44247	0.0076023475	0.0073950854	0.0074232471	0.0074233482	0.0073946472
108.07079	0.0043504198	0.0043177037	0.0043281007	0.0043284574	0.0043180794
108.69911	0.0031662437	0.0031662437	0.0031662437	0.0031662437	0.0031662437
109.32742	0.0058200896	0.0058200896	0.0058200896	0.0058200896	0.0058200896
109.95574	0.0096054499	0.0098663181	0.0098492882	0.0098495356	0.0098670728
110.58406	0.013357261	0.01447526	0.014413869	0.014413619	0.014475867
111.21238	0.01704936	0.019474958	0.019342541	0.019339806	0.019471989
111.8407	0.020677992	0.024683663	0.024473757	0.024465389	0.024670946
112.46902	0.02423948	0.029796127	0.029544632	0.029527597	0.029767194
113.09734	0.027730258	0.034436986	0.03422035	0.034194036	0.034390075
113.72565	0.031146907	0.038331539	0.038225614	0.038193154	0.038272508
114.35397	0.034486176	0.0414406	0.041474015	0.041440843	0.041379788
114.98229	0.037745012	0.043928608	0.044075488	0.044046448	0.043875024
115.61061	0.040920574	0.04602888	0.046235788	0.046213412	0.045987147
116.23893	0.044010253	0.047938923	0.048153134	0.048137737	0.04790969
116.86725	0.047011682	0.049787177	0.049970236	0.049960818	0.04976882
117.49557	0.049922753	0.051642291	0.051771635	0.051766725	0.051632368
118.12388	0.052741626	0.053533322	0.05359887	0.053597019	0.053529397
118.7522	0.055466742	0.055466742	0.055466742	0.055466742	0.055466742
119.38052	0.058096836	0.057437562	0.057375264	0.057376196	0.057439865
120.00884	0.060630946	0.059435734	0.059317127	0.059318339	0.059439143
120.63716	0.063068432	0.06144956	0.06128196	0.061283019	0.061453235
121.26548	0.065408993	0.063467377	0.063258592	0.063259237	0.063470758
121.89379	0.067652689	0.065478314	0.065236177	0.065236273	0.065481059
122.52211	0.069799973	0.067472589	0.067204709	0.06720421	0.067474519
123.15043	0.071851731	0.069441592	0.069155218	0.069154145	0.069442647
123.77875	0.073809339	0.071377878	0.071079838	0.071078255	0.071378084
124.40707	0.075674739	0.073275163	0.072971832	0.072969831	0.073274607
125.03539	0.077450556	0.075128347	0.074825631	0.074823318	0.075127158
125.66371	0.079140258	0.076933608	0.07663693	0.076634421	0.076931938
126.29202	0.080748397	0.078688595	0.07840288	0.078400291	0.07868661
126.92034	0.082280979	0.080392764	0.080122429	0.080119872	0.080390634
127.54866	0.083746037	0.082047952	0.081796885	0.081794462	0.082045841
128.17698	0.085154554	0.083659309	0.083430852	0.083428655	0.08365737
128.8053	0.086522012	0.085236876	0.085033813	0.085031919	0.085235246
129.43362	0.087871098	0.086798337	0.086622881	0.086621352	0.086797127
130.06194	0.089236707	0.088374075	0.088227871	0.088226748	0.088373366
130.69025	0.09067583	0.090017091	0.089901229	0.089900529	0.09001692
131.31857	0.09228868	0.0918241	0.091739128	0.091738832	0.091824436
131.94689	0.094268518	0.093984904	0.093930781	0.093930817	0.093985604
132.57521	0.097032739	0.09691106	0.096886673	0.096886868	0.096911768
133.20353	0.10158853	0.10158853	0.10158853	0.10158853	0.10158853
133.83185	0.10975057	0.10975057	0.10975057	0.10975057	0.10975057
134.46017	0.10435531	0.10473281	0.10481401	0.10481732	0.10473927
135.08848	0.083272657	0.083338324	0.083363565	0.083361032	0.083332315
135.7168	0.082318002	0.082318002	0.082318002	0.082318002	0.082318002
136.34512	0.083676941	0.08373702	0.083747794	0.083749164	0.083740005
136.97344	0.084781477	0.084882369	0.084902507	0.084904414	0.084886488
137.60176	0.085535832	0.085651122	0.085675485	0.0856775	0.085655456
138.23008	0.08602274	0.08613075	0.086154447	0.086156282	0.086134698
138.8584	0.086310433	0.086394258	0.086413121	0.086414545	0.086397327
139.48671	0.08644481	0.086491535	0.086502208	0.086503014	0.086493278
140.11503	0.086456667	0.086456667	0.086456667	0.086456667	0.086456667
140.74335	0.086367381	0.086313698	0.086301462	0.086300486	0.086311568
141.37167	0.086192444	0.08608013	0.086055052	0.086052957	0.086075531
141.99999	0.085943577	0.085768979	0.085731409	0.085728083	0.085761636
142.62831	0.085630025	0.085389996	0.085341186	0.08533656	0.085379718
143.25663	0.08525937	0.08495042	0.084892415	0.084886471	0.084937122
143.88494	0.08483806	0.084455484	0.084390958	0.084383736	0.084439205
144.51326	0.084371764	0.083908797	0.083840833	0.083832434	0.083889707
145.14158	0.083867311	0.083312674	0.083244512	0.083235096	0.083291082
145.7699	0.083297418	0.082668465	0.082603227	0.082593013	0.082644809
146.39822	0.082642977	0.081976892	0.081917333	0.081906582	0.081951727
147.02654	0.08191005	0.081238432	0.08118671	0.08117572	0.081212402
147.65485	0.081105083	0.08045372	0.080411243	0.080400325	0.080427528
148.28317	0.08023509	0.079624004	0.079591347	0.079580807	0.079598371
148.91149	0.079307899	0.07875164	0.078728553	0.078718678	0.078727269
149.53981	0.078332488	0.077840679	0.077826179	0.077817216	0.077818213
150.16813	0.077319486	0.076897576	0.076890115	0.076882259	0.076877568
150.79645	0.076282032	0.07593217	0.075929849	0.075923236	0.075915049
151.42477	0.07523766	0.074959128	0.074959953	0.074954653	0.074945181
152.05308	0.074211178	0.074000308	0.074002446	0.073998464	0.073989663
152.6814	0.073237258	0.073088909	0.073090936	0.073088213	0.073081519
153.30972	0.072368507	0.072277255	0.072278377	0.072276785	0.072272883
153.93804	0.071693058	0.071652435	0.071652634	0.071651979	0.071650622
154.56636	0.071369983	0.071369983	0.071369983	0.071369983	0.071369983
155.19468	0.071710336	0.071730858	0.071731503	0.071731754	0.07173155
155.823	0.073349698	0.073349698	0.073349698	0.073349698	0.073349698
156.45131	0.077152165	0.077152165	0.077152165	0.077152165	0.077152165
157.07963	0.077006998	0.077655175	0.077819117	0.077819527	0.077649773
157.70795	0.058584534	0.056735548	0.05669463	0.056672428	0.056672159
158.33627	0.04988344	0.047431117	0.047072502	0.047059698	0.047407267
158.96459	0.047673952	0.045832561	0.045478412	0.045474425	0.045834317
159.59291	0.04648685	0.045080258	0.044763816	0.044763689	0.045092203
160.22123	0.045333032	0.044195084	0.04390939	0.04391105	0.044211455
160.84954	0.044073611	0.043110775	0.042848762	0.042851307	0.043129165
161.47786	0.042710976	0.041870588	0.041627876	0.041630859	0.041889801
162.10618	0.041267871	0.040518739	0.040292843	0.040296013	0.040538088
162.7345	0.039765812	0.039088363	0.038877925	0.038881133	0.039107412
163.36282	0.038222196	0.037603195	0.037407489	0.03741064	0.037621645
163.99114	0.036651216	0.036080332	0.035898967	0.035901997	0.036097971
164.61946	0.035066649	0.034532331	0.034365064	0.034367933	0.034549009
165.24777	0.033497416	0.032968613	0.032815241	0.032817923	0.032984222
165.87609	0.031502851	0.03139639	0.031256686	0.031259165	0.031410861
166.50441	0.030144049	0.029821285	0.029694956	0.029697224	0.029834576
167.13273	0.028558784	0.02824774	0.02813441	0.028136465	0.028259834
167.76105	0.026964612	0.026679306	0.026578507	0.02658035	0.026690205
168.38937	0.025375818	0.025118835	0.025030012	0.025031648	0.02512856
169.01768	0.023797261	0.023568629	0.023491143	0.02349258	0.023577214
169.646	0.022231715	0.022030538	0.02196368	0.021964927	0.022038031
170.27432	0.020681096	0.02050604	0.020449042	0.020450112	0.020512498
170.90264	0.019146815	0.018996299	0.018948351	0.018949256	0.019001789
171.53096	0.017629922	0.017502212	0.017462475	0.017463228	0.017506805
172.15928	0.01613119	0.016024449	0.015992072	0.015992687	0.016028224
172.7876	0.014651162	0.014563491	0.014537622	0.014538114	0.014566529
173.41591	0.013190206	0.013119673	0.013099476	0.013099859	0.013122057
174.04423	0.011748566	0.011693232	0.011677895	0.011678184	0.011695046
174.67255	0.010326444	0.01028438	0.010273131	0.01027334	0.010285708
175.30087	0.0089241254	0.0088934378	0.0088855471	0.0088856899	0.0088943601
175.92919	0.0075422275	0.0075210703	0.0075158635	0.0075159536	0.0075216663
176.55751	0.0061822366	0.00616883	0.0061656911	0.0061657413	0.006169175
177.18583	0.0048478885	0.0048405326	0.0048389086	0.004838931	0.0048406976
177.81414	0.0035494595	0.0035465458	0.0035459478	0.0035459537	0.0035465971
178.44246	0.0023214452	0.0023214452	0.0023214452	0.0023214452	0.0023214452
179.07078	0.0013286751	0.0013298863	0.0013300741	0.0013300776	0.0013298925
179.6991	0.001278082	0.001278082	0.001278082	0.001278082	0.001278082
180.32742	0.0022168607	0.002216824	0.0022169442	0.0022169249	0.0022167365
180.95574	0.0033978274	0.0033993935	0.0033999042	0.0033998611	0.0033991859
181.58406	0.0046345958	0.0046387679	0.0046398029	0.0046397324	0.0046384165
182.21237	0.0058897058	0.0058972165	0.0058988434	0.0058987425	0.0058967032
182.84069	0.0071528254	0.0071642062	0.0071664433	0.0071663101	0.0071635191
183.46901	0.0084209654	0.0084365569	0.0084393817	0.0084392151	0.0084356903
184.09733	0.0096938215	0.0097137698	0.0097171255	0.0097169256	0.009712724
184.72565	0.010972339	0.010996587	0.011000389	0.011000157	0.010995368
185.35397	0.012258209	0.012286484	0.012290627	0.012290364	0.012285103
185.98229	0.013553703	0.013585502	0.013589863	0.013589572	0.013583975
186.6106	0.014861672	0.014896242	0.01490069	0.014900376	0.014894591
187.23892	0.016185663	0.016221981	0.016226381	0.016226047	0.01622023
187.86724	0.017530149	0.017566893	0.017571109	0.017570761	0.017565069
188.49556	0.018900912	0.018936427	0.018940332	0.018939974	0.018934561
189.12388	0.020305671	0.020337936	0.020341411	0.02034105	0.02033606
189.7522	0.021755111	0.021781696	0.021784639	0.02178428	0.021779846
190.38051	0.023264642	0.023282667	0.023284991	0.023284642	0.023280876
191.00883	0.024857515	0.024863616	0.024865257	0.024864923	0.024861921
191.63715	0.026570697	0.02656102	0.026561936	0.026561625	0.026559456
192.26547	0.028466699	0.028436974	0.028437153	0.028436871	0.028435579
192.89379	0.030659464	0.030605313	0.030604774	0.030604529	0.030604125
193.52211	0.033376943	0.033294737	0.033293551	0.033293352	0.033293799
194.15043	0.037128352	0.037017523	0.037015878	0.037015735	0.037016889
194.77874	0.043142806	0.043015499	0.043013946	0.043013878	0.043015234
195.40706	0.052765051	0.052765051	0.052765051	0.052765051	0.052765051
196.03538	0.048111874	0.048111874	0.048111874	0.048111874	0.048111874
196.6637	0.033624781	0.033665933	0.033666511	0.033666525	0.033665972
197.29202	0.03120826	0.03120826	0.03120826	0.03120826	0.03120826
197.92034	0.032129481	0.032098229	0.032097694	0.032097707	0.032098323
198.54866	0.033656803	0.033618357	0.033617635	0.033617668	0.033618565
199.17697	0.035278552	0.035247506	0.035246848	0.035246897	0.035247797
199.80529	0.03691079	0.036893863	0.036893419	0.036893475	0.036894185
200.43361	0.038565192	0.038562654	0.038562472	0.038562524	0.038562943
201.06193	0.040285421	0.040291059	0.040291074	0.040291108	0.04029124
201.69025	0.042139218	0.042139218	0.042139218	0.042139218	0.042139218
202.31857	0.04422731	0.044198475	0.044198046	0.044197997	0.044198229
202.94689	0.046701503	0.04661012	0.046608594	0.046608487	0.046609603
203.5752	0.049783486	0.049590461	0.049586961	0.049586802	0.04958975
204.20352	0.053733385	0.053425672	0.05341966	0.053419495	0.053425057
204.83184	0.058532357	0.058223929	0.058217374	0.058217305	0.058223879
205.46016	0.062709949	0.062709949	0.062709949	0.062709949	0.062709949
206.08848	0.062561845	0.062704616	0.06270902	0.062708563	0.062701787
206.7168	0.057432043	0.056929943	0.056919146	0.056918256	0.056925399
207.34512	0.051788136	0.050815865	0.050793261	0.050792637	0.050813421
207.97343	0.048001962	0.047051097	0.04702878	0.047028565	0.047050995
208.60175	0.045851815	0.045114524	0.045097192	0.045097236	0.045115673
209.23007	0.044687623	0.044174898	0.044162832	0.044162992	0.044176462
209.85839	0.044060135	0.043730003	0.043722224	0.043722412	0.043731517
210.48671	0.04371427	0.04351934	0.043514744	0.043514911	0.043520573
211.11503	0.043510037	0.043409805	0.043407445	0.043407566	0.043410652
211.74334	0.043369635	0.04333197	0.043331088	0.04333115	0.043332393
212.37166	0.043248703	0.043248703	0.043248703	0.043248703	0.043248703
212.99998	0.043121326	0.043139833	0.043140251	0.043140189	0.043139433
213.6283	0.042972082	0.042994453	0.042994929	0.04299481	0.042993689
214.25662	0.042791683	0.04280691	0.042807172	0.042806999	0.042805827
214.88494	0.042574594	0.042574644	0.042574488	0.04257427	0.042573291
215.51326	0.042317653	0.042296972	0.042296257	0.042296001	0.0422954
216.14157	0.042019268	0.041974385	0.041973022	0.041972736	0.041972648
216.76989	0.041678915	0.041608133	0.041606079	0.041605771	0.041606282
217.39821	0.041296847	0.041199973	0.041197224	0.041196902	0.041198058
218.02653	0.040873911	0.04075202	0.040748604	0.040748276	0.040750087
218.65485	0.040411441	0.040266662	0.040262638	0.04026231	0.040264755
219.28317	0.039911211	0.039746529	0.039741977	0.039741657	0.039744686
219.91149	0.039375427	0.039194494	0.039189513	0.039189205	0.039192748
220.5398	0.03880676	0.038613722	0.038608423	0.038608134	0.038612101
221.16812	0.038208424	0.038007757	0.038002262	0.038001996	0.038006284
221.79644	0.037584315	0.037380683	0.03737512	0.037374878	0.037379376
222.42476	0.03693924	0.036737368	0.036731864	0.036731651	0.036736238
223.05308	0.036279285	0.036083863	0.036078545	0.036078362	0.036082916
223.6814	0.035612421	0.035428044	0.035423037	0.035422884	0.03542728
224.30972	0.034949526	0.034780694	0.03477612	0.034775998	0.034780111
224.93803	0.034306141	0.03415737	0.034153351	0.034153259	0.03415696
225.56635	0.033705599	0.033581732	0.033578398	0.033578334	0.033581481
226.19467	0.033184481	0.033091467	0.033088972	0.033088936	0.033091354
226.82299	0.032800679	0.032747289	0.032745857	0.032745844	0.032747278
227.45131	0.032628991	0.032628991	0.032628991	0.032628991	0.032628991
228.07963	0.032528703	0.032598734	0.032600551	0.032600523	0.032598434
228.70795	0.029561121	0.029573674	0.029573658	0.02957349	0.029572477
229.33626	0.019181498	0.019092186	0.019089858	0.019089858	0.019092323
229.96458	0.018125245	0.018125245	0.018125245	0.018125245	0.018125245
230.5929	0.01903648	0.01903307	0.019032969	0.019032962	0.019033029
231.22122	0.019232564	0.019232564	0.019232564	0.019232564	0.019232564
231.84954	0.018968741	0.018976112	0.018976316	0.018976322	0.018976143
232.47786	0.018454078	0.0184688	0.018469202	0.018469211	0.018468843
233.10617	0.017797002	0.017817459	0.017818012	0.017818022	0.017817501
233.73449	0.017056262	0.017080296	0.017080939	0.017080948	0.017080326
234.36281	0.016266642	0.016292019	0.016292692	0.016292699	0.016292034
234.99113	0.015450754	0.01547541	0.015476057	0.015476063	0.01547541
235.61945	0.014624736	0.014646927	0.014647505	0.014647507	0.014646915
236.24777	0.013801219	0.013819624	0.013820098	0.013820098	0.013819602
236.87609	0.012991005	0.013004784	0.013005135	0.013005134	0.01300476
237.5044	0.012204088	0.01221292	0.012213142	0.01221314	0.012212898
238.13272	0.01145033	0.01145441	0.011454511	0.01145451	0.011454397
238.76104	0.010739926	0.010739926	0.010739926	0.010739926	0.010739926
239.38936	0.010083688	0.010080674	0.010080603	0.010080604	0.01008069
240.01768	0.0094931341	0.0094884309	0.0094883222	0.0094883252	0.0094884613
240.646	0.0089803057	0.008975296	0.0089751843	0.0089751887	0.0089753378
241.27432	0.0085571998	0.0085530784	0.0085529914	0.0085529965	0.0085531247
241.90263	0.0082347699	0.0082322696	0.0082322217	0.0082322265	0.008232311
242.53095	0.0080215641	0.0080207152	0.008020703	0.0080207061	0.0080207409
243.15927	0.007922309	0.007922309	0.007922309	0.007922309	0.007922309
243.78759	0.0079369306	0.0079361858	0.007936157	0.0079361527	0.0079361525
244.41591	0.00806046	0.0080568057	0.0080566962	0.0080566869	0.0080567355
245.04423	0.0082839352	0.008274976	0.0082747317	0.0082747171	0.0082748701
245.67255	0.0085959892	0.0085794688	0.0085790421	0.0085790226	0.0085793329
246.30086	0.0089846112	0.0089587366	0.0089580934	0.0089580698	0.0089585799
246.92918	0.0094386673	0.0094023559	0.0094014802	0.009401454	0.00940219
247.5575	0.0099490388	0.0099020903	0.0099009872	0.0099009597	0.009901928
248.18582	0.010509474	0.010452689	0.010451386	0.010451359	0.010452543
248.81414	0.011117414	0.011052684	0.011051231	0.011051206	0.011052566
249.44246	0.011775191	0.011705577	0.011704046	0.011704025	0.011705496
250.07078	0.01249226	0.012422076	0.012420564	0.012420549	0.012422039
250.69909	0.013289832	0.013224728	0.013223356	0.013223346	0.013224733
251.32741	0.014211232	0.014158165	0.014157078	0.014157075	0.014158205
251.95573	0.015345475	0.01531385	0.015313218	0.015313218	0.015313898
252.58405	0.016896957	0.016896957	0.016896957	0.016896957	0.016896957
253.21237	0.019394562	0.019430658	0.019431347	0.019431333	0.019430483
253.84069	0.024291696	0.024322218	0.024322764	0.024322709	0.024321682
254.469	0.030227619	0.030227619	0.030227619	0.030227619	0.030227619
255.09732	0.020783135	0.020897083	0.020899246	0.02089919	0.020896428
255.72564	0.016067564	0.016050779	0.01605048	0.016050433	0.01605037
256.35396	0.015362488	0.015362488	0.015362488	0.015362488	0.015362488
256.98228	0.015606115	0.015669248	0.01567035	0.01567038	0.015669454
257.6106	0.016085526	0.016222645	0.016224973	0.016225021	0.016222931
258.23892	0.016627277	0.016840416	0.016843931	0.016843988	0.016840708
258.86723	0.017184024	0.017471637	0.017476235	0.017476295	0.017471887
259.49555	0.017743219	0.018100674	0.018106199	0.018106257	0.018100849
260.12387	0.018303499	0.018722411	0.018728652	0.018728706	0.018722488
260.75219	0.018867729	0.019334892	0.019341579	0.019341624	0.01933486
261.38051	0.019440861	0.0199369	0.019943696	0.019943731	0.01993676
262.00883	0.020029385	0.020527109	0.02053361	0.020533633	0.020526879
262.63715	0.02064141	0.021103799	0.021109532	0.021109544	0.021103515
263.26546	0.02128697	0.021664781	0.021669209	0.021669212	0.021664499
263.89378	0.021978233	0.022207419	0.02220995	0.022209948	0.022207223
264.5221	0.022728703	0.022728703	0.022728703	0.022728703	0.022728703


==> graphics/data/bonemodel_interpts.dat <==
6.2831853	0.0059808149	22.472293	0.40244204
38.038743	0.0029678407	41.152033	0.011243264
43.020008	6.2615221e-05	45.51064	0.00047028393
50.491904	3.7094778e-05	54.85051	0.019154721
87.851384	2.3456608e-06	99.681886	0.017402805
110.26707	0.00066449015	125.21086	0.070670653
214.25096	4.6645334e-05	216.11893	0.0023048328
239.15728	0.00036863839	252.2331	0.001075472
253.47841	0.00011169699	284.61131	0.00032730364
350.61306	2.8478574e-05	352.48104	0.0017722304
366.80217	2.9144212e-05	368.67014	0.013291348
384.23659	0.00044068573	394.82178	0.0068998471
396.0671	0.00012254847	450.23834	0.016495674
451.48366	6.7643879e-05	521.22135	0.00035004934
526.82528	0.00030743267	527.44793	0.00041151768
530.56122	0.00036407156	541.14641	0.00074204148
541.76907	0.00010071153	607.77082	0.00035783599
612.75208	0.00031941067	613.37474	0.00051920569
617.11069	0.00037778417	628.31853	0.00042326764


==> graphics/data/bonemodel_relerr.dat <==
6.2831853	7.3846225e-13	4.3507202e-16	4.6842754e-14
6.9058433	3.2711006e-08	3.2711552e-08	0.00013210611
7.5285013	7.827079e-08	7.8271344e-08	0.00026069341
8.1511593	1.311644e-07	1.3116416e-07	0.00038702364
8.7738173	1.9089244e-07	1.9089021e-07	0.00051250423
9.3964753	2.7197961e-07	2.7197691e-07	0.00063876783
10.019133	3.6720277e-07	3.6720164e-07	0.0007677335
10.641791	4.901161e-07	4.9010721e-07	0.00090179216
11.264449	6.4958946e-07	6.4958584e-07	0.0010439968
11.887107	8.5288082e-07	8.528746e-07	0.0011984032
12.509765	1.1329584e-06	1.1329504e-06	0.0013706473
13.132423	1.5160975e-06	1.5160845e-06	0.0015688535
13.755081	2.0729816e-06	2.0729644e-06	0.0018053831
14.377739	2.9091534e-06	2.9091099e-06	0.0021001045
15.000397	4.2717254e-06	4.2716639e-06	0.0024874017
15.623055	6.6549023e-06	6.6548792e-06	0.0030325228
16.245713	1.1465277e-05	1.146521e-05	0.0038768801
16.868371	2.3518377e-05	2.3518275e-05	0.0053952546
17.491029	6.9798794e-05	6.9798508e-05	0.0090168454
18.113687	0.00080934835	0.00080934717	0.029732138
18.736345	0.0004352428	0.00043524373	0.021136275
19.359003	5.9295972e-05	5.9296306e-05	0.0075431282
19.981661	2.2538505e-05	2.2538868e-05	0.004498934
20.604319	1.1908361e-05	1.1908571e-05	0.0031737487
21.226977	7.551924e-06	7.5526575e-06	0.0024738735
21.849635	5.8932111e-06	5.8936927e-06	0.0022252374
22.472293	3.0433004e-09	8.9658248e-15	2.9392732e-12
23.094951	1.8942443e-06	1.8938236e-06	0.00091526537
23.717609	1.5746398e-06	1.5744652e-06	0.0008406335
24.340267	1.2692604e-06	1.2690947e-06	0.00073161628
24.962925	1.0411167e-06	1.0410505e-06	0.00063026181
25.585583	8.4569399e-07	8.4564895e-07	0.00054172256
26.208241	6.8848189e-07	6.8843425e-07	0.00046537704
26.830899	5.6904479e-07	5.6897082e-07	0.00039960952
27.453557	4.6879701e-07	4.6876546e-07	0.00034282637
28.076215	3.9348571e-07	3.9345195e-07	0.00029362968
28.698873	3.228368e-07	3.2282688e-07	0.00025088575
29.321531	2.725956e-07	2.7259528e-07	0.00021363308
29.944189	2.2373255e-07	2.2373111e-07	0.00018111543
30.566847	1.8402758e-07	1.8401942e-07	0.00015268646
31.189505	1.5297634e-07	1.5297657e-07	0.00012781719
31.812163	1.2637033e-07	1.2635538e-07	0.00010606955
32.434821	1.0493552e-07	1.0493449e-07	8.7070463e-05
33.057479	8.1549648e-08	8.1543436e-08	7.0511481e-05
33.680137	6.5963844e-08	6.5959498e-08	5.6113384e-05
34.302795	4.9987925e-08	4.9984104e-08	4.3652928e-05
34.925453	3.7304569e-08	3.7296187e-08	3.2926537e-05
35.548111	2.7973971e-08	2.7969341e-08	2.3760739e-05
36.170769	1.9033203e-08	1.9030085e-08	1.6007717e-05
36.793427	1.0832288e-08	1.0828163e-08	9.5360953e-06
37.416085	4.891304e-09	4.8904344e-09	4.2314023e-06
38.038743	0	0	0
38.661401	3.6472736e-09	3.6457964e-09	3.2316012e-06
39.284059	5.1981568e-09	5.1895307e-09	5.5028795e-06
39.906717	8.0429121e-09	8.0276324e-09	6.7647648e-06
40.529375	1.0713643e-08	1.0670384e-08	6.6220055e-06
41.152033	2.2157282e-11	2.1600603e-15	2.5791121e-12
41.774692	1.9049469e-08	1.8815916e-08	1.5500961e-05
42.39735	1.0961976e-09	1.2554979e-09	1.0337834e-05
43.020008	1.981651e-11	2.6838736e-14	0
43.642666	6.7004685e-09	6.7718694e-09	8.9467771e-06
44.265324	2.633967e-10	2.7923012e-10	5.7927878e-06
44.887982	2.3553987e-09	2.3420494e-09	2.9644176e-06
45.51064	3.1165826e-12	6.9162613e-16	1.6536781e-12
46.133298	2.0317759e-09	2.035223e-09	3.1624656e-06
46.755956	4.9402079e-09	4.9411841e-09	6.5091692e-06
47.378614	8.0945704e-09	8.0982993e-09	9.9971279e-06
48.001272	1.4519219e-08	1.451351e-08	1.3544455e-05
48.62393	1.6941768e-08	1.6926374e-08	1.7004545e-05
49.246588	1.8737618e-08	1.8710479e-08	1.9991093e-05
49.869246	2.6044674e-08	2.6029618e-08	2.1021941e-05
50.491904	4.2570425e-11	1.8632781e-14	1.0412437e-14
51.114562	1.6008551e-08	1.6049128e-08	5.3233251e-05
51.73722	2.5826304e-08	2.5874496e-08	4.8878746e-05
52.359878	5.0778191e-08	5.0791391e-08	5.09891e-05
52.982536	4.2881226e-08	4.2893194e-08	5.3955289e-05
53.605194	5.3818037e-08	5.3854507e-08	5.6228417e-05
54.227852	5.9041678e-08	5.9056503e-08	5.4683795e-05
54.85051	1.9889612e-12	1.5758093e-14	4.1774886e-11
55.473168	1.1866616e-07	1.1864519e-07	0.00010550503
56.095826	1.0838676e-07	1.0840431e-07	9.6724813e-05
56.718484	1.0839632e-07	1.0838346e-07	9.842475e-05
57.341142	1.161573e-07	1.1614863e-07	0.00010225002
57.9638	1.2161935e-07	1.216224e-07	0.00010687994
58.586458	1.2711157e-07	1.2711683e-07	0.00011189947
59.209116	1.3453349e-07	1.3453692e-07	0.00011713291
59.831774	1.4268301e-07	1.4268524e-07	0.00012249301
60.454432	1.4907419e-07	1.4907285e-07	0.00012793079
61.07709	1.575553e-07	1.5755753e-07	0.00013340913
61.699748	1.672214e-07	1.6722141e-07	0.00013890562
62.322406	1.7545935e-07	1.754607e-07	0.00014440539
62.945064	1.8477459e-07	1.8477686e-07	0.00014989208
63.567722	1.9342537e-07	1.9342618e-07	0.00015535596
64.19038	2.0165278e-07	2.0165295e-07	0.00016078692
64.813038	2.1195263e-07	2.119561e-07	0.00016617375
65.435696	2.2060034e-07	2.2060153e-07	0.00017151229
66.058354	2.3120052e-07	2.3120478e-07	0.00017679164
66.681012	2.4024966e-07	2.4025322e-07	0.00018200846
67.30367	2.4960144e-07	2.4960363e-07	0.00018715437
67.926328	2.6016538e-07	2.6016736e-07	0.00019222219
68.548986	2.6934928e-07	2.6935295e-07	0.0001972084
69.171644	2.7884653e-07	2.7884976e-07	0.0002021053
69.794302	2.8969802e-07	2.8969908e-07	0.00020690593
70.41696	2.9987481e-07	2.9987582e-07	0.00021160637
71.039618	3.1025963e-07	3.1026239e-07	0.00021619981
71.662276	3.2017102e-07	3.2017342e-07	0.00022068091
72.284934	3.3069232e-07	3.3069377e-07	0.0002250425
72.907592	3.407598e-07	3.4076037e-07	0.00022927939
73.53025	3.5145167e-07	3.5145466e-07	0.00023338409
74.152908	3.6155404e-07	3.6155492e-07	0.0002373512
74.775566	3.7208637e-07	3.7208908e-07	0.00024117281
75.398224	3.8226027e-07	3.8226376e-07	0.00024484253
76.020882	3.9231111e-07	3.9231309e-07	0.00024835255
76.64354	4.0301206e-07	4.0301215e-07	0.00025169411
77.266198	4.1252402e-07	4.1252729e-07	0.00025486049
77.888856	4.2289115e-07	4.2289697e-07	0.00025784045
78.511514	4.327327e-07	4.327318e-07	0.00026062534
79.134172	4.417393e-07	4.4174668e-07	0.00026320436
79.75683	4.5192489e-07	4.5192602e-07	0.00026556305
80.379488	4.6002212e-07	4.6002383e-07	0.0002676903
81.002146	4.6959806e-07	4.6959767e-07	0.00026956559
81.624804	4.7918452e-07	4.7918669e-07	0.00027116961
82.247462	4.8637571e-07	4.8638411e-07	0.00027247826
82.87012	4.9500062e-07	4.9501039e-07	0.00027345204
83.492778	5.0056946e-07	5.0056535e-07	0.00027404436
84.115436	5.0641739e-07	5.0642111e-07	0.00027417296
84.738094	5.1359015e-07	5.1359428e-07	0.00027370323
85.360752	5.163492e-07	5.1636595e-07	0.00027238663
85.98341	5.1874922e-07	5.1875836e-07	0.00026965193
86.606068	5.123571e-07	5.1235237e-07	0.00026389469
87.228726	4.839711e-07	4.8402664e-07	0.00024786362
87.851384	6.6906142e-11	5.8679779e-14	0
88.474042	6.5845219e-07	6.5842984e-07	0.00032341711
89.0967	6.2267802e-07	6.2265268e-07	0.00029857676
89.719358	6.0345194e-07	6.0344176e-07	0.000289842
90.342016	5.9994126e-07	5.9993058e-07	0.0002844408
90.964674	5.9949863e-07	5.9947868e-07	0.00028011218
91.587332	5.9737706e-07	5.973656e-07	0.00027613747
92.20999	5.9566403e-07	5.9564965e-07	0.00027221494
92.832648	5.9714962e-07	5.9715018e-07	0.00026819986
93.455306	5.926955e-07	5.9269817e-07	0.00026403304
94.077964	5.9269218e-07	5.9269169e-07	0.00025967904
94.700622	5.9103786e-07	5.9102498e-07	0.00025515351
95.32328	5.8533415e-07	5.8532305e-07	0.00025050734
95.945938	5.8076493e-07	5.8077043e-07	0.00024584316
96.568596	5.8024702e-07	5.8023678e-07	0.000241378
97.191254	5.7269817e-07	5.7268729e-07	0.00023759708
97.813912	5.763664e-07	5.763445e-07	0.00023566999
98.43657	6.0223533e-07	6.0222195e-07	0.0002395537
99.059228	7.1708324e-07	7.1703671e-07	0.00027527203
99.681886	2.1318548e-10	1.3955296e-14	6.1361435e-12
100.30454	3.641771e-07	3.6419442e-07	0.00014048451
100.9272	3.8813565e-07	3.881547e-07	0.00014968556
101.54986	3.8809569e-07	3.8811648e-07	0.00014725414
102.17252	3.7555662e-07	3.7556778e-07	0.00014109866
102.79518	3.6065891e-07	3.6066529e-07	0.00013314606
103.41783	3.391124e-07	3.3911511e-07	0.00012411895
104.04049	3.1762156e-07	3.1762226e-07	0.00011434884
104.66315	2.9281814e-07	2.9282061e-07	0.00010402829
105.28581	2.6563332e-07	2.656391e-07	9.3278122e-05
105.90847	2.3725642e-07	2.372601e-07	8.2185336e-05
106.53112	2.0719295e-07	2.0719687e-07	7.0820769e-05
107.15378	1.7550287e-07	1.755048e-07	5.9244792e-05
107.77644	1.4248681e-07	1.4248817e-07	4.7511777e-05
108.3991	1.0834616e-07	1.0834662e-07	3.5672726e-05
109.02176	7.3112645e-08	7.3113965e-08	2.3776552e-05
109.64441	3.6971829e-08	3.6971809e-08	1.187037e-05
110.26707	1.6153139e-13	6.5265207e-16	1.9579562e-15
110.88973	3.7687664e-08	3.7688301e-08	1.1790156e-05
111.51239	7.5890644e-08	7.5891087e-08	2.3457291e-05
112.13505	1.1478177e-07	1.1478212e-07	3.4959949e-05
112.7577	1.5354741e-07	1.5354839e-07	4.6259649e-05
113.38036	1.9293112e-07	1.9293356e-07	5.7318643e-05
114.00302	2.3201125e-07	2.3201297e-07	6.8103452e-05
114.62568	2.7092275e-07	2.709243e-07	7.8582447e-05
115.24834	3.104247e-07	3.1042678e-07	8.8726605e-05
115.87099	3.4839735e-07	3.484012e-07	9.8513333e-05
116.49365	3.8676224e-07	3.8676346e-07	0.00010791988
117.11631	4.2424002e-07	4.2424116e-07	0.00011693097
117.73897	4.6139925e-07	4.6140513e-07	0.00012553423
118.36163	4.9809271e-07	4.9809759e-07	0.00013372347
118.98428	5.3323818e-07	5.3324509e-07	0.00014149986
119.60694	5.6903134e-07	5.690345e-07	0.00014886958
120.2296	6.0355812e-07	6.0356101e-07	0.00015585414
120.85226	6.3701026e-07	6.3702419e-07	0.00016249016
121.47492	6.7029881e-07	6.7031032e-07	0.00016884267
122.09757	7.0410719e-07	7.0412475e-07	0.00017503307
122.72023	7.3766981e-07	7.3768004e-07	0.00018130996
123.34289	7.772794e-07	7.7729229e-07	0.0001882574
123.96555	8.2804664e-07	8.2807638e-07	0.00019772745
124.58821	9.3120422e-07	9.3127452e-07	0.00022032079
125.21086	4.7020857e-10	2.7295807e-14	1.7003638e-10
125.83352	7.1314856e-07	7.1303014e-07	0.00016456477
126.45618	7.8385443e-07	7.837827e-07	0.00017860454
127.07884	8.2412379e-07	8.2410523e-07	0.00018471916
127.7015	8.4895023e-07	8.4894221e-07	0.00018837819
128.32415	8.7027984e-07	8.7027029e-07	0.00019081509
128.94681	8.9045477e-07	8.9043849e-07	0.0001924755
129.56947	9.0672578e-07	9.0670929e-07	0.00019356974
130.19213	9.2267904e-07	9.2267638e-07	0.00019420863
130.81479	9.3418216e-07	9.3417161e-07	0.0001944683
131.43744	9.4608488e-07	9.4607332e-07	0.00019439413
132.0601	9.5684933e-07	9.5684234e-07	0.00019402573
132.68276	9.654922e-07	9.6548771e-07	0.00019339476
133.30542	9.735134e-07	9.7350522e-07	0.0001925256
133.92808	9.807535e-07	9.8074798e-07	0.00019144094
134.55073	9.8645131e-07	9.8644494e-07	0.00019016168
135.17339	9.9193137e-07	9.9193022e-07	0.00018870469
135.79605	9.9566959e-07	9.9566764e-07	0.00018708823
136.41871	9.990449e-07	9.9904325e-07	0.00018532628
137.04137	1.001285e-06	1.0012839e-06	0.00018343392
137.66402	1.0032884e-06	1.0032863e-06	0.00018142349
138.28668	1.0042079e-06	1.004204e-06	0.00017930823
138.90934	1.004839e-06	1.0048358e-06	0.00017709884
139.532	1.0044264e-06	1.0044209e-06	0.00017480683
140.15466	1.0033172e-06	1.0033142e-06	0.00017244184
140.77731	1.0021479e-06	1.0021451e-06	0.00017001258
141.39997	9.9992247e-07	9.9992121e-07	0.00016752871
142.02263	9.9742307e-07	9.9742228e-07	0.00016499752
142.64529	9.943678e-07	9.9436701e-07	0.00016242679
143.26795	9.9109267e-07	9.9109191e-07	0.00015982314
143.8906	9.8726083e-07	9.8726042e-07	0.00015719334
144.51326	9.830577e-07	9.8305568e-07	0.00015454317
145.13592	9.784928e-07	9.7849158e-07	0.00015187813
145.75858	9.7356263e-07	9.7356087e-07	0.00014920331
146.38124	9.684387e-07	9.6843773e-07	0.00014652321
147.00389	9.6286045e-07	9.6285932e-07	0.00014384239
147.62655	9.5695306e-07	9.5695198e-07	0.0001411647
148.24921	9.5086318e-07	9.5086224e-07	0.00013849359
148.87187	9.444973e-07	9.4449785e-07	0.00013583247
149.49453	9.3797676e-07	9.37975e-07	0.00013318424
150.11718	9.3123029e-07	9.312299e-07	0.00013055172
150.73984	9.2419125e-07	9.2419096e-07	0.00012793748
151.3625	9.1711675e-07	9.1711614e-07	0.00012534352
151.98516	9.0986847e-07	9.0986901e-07	0.00012277202
152.60782	9.0228106e-07	9.0228041e-07	0.00012022498
153.23047	8.9476702e-07	8.9476599e-07	0.00011770365
153.85313	8.8695544e-07	8.869544e-07	0.00011520987
154.47579	8.7909021e-07	8.7908992e-07	0.0001127447
155.09845	8.7115961e-07	8.711596e-07	0.00011030931
155.72111	8.6311415e-07	8.6311415e-07	0.00010790477
156.34376	8.5492634e-07	8.5492518e-07	0.000105532
156.96642	8.4666263e-07	8.4666254e-07	0.00010319169
157.58908	8.3838436e-07	8.3838383e-07	0.00010088444
158.21174	8.2998513e-07	8.2998435e-07	9.8610914e-05
158.8344	8.2152441e-07	8.2152448e-07	9.6371511e-05
159.45705	8.1297478e-07	8.1297509e-07	9.416663e-05
160.07971	8.044496e-07	8.0444966e-07	9.1996453e-05
160.70237	7.9581774e-07	7.9581736e-07	8.986133e-05
161.32503	7.8720618e-07	7.8720663e-07	8.7761283e-05
161.94769	7.7848411e-07	7.784839e-07	8.5696538e-05
162.57034	7.698174e-07	7.6981819e-07	8.3666956e-05
163.193	7.6112304e-07	7.6112295e-07	8.1672609e-05
163.81566	7.5238069e-07	7.5238065e-07	7.9713446e-05
164.43832	7.4361012e-07	7.4360979e-07	7.7789342e-05
165.06098	7.3488193e-07	7.3488189e-07	7.5900076e-05
165.68363	7.2613709e-07	7.2613718e-07	7.4045524e-05
166.30629	7.1733376e-07	7.1733399e-07	7.2225514e-05
166.92895	7.0856988e-07	7.0857038e-07	7.0439701e-05
167.55161	6.9984512e-07	6.9984467e-07	6.8687814e-05
168.17427	6.9108781e-07	6.9108829e-07	6.696963e-05
168.79692	6.8232954e-07	6.8232993e-07	6.5284802e-05
169.41958	6.7361512e-07	6.7361473e-07	6.363295e-05
170.04224	6.6488126e-07	6.6488215e-07	6.2013782e-05
170.6649	6.5621079e-07	6.5621119e-07	6.0426853e-05
171.28756	6.4752516e-07	6.4752565e-07	5.8871859e-05
171.91021	6.3889028e-07	6.3889056e-07	5.7348343e-05
172.53287	6.3023491e-07	6.3023626e-07	5.5855972e-05
173.15553	6.2163284e-07	6.2163329e-07	5.4394267e-05
173.77819	6.1303401e-07	6.1303497e-07	5.2962857e-05
174.40085	6.0449771e-07	6.0449815e-07	5.1561261e-05
175.0235	5.9598957e-07	5.9599031e-07	5.0189083e-05
175.64616	5.874976e-07	5.8749834e-07	4.8845903e-05
176.26882	5.7904159e-07	5.7904226e-07	4.7531267e-05
176.89148	5.7060867e-07	5.7060903e-07	4.6244749e-05
177.51414	5.622297e-07	5.6223043e-07	4.4985878e-05
178.13679	5.5385585e-07	5.5385723e-07	4.3754262e-05
178.75945	5.455577e-07	5.4555788e-07	4.2549393e-05
179.38211	5.3728624e-07	5.3728735e-07	4.1370875e-05
180.00477	5.2903839e-07	5.2903965e-07	4.0218276e-05
180.62743	5.2083783e-07	5.2083798e-07	3.9091134e-05
181.25008	5.1267521e-07	5.1267604e-07	3.798902e-05
181.87274	5.0456238e-07	5.0456348e-07	3.691149e-05
182.4954	4.9649434e-07	4.9649493e-07	3.5858118e-05
183.11806	4.8845462e-07	4.8845493e-07	3.4828491e-05
183.74072	4.8047631e-07	4.8047733e-07	3.3822151e-05
184.36337	4.725351e-07	4.7253659e-07	3.28387e-05
184.98603	4.6463639e-07	4.6463687e-07	3.1877717e-05
185.60869	4.5677393e-07	4.5677536e-07	3.0938789e-05
186.23135	4.4895828e-07	4.4895924e-07	3.0021499e-05
186.85401	4.4118565e-07	4.4118626e-07	2.9125442e-05
187.47666	4.3347181e-07	4.3347226e-07	2.8250199e-05
188.09932	4.2580236e-07	4.2580333e-07	2.7395387e-05
188.72198	4.1817268e-07	4.181725e-07	2.6560617e-05
189.34464	4.1060415e-07	4.1060412e-07	2.5745475e-05
189.9673	4.0304974e-07	4.0305128e-07	2.4949623e-05
190.58995	3.9558297e-07	3.9558432e-07	2.4172608e-05
191.21261	3.8814062e-07	3.8814221e-07	2.3414113e-05
191.83527	3.8073852e-07	3.8073933e-07	2.2673752e-05
192.45793	3.7340933e-07	3.7340982e-07	2.195112e-05
193.08059	3.6611588e-07	3.6611778e-07	2.1245886e-05
193.70324	3.5886035e-07	3.588616e-07	2.0557691e-05
194.3259	3.5165502e-07	3.5165653e-07	1.9886159e-05
194.94856	3.4449981e-07	3.4450117e-07	1.9230936e-05
195.57122	3.3738654e-07	3.3738829e-07	1.8591676e-05
196.19388	3.3032868e-07	3.3032853e-07	1.7968016e-05
196.81653	3.2332022e-07	3.2332242e-07	1.7359606e-05
197.43919	3.1633713e-07	3.1633689e-07	1.6766129e-05
198.06185	3.094244e-07	3.0942599e-07	1.6187184e-05
198.68451	3.0252587e-07	3.0252777e-07	1.5622481e-05
199.30717	2.9568174e-07	2.9568192e-07	1.5071631e-05
199.92982	2.889077e-07	2.8891043e-07	1.4534254e-05
200.55248	2.8211663e-07	2.8211682e-07	1.4010088e-05
201.17514	2.7540039e-07	2.7540262e-07	1.3498661e-05
201.7978	2.6870033e-07	2.6870273e-07	1.2999661e-05
202.42046	2.6206365e-07	2.6206393e-07	1.2512643e-05
203.04311	2.5540634e-07	2.5540899e-07	1.2037274e-05
203.66577	2.4884577e-07	2.4884651e-07	1.1573001e-05
204.28843	2.4220378e-07	2.4220587e-07	1.1119522e-05
204.91109	2.3562292e-07	2.3562572e-07	1.0676168e-05
205.53375	2.2917368e-07	2.2917382e-07	1.0242285e-05
206.1564	2.2258606e-07	2.2258899e-07	9.8174489e-06
206.77906	2.1596267e-07	2.1596657e-07	9.4007573e-06
207.40172	2.0928342e-07	2.0928556e-07	8.9912398e-06
208.02438	2.0258607e-07	2.0258765e-07	8.5875996e-06
208.64704	1.9587763e-07	1.9588133e-07	8.1881725e-06
209.26969	1.8898557e-07	1.8898944e-07	7.7908563e-06
209.89235	1.8165494e-07	1.8165859e-07	7.3926021e-06
210.51501	1.741376e-07	1.7413895e-07	6.9880923e-06
211.13767	1.6621831e-07	1.6621864e-07	6.5691742e-06
211.76033	1.5697818e-07	1.5698288e-07	6.1216318e-06
212.38298	1.461028e-07	1.4610521e-07	5.6146423e-06
213.00564	1.3275171e-07	1.3275178e-07	4.9710454e-06
213.6283	1.0797612e-07	1.0797733e-07	3.9219447e-06
214.25096	3.5693344e-13	2.687533e-14	2.3534073e-14
214.87362	2.3956811e-07	2.3963188e-07	9.2381036e-06
215.49627	1.4446929e-07	1.4447944e-07	5.2690124e-06
216.11893	6.3388233e-11	4.3277153e-14	2.313145e-11
216.74159	2.4711998e-07	2.470078e-07	8.8991564e-06
217.36425	1.8066462e-07	1.8063304e-07	6.4106083e-06
217.98691	1.6118572e-07	1.6115897e-07	5.5753524e-06
218.60956	1.4797852e-07	1.4796236e-07	5.0577904e-06
219.23222	1.3801707e-07	1.380047e-07	4.6635008e-06
219.85488	1.3013665e-07	1.3013104e-07	4.333269e-06
220.47754	1.2327604e-07	1.2327361e-07	4.042912e-06
221.1002	1.1691855e-07	1.1691446e-07	3.7802958e-06
221.72285	1.1090534e-07	1.1090339e-07	3.5384443e-06
222.34551	1.0518474e-07	1.0518227e-07	3.3130358e-06
222.96817	9.9800849e-08	9.9796007e-08	3.1011595e-06
223.59083	9.4625012e-08	9.4622002e-08	2.9009559e-06
224.21349	8.9695444e-08	8.9695239e-08	2.7109641e-06
224.83614	8.4802451e-08	8.4799674e-08	2.5303302e-06
225.4588	8.0067445e-08	8.0065226e-08	2.3581005e-06
226.08146	7.5540272e-08	7.5539447e-08	2.1935701e-06
226.70412	7.1071948e-08	7.1071627e-08	2.0363575e-06
227.32678	6.6713161e-08	6.6712307e-08	1.8859653e-06
227.94943	6.2472132e-08	6.2471676e-08	1.7420067e-06
228.57209	5.8350909e-08	5.8350673e-08	1.6041528e-06
229.19475	5.4264389e-08	5.4263418e-08	1.4722034e-06
229.81741	5.0309615e-08	5.0308649e-08	1.3458034e-06
230.44007	4.6393449e-08	4.6392526e-08	1.2248174e-06
231.06272	4.2592052e-08	4.2591494e-08	1.1089587e-06
231.68538	3.8841936e-08	3.8841433e-08	9.9809942e-07
232.30804	3.5190607e-08	3.5189622e-08	8.9201336e-07
232.9307	3.1617371e-08	3.1616616e-08	7.9055433e-07
233.55336	2.8125923e-08	2.8125016e-08	6.9356305e-07
234.17601	2.4708929e-08	2.4708646e-08	6.0089919e-07
234.79867	2.1367465e-08	2.1367182e-08	5.1242313e-07
235.42133	1.8091912e-08	1.8091919e-08	4.2801147e-07
236.04399	1.489539e-08	1.4894796e-08	3.4752556e-07
236.66665	1.1765868e-08	1.1765944e-08	2.7085454e-07
237.2893	8.7168417e-09	8.7166216e-09	1.9787106e-07
237.91196	5.7381127e-09	5.7381962e-09	1.2847257e-07
238.53462	2.8330699e-09	2.8332705e-09	6.2549283e-08
239.15728	8.6468324e-14	4.4116492e-16	1.1764398e-15
239.77994	2.7616135e-09	2.7614596e-09	5.9274719e-08
240.40259	5.4485758e-09	5.4481051e-09	1.1537336e-07
241.02525	8.0613787e-09	8.0609812e-09	1.6838692e-07
241.64791	1.0602204e-08	1.0602007e-08	2.1840151e-07
242.27057	1.3071216e-08	1.3071129e-08	2.6550174e-07
242.89323	1.5472165e-08	1.5471946e-08	3.0976377e-07
243.51588	1.7785313e-08	1.7784439e-08	3.5128326e-07
244.13854	2.0036574e-08	2.0035508e-08	3.9010218e-07
244.7612	2.2202662e-08	2.2202504e-08	4.2630564e-07
245.38386	2.4307238e-08	2.430712e-08	4.5992274e-07
246.00652	2.6297306e-08	2.6296853e-08	4.9104332e-07
246.62917	2.8265935e-08	2.8264115e-08	5.1958707e-07
247.25183	3.0062064e-08	3.0060104e-08	5.4567795e-07
247.87449	3.1851827e-08	3.1851763e-08	5.6905319e-07
248.49715	3.3422186e-08	3.3418377e-08	5.8970767e-07
249.11981	3.4986728e-08	3.4987097e-08	6.0690889e-07
249.74246	3.6113613e-08	3.611004e-08	6.1995213e-07
250.36512	3.6934023e-08	3.6929102e-08	6.2575786e-07
250.98778	3.6896245e-08	3.6884745e-08	6.1583194e-07
251.61044	3.3634064e-08	3.3621619e-08	5.5234485e-07
252.2331	1.8368103e-11	9.0730579e-15	8.5780722e-12
252.85575	1.7657589e-07	1.765975e-07	2.6706853e-06
253.47841	4.155654e-13	1.516662e-14	2.0626604e-15
254.10107	3.6027111e-08	3.6039571e-08	5.7108364e-07
254.72373	4.3539452e-08	4.3546731e-08	6.5689377e-07
255.34639	4.5990792e-08	4.5995877e-08	6.8863825e-07
255.96904	4.7370968e-08	4.7371271e-08	7.0405539e-07
256.5917	4.8680384e-08	4.8680426e-08	7.1190898e-07
257.21436	4.9717184e-08	4.9719582e-08	7.1571981e-07
257.83702	5.0563767e-08	5.0564004e-08	7.1682429e-07
258.45968	5.1187493e-08	5.1188396e-08	7.159429e-07
259.08233	5.1762141e-08	5.1764629e-08	7.1329575e-07
259.70499	5.2229813e-08	5.2232274e-08	7.0918261e-07
260.32765	5.2607109e-08	5.2610063e-08	7.0374901e-07
260.95031	5.28891e-08	5.2890849e-08	6.9711829e-07
261.57297	5.3105545e-08	5.3107547e-08	6.8935056e-07
262.19562	5.3204773e-08	5.3205576e-08	6.8057561e-07
262.81828	5.3247546e-08	5.3247962e-08	6.7079313e-07
263.44094	5.3206288e-08	5.3207313e-08	6.6008744e-07
264.0636	5.3051919e-08	5.3052114e-08	6.4854001e-07
264.68626	5.2833267e-08	5.2833972e-08	6.3614652e-07
265.30891	5.2534947e-08	5.2536399e-08	6.2296598e-07
265.93157	5.2152369e-08	5.2153744e-08	6.0904562e-07
266.55423	5.16871e-08	5.1688708e-08	5.9442127e-07
267.17689	5.1133209e-08	5.1134151e-08	5.7913737e-07
267.79955	5.0501597e-08	5.0502895e-08	5.6321616e-07
268.4222	4.9785821e-08	4.9786217e-08	5.4670105e-07
269.04486	4.898655e-08	4.8988357e-08	5.2962021e-07
269.66752	4.809491e-08	4.8095199e-08	5.1202047e-07
270.29018	4.7125132e-08	4.7126581e-08	4.9391177e-07
270.91284	4.6068936e-08	4.6070335e-08	4.7533708e-07
271.53549	4.4925187e-08	4.492592e-08	4.5632548e-07
272.15815	4.3693699e-08	4.3694146e-08	4.3690467e-07
272.78081	4.2378648e-08	4.2379356e-08	4.1709694e-07
273.40347	4.097836e-08	4.0978537e-08	3.9693234e-07
274.02613	3.9483936e-08	3.9484159e-08	3.7644382e-07
274.64878	3.7902465e-08	3.7903184e-08	3.5565002e-07
275.27144	3.6231993e-08	3.6232689e-08	3.3457707e-07
275.8941	3.4474871e-08	3.4475785e-08	3.1324618e-07
276.51676	3.2625307e-08	3.2625645e-08	2.9168704e-07
277.13942	3.0683335e-08	3.0683742e-08	2.6992047e-07
277.76207	2.8650624e-08	2.8651535e-08	2.4796641e-07
278.38473	2.6524952e-08	2.6525931e-08	2.2584885e-07
279.00739	2.4306375e-08	2.4307347e-08	2.0358786e-07
279.63005	2.1993226e-08	2.1993693e-08	1.8120513e-07
280.25271	1.9585703e-08	1.9586166e-08	1.5871858e-07
280.87536	1.708196e-08	1.7083025e-08	1.3614874e-07
281.49802	1.4481538e-08	1.4482379e-08	1.1351525e-07
282.12068	1.1783905e-08	1.1785065e-08	9.0834532e-08
282.74334	8.9877924e-09	8.9884243e-09	6.8126494e-08
283.366	6.0926389e-09	6.093289e-09	4.5406375e-08
283.98865	3.0965168e-09	3.0973666e-09	2.2692437e-08
284.61131	6.9281503e-13	2.1531426e-15	2.4015821e-14
285.23397	3.2005438e-09	3.1998709e-09	2.2654553e-08
285.85663	6.5036079e-09	6.5033321e-09	4.5256264e-08
286.47929	9.9120425e-09	9.911693e-09	6.7789898e-08
287.10194	1.3426453e-08	1.3425805e-08	9.0241537e-08
287.7246	1.7047971e-08	1.7047313e-08	1.1259692e-07
288.34726	2.077814e-08	2.0777432e-08	1.3484255e-07
288.96992	2.4617983e-08	2.4617631e-08	1.5696499e-07
289.59258	2.8568964e-08	2.856864e-08	1.7895257e-07
290.21523	3.263375e-08	3.2633229e-08	2.0079144e-07
290.83789	3.6811729e-08	3.6811468e-08	2.2247154e-07
291.46055	4.1107349e-08	4.1106721e-08	2.4397942e-07
292.08321	4.5518854e-08	4.5518769e-08	2.6530588e-07
292.70587	5.0050538e-08	5.0050548e-08	2.8643912e-07
293.32852	5.4704059e-08	5.4703667e-08	3.0736881e-07
293.95118	5.9479243e-08	5.9479127e-08	3.2808647e-07
294.57384	6.4381342e-08	6.4380953e-08	3.4857978e-07
295.1965	6.9409885e-08	6.9409137e-08	3.6884214e-07
295.81916	7.456838e-08	7.4567989e-08	3.8886198e-07
296.44181	7.985886e-08	7.9858541e-08	4.0863259e-07
297.06447	8.5282267e-08	8.5281466e-08	4.2814694e-07
297.68713	9.0842191e-08	9.084224e-08	4.4739448e-07
298.30979	9.6543507e-08	9.6543015e-08	4.6636788e-07
298.93245	1.0238643e-07	1.0238596e-07	4.8506083e-07
299.5551	1.0837325e-07	1.0837241e-07	5.0346767e-07
300.17776	1.1450827e-07	1.1450796e-07	5.2157943e-07
300.80042	1.207969e-07	1.2079631e-07	5.393888e-07
301.42308	1.2723815e-07	1.2723792e-07	5.5689305e-07
302.04574	1.3383793e-07	1.3383791e-07	5.7408452e-07
302.66839	1.4060085e-07	1.4060084e-07	5.9095731e-07
303.29105	1.4752976e-07	1.4752962e-07	6.0750691e-07
303.91371	1.546277e-07	1.5462734e-07	6.2372937e-07
304.53637	1.6190347e-07	1.6190308e-07	6.3961585e-07
305.15903	1.6935539e-07	1.6935479e-07	6.5516793e-07
305.78168	1.7699227e-07	1.7699161e-07	6.703779e-07
306.40434	1.8482016e-07	1.8481978e-07	6.8524012e-07
307.027	1.9284479e-07	1.9284427e-07	6.9975193e-07
307.64966	2.010663e-07	2.0106633e-07	7.1391458e-07
308.27232	2.0949537e-07	2.0949517e-07	7.2772135e-07
308.89497	2.1814143e-07	2.1814142e-07	7.4116556e-07
309.51763	2.2701045e-07	2.2700973e-07	7.542467e-07
310.14029	2.3610375e-07	2.3610379e-07	7.6696617e-07
310.76295	2.454346e-07	2.4543467e-07	7.7931876e-07
311.38561	2.5500823e-07	2.5500838e-07	7.913043e-07
312.00826	2.6484115e-07	2.6484071e-07	8.0291443e-07
312.63092	2.7493212e-07	2.7493224e-07	8.1415619e-07
313.25358	2.8530029e-07	2.8530052e-07	8.2502134e-07
313.87624	2.9595361e-07	2.9595314e-07	8.3551138e-07
314.4989	3.069041e-07	3.0690349e-07	8.4562442e-07
315.12156	3.181612e-07	3.1816058e-07	8.5536262e-07
315.74421	3.2974236e-07	3.2974206e-07	8.6472132e-07
316.36687	3.4166126e-07	3.4166095e-07	8.7370158e-07
316.98953	3.5393359e-07	3.5393318e-07	8.8230326e-07
317.61219	3.6657274e-07	3.6657253e-07	8.9052843e-07
318.23485	3.7959992e-07	3.7959987e-07	8.9837497e-07
318.8575	3.9303962e-07	3.9303895e-07	9.0583887e-07
319.48016	4.069055e-07	4.0690463e-07	9.1292732e-07
320.10282	4.2122024e-07	4.2121991e-07	9.1964032e-07
320.72548	4.3601667e-07	4.3601599e-07	9.259725e-07
321.34814	4.5131371e-07	4.5131352e-07	9.3193141e-07
321.97079	4.6714875e-07	4.6714876e-07	9.3751162e-07
322.59345	4.8354777e-07	4.8354718e-07	9.4272058e-07
323.21611	5.0053949e-07	5.0053919e-07	9.4756509e-07
323.83877	5.1817224e-07	5.181713e-07	9.5203741e-07
324.46143	5.3648677e-07	5.36486e-07	9.5614014e-07
325.08408	5.5553273e-07	5.5553244e-07	9.5987154e-07
325.70674	5.753476e-07	5.7534715e-07	9.6324914e-07
326.3294	5.9599282e-07	5.9599252e-07	9.6626781e-07
326.95206	6.1754157e-07	6.1754109e-07	9.6892019e-07
327.57472	6.4003951e-07	6.4003902e-07	9.7123154e-07
328.19737	6.6359481e-07	6.6359342e-07	9.7317495e-07
328.82003	6.8825723e-07	6.882569e-07	9.7478483e-07
329.44269	7.1414128e-07	7.1414174e-07	9.760485e-07
330.06535	7.4135476e-07	7.4135402e-07	9.7696982e-07
330.68801	7.6999966e-07	7.6999951e-07	9.7756838e-07
331.31066	8.0023634e-07	8.0023591e-07	9.7782478e-07
331.93332	8.3220576e-07	8.3220545e-07	9.77756e-07
332.55598	8.6606078e-07	8.6606014e-07	9.7738973e-07
333.17864	9.0203051e-07	9.0202926e-07	9.767015e-07
333.8013	9.4035225e-07	9.4035193e-07	9.7568919e-07
334.42395	9.8123789e-07	9.8123868e-07	9.744108e-07
335.04661	1.0250327e-06	1.0250333e-06	9.7283817e-07
335.66927	1.072095e-06	1.0720942e-06	9.7097666e-07
336.29193	1.1228232e-06	1.1228237e-06	9.6885225e-07
336.91459	1.1777047e-06	1.1777034e-06	9.6648838e-07
337.53724	1.2373579e-06	1.2373571e-06	9.6386166e-07
338.1599	1.3024534e-06	1.3024522e-06	9.6102122e-07
338.78256	1.3738411e-06	1.373841e-06	9.5798282e-07
339.40522	1.4525665e-06	1.4525669e-06	9.5475892e-07
340.02788	1.5398869e-06	1.5398853e-06	9.5139912e-07
340.65053	1.6374384e-06	1.637436e-06	9.4788414e-07
341.27319	1.7471558e-06	1.747155e-06	9.4432819e-07
341.89585	1.8716957e-06	1.8716953e-06	9.4070142e-07
342.51851	2.0143555e-06	2.0143535e-06	9.3712743e-07
343.14117	2.1795969e-06	2.1795926e-06	9.3367334e-07
343.76382	2.3735022e-06	2.3734975e-06	9.3040152e-07
344.38648	2.6044016e-06	2.6044007e-06	9.2752155e-07
345.00914	2.884392e-06	2.8843928e-06	9.2517669e-07
345.6318	3.231184e-06	3.2311805e-06	9.2380928e-07
346.25446	3.6726007e-06	3.6725977e-06	9.2372475e-07
346.87711	4.2541739e-06	4.2541629e-06	9.2546323e-07
347.49977	5.0552487e-06	5.0552399e-06	9.3063393e-07
348.12243	6.2304698e-06	6.2304633e-06	9.4132574e-07
348.74509	8.1235742e-06	8.1235617e-06	9.6284885e-07
349.36775	1.1696246e-05	1.1696234e-05	1.0123248e-06
349.9904	2.1417869e-05	2.1417858e-05	1.1746978e-06
350.61306	1.3158221e-13	2.0562993e-12	1.7726718e-14
351.23572	0.00012461681	0.00012461756	8.8695419e-07
351.85838	4.3005812e-05	4.3005747e-05	1.6034986e-06
352.48104	3.0521463e-11	1.6150799e-14	3.1433004e-11
353.10369	4.5793018e-06	4.5793001e-06	4.4384367e-07
353.72635	4.2874237e-06	4.2874041e-06	5.4084886e-07
354.34901	3.738905e-06	3.7389052e-06	5.7850279e-07
354.97167	3.2551764e-06	3.2551771e-06	5.9540162e-07
355.59433	2.8589824e-06	2.8589819e-06	6.0266395e-07
356.21698	2.5354128e-06	2.5354116e-06	6.0409056e-07
356.83964	2.2682777e-06	2.2682785e-06	6.0175364e-07
357.4623	2.0448743e-06	2.044875e-06	5.970155e-07
358.08496	1.8554802e-06	1.8554805e-06	5.9052741e-07
358.70762	1.6928576e-06	1.6928575e-06	5.8267765e-07
359.33027	1.5515013e-06	1.5515023e-06	5.7363689e-07
359.95293	1.427373e-06	1.4273709e-06	5.6363658e-07
360.57559	1.3174465e-06	1.3174475e-06	5.5294387e-07
361.19825	1.2191154e-06	1.2191151e-06	5.4149925e-07
361.82091	1.1303464e-06	1.1303451e-06	5.293032e-07
362.44356	1.049512e-06	1.0495109e-06	5.1636339e-07
363.06622	9.7507832e-07	9.7507992e-07	5.0251473e-07
363.68888	9.0563822e-07	9.0563819e-07	4.8753065e-07
364.31154	8.4004361e-07	8.4004245e-07	4.7142799e-07
364.9342	7.7454869e-07	7.745458e-07	4.5182336e-07
365.55685	7.0467446e-07	7.0467715e-07	4.2673931e-07
366.17951	6.0446072e-07	6.0446337e-07	3.7894384e-07
366.80217	1.0564003e-12	6.6846061e-14	5.812701e-16
367.42483	8.367162e-07	8.3671545e-07	5.6014385e-07
368.04749	7.2302984e-07	7.230179e-07	4.9929182e-07
368.67014	1.2657446e-10	1.8324339e-13	8.9705472e-11
369.2928	5.0662195e-07	5.0663935e-07	3.70229e-07
369.91546	4.8876483e-07	4.8876191e-07	3.6716363e-07
370.53812	4.5909165e-07	4.5909062e-07	3.5365749e-07
371.16078	4.2987183e-07	4.2987056e-07	3.3950411e-07
371.78343	4.0069189e-07	4.0068929e-07	3.2397643e-07
372.40609	3.7317737e-07	3.7317763e-07	3.0873043e-07
373.02875	3.4649278e-07	3.4649431e-07	2.9300072e-07
373.65141	3.2109131e-07	3.2108956e-07	2.7733177e-07
374.27407	2.9660005e-07	2.9660139e-07	2.6145054e-07
374.89672	2.7316002e-07	2.7316036e-07	2.4557519e-07
375.51938	2.505489e-07	2.5054795e-07	2.2956222e-07
376.14204	2.2879489e-07	2.2879464e-07	2.1351598e-07
376.7647	2.0779263e-07	2.0779257e-07	1.9738493e-07
377.38736	1.8750709e-07	1.8750706e-07	1.8119752e-07
378.01001	1.6793735e-07	1.6793671e-07	1.6500328e-07
378.63267	1.4892225e-07	1.4892213e-07	1.4869114e-07
379.25533	1.3051512e-07	1.3051547e-07	1.3235883e-07
379.87799	1.1264835e-07	1.1264867e-07	1.1597518e-07
380.50065	9.5274835e-08	9.527502e-08	9.9532787e-08
381.1233	7.8380963e-08	7.8380849e-08	8.3052434e-08
381.74596	6.1925376e-08	6.1925497e-08	6.6524897e-08
382.36862	4.5880086e-08	4.5879864e-08	4.9951111e-08
382.99128	3.0228368e-08	3.0228194e-08	3.3340409e-08
383.61394	1.4949009e-08	1.4949075e-08	1.6696067e-08
384.23659	5.8923265e-14	1.2301308e-15	6.150654e-16
384.85925	1.4630145e-08	1.4630186e-08	1.6738016e-08
385.48191	2.8961322e-08	2.896126e-08	3.351983e-08
386.10457	4.3035207e-08	4.3035078e-08	5.0369376e-08
386.72723	5.6852589e-08	5.6852737e-08	6.7273513e-08
387.34988	7.0473066e-08	7.047295e-08	8.427566e-08
387.97254	8.3872936e-08	8.3873115e-08	1.0134439e-07
388.5952	9.7143641e-08	9.7143389e-08	1.1855962e-07
389.21786	1.1024683e-07	1.102463e-07	1.3588232e-07
389.84052	1.2333753e-07	1.2333772e-07	1.534675e-07
390.46317	1.3643834e-07	1.3643779e-07	1.7134594e-07
391.08583	1.496286e-07	1.4962894e-07	1.8961659e-07
391.70849	1.6316138e-07	1.6316215e-07	2.0857003e-07
392.33115	1.7723999e-07	1.7724038e-07	2.284819e-07
392.95381	1.9230991e-07	1.9230913e-07	2.4992496e-07
393.57646	2.0845574e-07	2.084576e-07	2.7318056e-07
394.19912	2.2464345e-07	2.2463047e-07	2.9701835e-07
394.82178	1.0526485e-11	3.8453889e-13	2.1071876e-10
395.44444	5.9171167e-07	5.917796e-07	7.9289318e-07
396.0671	2.0790754e-13	6.5247578e-14	1.9906041e-15
396.68975	1.4921904e-07	1.4921848e-07	2.0326386e-07
397.31241	1.9013165e-07	1.9013205e-07	2.607763e-07
397.93507	2.1348282e-07	2.1348155e-07	2.9465887e-07
398.55773	2.3037202e-07	2.3037123e-07	3.2005236e-07
399.18039	2.4417876e-07	2.4417907e-07	3.4146033e-07
399.80304	2.5656759e-07	2.5656716e-07	3.6098258e-07
400.4257	2.6776618e-07	2.6776666e-07	3.7904797e-07
401.04836	2.7826994e-07	2.7827009e-07	3.9625642e-07
401.67102	2.881976e-07	2.881982e-07	4.1278223e-07
402.29368	2.9767464e-07	2.9767447e-07	4.2878428e-07
402.91633	3.0685476e-07	3.0685502e-07	4.4443969e-07
403.53899	3.1571302e-07	3.1571307e-07	4.5972986e-07
404.16165	3.2427875e-07	3.242787e-07	4.7469522e-07
404.78431	3.3264379e-07	3.3264418e-07	4.894283e-07
405.40697	3.4076782e-07	3.4076737e-07	5.0389135e-07
406.02962	3.4869634e-07	3.4869687e-07	5.1813027e-07
406.65228	3.5645179e-07	3.5645179e-07	5.321651e-07
407.27494	3.6402274e-07	3.6402275e-07	5.4598359e-07
407.8976	3.7142071e-07	3.7142109e-07	5.5959521e-07
408.52026	3.7866109e-07	3.7866103e-07	5.730111e-07
409.14291	3.8574134e-07	3.8574184e-07	5.8622904e-07
409.76557	3.9267239e-07	3.9267258e-07	5.9925356e-07
410.38823	3.9945937e-07	3.9945968e-07	6.1208946e-07
411.01089	4.0609696e-07	4.060967e-07	6.247265e-07
411.63355	4.1259319e-07	4.1259307e-07	6.3717189e-07
412.2562	4.1895263e-07	4.1895232e-07	6.4942477e-07
412.87886	4.2516839e-07	4.2516826e-07	6.6147689e-07
413.50152	4.3125774e-07	4.3125747e-07	6.7334106e-07
414.12418	4.3720747e-07	4.3720747e-07	6.8500321e-07
414.74684	4.4302937e-07	4.4302942e-07	6.9646967e-07
415.36949	4.487144e-07	4.4871452e-07	7.0773059e-07
415.99215	4.5426697e-07	4.5426709e-07	7.1878554e-07
416.61481	4.5969735e-07	4.5969757e-07	7.2964377e-07
417.23747	4.64995e-07	4.6499512e-07	7.4029053e-07
417.86013	4.7016744e-07	4.7016732e-07	7.5073228e-07
418.48278	4.752088e-07	4.7520861e-07	7.6095915e-07
419.10544	4.8012374e-07	4.8012364e-07	7.70974e-07
419.7281	4.8491607e-07	4.8491611e-07	7.8077798e-07
420.35076	4.8958005e-07	4.8957998e-07	7.9036335e-07
420.97342	4.9411253e-07	4.941124e-07	7.997235e-07
421.59607	4.9852272e-07	4.9852274e-07	8.0886669e-07
422.21873	5.0280727e-07	5.0280747e-07	8.1778628e-07
422.84139	5.0696327e-07	5.0696339e-07	8.264779e-07
423.46405	5.1099261e-07	5.1099257e-07	8.3494016e-07
424.08671	5.1489901e-07	5.1489916e-07	8.4317628e-07
424.70936	5.1867336e-07	5.186734e-07	8.5117351e-07
425.33202	5.223239e-07	5.2232387e-07	8.589391e-07
425.95468	5.2584256e-07	5.2584261e-07	8.6646301e-07
426.57734	5.2923467e-07	5.292346e-07	8.7374781e-07
427.2	5.3249898e-07	5.3249904e-07	8.8079164e-07
427.82265	5.3563366e-07	5.3563383e-07	8.8758968e-07
428.44531	5.3863579e-07	5.38636e-07	8.9413771e-07
429.06797	5.4150885e-07	5.41509e-07	9.0043718e-07
429.69063	5.4425227e-07	5.4425233e-07	9.0648576e-07
430.31329	5.4686204e-07	5.4686209e-07	9.122774e-07
430.93594	5.4933846e-07	5.4933837e-07	9.1781106e-07
431.5586	5.5168172e-07	5.5168202e-07	9.2308461e-07
432.18126	5.5388364e-07	5.538837e-07	9.2808804e-07
432.80392	5.5594765e-07	5.559476e-07	9.3282251e-07
433.42658	5.5787763e-07	5.5787764e-07	9.3729067e-07
434.04923	5.5965576e-07	5.5965579e-07	9.4147172e-07
434.67189	5.6130178e-07	5.6130161e-07	9.4538314e-07
435.29455	5.6278572e-07	5.6278563e-07	9.4899289e-07
435.91721	5.6412093e-07	5.6412108e-07	9.5231193e-07
436.53987	5.6531996e-07	5.6531994e-07	9.5534855e-07
437.16252	5.6635591e-07	5.6635606e-07	9.580735e-07
437.78518	5.672011e-07	5.6720113e-07	9.6045462e-07
438.40784	5.6790507e-07	5.6790512e-07	9.6253786e-07
439.0305	5.6843498e-07	5.6843509e-07	9.6428421e-07
439.65316	5.6876572e-07	5.687657e-07	9.6566302e-07
440.27581	5.6891009e-07	5.6890991e-07	9.6667879e-07
440.89847	5.6885103e-07	5.6885126e-07	9.6730759e-07
441.52113	5.6855611e-07	5.6855603e-07	9.6750307e-07
442.14379	5.6805416e-07	5.6805419e-07	9.6728212e-07
442.76645	5.6721846e-07	5.6721836e-07	9.6649855e-07
443.3891	5.6613779e-07	5.6613785e-07	9.6521841e-07
444.01176	5.6471174e-07	5.6471181e-07	9.6330911e-07
444.63442	5.6280911e-07	5.6280917e-07	9.6059615e-07
445.25708	5.6055786e-07	5.60558e-07	9.5714775e-07
445.87974	5.5758186e-07	5.5758162e-07	9.5249735e-07
446.50239	5.5382348e-07	5.5382327e-07	9.4645356e-07
447.12505	5.4890292e-07	5.4890284e-07	9.3841949e-07
447.74771	5.4227169e-07	5.4227186e-07	9.2747157e-07
448.37037	5.3314491e-07	5.3314551e-07	9.1210198e-07
448.99303	5.1921857e-07	5.1921972e-07	8.8833058e-07
449.61568	4.9139408e-07	4.9139191e-07	8.4121808e-07
450.23834	6.6360164e-11	1.8529603e-13	6.4047014e-11
450.861	4.442132e-07	4.4420703e-07	7.6064292e-07
451.48366	2.7408034e-13	1.2702261e-13	2.9631931e-13
452.10632	9.3076212e-07	9.3077047e-07	1.5947841e-06
452.72897	7.1428145e-07	7.1428415e-07	1.2231757e-06
453.35163	6.6046113e-07	6.6046255e-07	1.1307736e-06
453.97429	6.3436112e-07	6.3436124e-07	1.0863735e-06
454.59695	6.1893623e-07	6.1893684e-07	1.0597768e-06
455.21961	6.078191e-07	6.0781947e-07	1.0407806e-06
455.84226	5.9945442e-07	5.9945481e-07	1.0263021e-06
456.46492	5.9247036e-07	5.9247071e-07	1.0142377e-06
457.08758	5.8639991e-07	5.8640054e-07	1.0037269e-06
457.71024	5.8102654e-07	5.810271e-07	9.9432222e-07
458.3329	5.7596943e-07	5.7596992e-07	9.8549822e-07
458.95555	5.7124865e-07	5.7124884e-07	9.7718141e-07
459.57821	5.6672945e-07	5.6672972e-07	9.6917272e-07
460.20087	5.622842e-07	5.6228431e-07	9.612995e-07
460.82353	5.5787496e-07	5.5787533e-07	9.5349126e-07
461.44619	5.5358161e-07	5.5358167e-07	9.4580362e-07
462.06884	5.4922701e-07	5.4922732e-07	9.3804261e-07
462.6915	5.4491557e-07	5.4491584e-07	9.3029867e-07
463.31416	5.4054462e-07	5.4054478e-07	9.224592e-07
463.93682	5.361557e-07	5.3615569e-07	9.1455813e-07
464.55948	5.3170734e-07	5.3170769e-07	9.0654842e-07
465.18213	5.2719708e-07	5.271973e-07	8.984224e-07
465.80479	5.2262556e-07	5.2262548e-07	8.9017758e-07
466.42745	5.1798185e-07	5.1798212e-07	8.81802e-07
467.05011	5.1327107e-07	5.1327118e-07	8.7329715e-07
467.67277	5.0849891e-07	5.0849881e-07	8.6466868e-07
468.29542	5.03633e-07	5.0363306e-07	8.558836e-07
468.91808	4.9870126e-07	4.9870124e-07	8.4696962e-07
469.54074	4.9368561e-07	4.9368554e-07	8.3790823e-07
470.1634	4.8858324e-07	4.885832e-07	8.2869775e-07
470.78606	4.8340191e-07	4.8340223e-07	8.1934656e-07
471.40871	4.7814348e-07	4.7814381e-07	8.0985686e-07
472.03137	4.7279341e-07	4.7279365e-07	8.002152e-07
472.65403	4.6736867e-07	4.6736861e-07	7.9044027e-07
473.27669	4.6186157e-07	4.6186184e-07	7.8052589e-07
473.89935	4.5627417e-07	4.5627421e-07	7.7047481e-07
474.522	4.5060917e-07	4.5060934e-07	7.6029217e-07
475.14466	4.4486074e-07	4.4486052e-07	7.4997311e-07
475.76732	4.3903624e-07	4.3903664e-07	7.3952856e-07
476.38998	4.3313297e-07	4.3313349e-07	7.2895552e-07
477.01264	4.2715622e-07	4.2715641e-07	7.1826216e-07
477.63529	4.2110579e-07	4.2110595e-07	7.0745027e-07
478.25795	4.1498093e-07	4.149811e-07	6.9652155e-07
478.88061	4.087854e-07	4.087859e-07	6.8548194e-07
479.50327	4.0251962e-07	4.0251992e-07	6.7433356e-07
480.12593	3.9618808e-07	3.9618813e-07	6.6308339e-07
480.74858	3.8979326e-07	3.8979333e-07	6.5173668e-07
481.37124	3.8333504e-07	3.8333521e-07	6.4029551e-07
481.9939	3.7681501e-07	3.7681497e-07	6.2876367e-07
482.61656	3.7023308e-07	3.7023309e-07	6.1714378e-07
483.23922	3.6359667e-07	3.6359688e-07	6.0544618e-07
483.86187	3.5691114e-07	3.5691127e-07	5.9367775e-07
484.48453	3.5016843e-07	3.5016876e-07	5.8183409e-07
485.10719	3.4338153e-07	3.4338168e-07	5.6992984e-07
485.72985	3.3654336e-07	3.3654366e-07	5.5796155e-07
486.35251	3.2966609e-07	3.2966614e-07	5.4594301e-07
486.97516	3.2274717e-07	3.2274746e-07	5.3387574e-07
487.59782	3.1579008e-07	3.1579012e-07	5.2176449e-07
488.22048	3.0880069e-07	3.0880075e-07	5.0961903e-07
488.84314	3.0177787e-07	3.017779e-07	4.9744044e-07
489.4658	2.9472621e-07	2.9472636e-07	4.8523648e-07
490.08845	2.876499e-07	2.8765009e-07	4.7301407e-07
490.71111	2.8055641e-07	2.8055664e-07	4.6078331e-07
491.33377	2.734401e-07	2.7344026e-07	4.4854138e-07
491.95643	2.6631103e-07	2.663111e-07	4.3630161e-07
492.57909	2.5917143e-07	2.5917156e-07	4.2406884e-07
493.20174	2.520256e-07	2.5202553e-07	4.1185034e-07
493.8244	2.4487506e-07	2.4487537e-07	3.9965087e-07
494.44706	2.3772698e-07	2.3772692e-07	3.8747978e-07
495.06972	2.305801e-07	2.3058033e-07	3.7533967e-07
495.69238	2.2344466e-07	2.2344495e-07	3.6324324e-07
496.31503	2.1632205e-07	2.1632209e-07	3.5119452e-07
496.93769	2.0921579e-07	2.0921571e-07	3.3920045e-07
497.56035	2.0213058e-07	2.0213055e-07	3.2726875e-07
498.18301	1.950717e-07	1.9507199e-07	3.1540784e-07
498.80567	1.8804385e-07	1.8804395e-07	3.0362474e-07
499.42832	1.8104903e-07	1.8104933e-07	2.9192502e-07
500.05098	1.7409636e-07	1.7409622e-07	2.8031997e-07
500.67364	1.6718603e-07	1.6718627e-07	2.6881395e-07
501.2963	1.603255e-07	1.603257e-07	2.5741654e-07
501.91896	1.5351949e-07	1.5351949e-07	2.4613532e-07
502.54161	1.467706e-07	1.4677101e-07	2.349768e-07
503.16427	1.4008885e-07	1.400889e-07	2.239526e-07
503.78693	1.334758e-07	1.3347569e-07	2.1306813e-07
504.40959	1.2693596e-07	1.2693578e-07	2.023305e-07
505.03225	1.2047529e-07	1.2047559e-07	1.9174935e-07
505.6549	1.1410345e-07	1.1410339e-07	1.8133574e-07
506.27756	1.0782038e-07	1.0782053e-07	1.7109396e-07
506.90022	1.0163372e-07	1.0163389e-07	1.6103353e-07
507.52288	9.5549214e-08	9.5549696e-08	1.5116367e-07
508.14554	8.9574316e-08	8.957424e-08	1.4149359e-07
508.76819	8.3711062e-08	8.3711389e-08	1.3202982e-07
509.39085	7.7969518e-08	7.7969656e-08	1.2278372e-07
510.01351	7.2352665e-08	7.2352712e-08	1.1376148e-07
510.63617	6.6868058e-08	6.6867811e-08	1.0497328e-07
511.25883	6.1520375e-08	6.1520786e-08	9.6427736e-08
511.88148	5.6318837e-08	5.6318939e-08	8.8134451e-08
512.50414	5.1265979e-08	5.1266001e-08	8.0100275e-08
513.1268	4.6370414e-08	4.6370519e-08	7.2335835e-08
513.74946	4.1638365e-08	4.1638691e-08	6.4850032e-08
514.37212	3.7075857e-08	3.7076111e-08	5.7651044e-08
514.99477	3.2689817e-08	3.2690054e-08	5.0748577e-08
515.61743	2.8486425e-08	2.8486504e-08	4.4151103e-08
516.24009	2.4472513e-08	2.4472381e-08	3.7867823e-08
516.86275	2.0653809e-08	2.0654184e-08	3.1907305e-08
517.48541	1.7040178e-08	1.7040086e-08	2.6280479e-08
518.10806	1.3635408e-08	1.3635646e-08	2.0994695e-08
518.73072	1.0446938e-08	1.0447542e-08	1.6059188e-08
519.35338	7.4821111e-09	7.4822702e-09	1.1482253e-08
519.97604	4.7480927e-09	4.748087e-09	7.2738943e-09
520.5987	2.2513834e-09	2.2518887e-09	3.4440209e-09
521.22135	1.3318321e-14	1.5486419e-16	1.3163456e-14
521.84401	1.9994955e-09	1.9996333e-09	3.0474884e-09
522.46667	3.7395724e-09	3.7394521e-09	5.6890186e-09
523.08933	5.210645e-09	5.2105489e-09	7.9136719e-09
523.71199	6.4057635e-09	6.4053857e-09	9.7101278e-09
524.33464	7.3051637e-09	7.3053498e-09	1.105467e-08
524.9573	7.8902234e-09	7.8901533e-09	1.1917084e-08
525.57996	8.0897059e-09	8.0897313e-09	1.2194692e-08
526.20262	7.5363131e-09	7.5363865e-09	1.1353026e-08
526.82528	4.9725524e-14	2.1512461e-14	8.8165823e-15
527.44793	9.2889608e-12	7.7721968e-15	2.4857857e-12
528.07059	5.8694752e-09	5.8702064e-09	8.8508545e-09
528.69325	5.2955529e-09	5.2960759e-09	7.9364832e-09
529.31591	3.9386873e-09	3.9387691e-09	5.88736e-09
529.93857	2.1505252e-09	2.1507101e-09	3.2093993e-09
530.56122	1.0720771e-14	2.2334939e-15	6.5515822e-15
531.18388	2.5020643e-09	2.5020323e-09	3.7200215e-09
531.80654	5.350629e-09	5.3504561e-09	7.9408782e-09
532.4292	8.5462123e-09	8.5464292e-09	1.2660113e-08
533.05186	1.207811e-08	1.207845e-08	1.7862497e-08
533.67451	1.595104e-08	1.5951165e-08	2.3547475e-08
534.29717	2.0162561e-08	2.0162638e-08	2.9706745e-08
534.91983	2.4680716e-08	2.4680903e-08	3.6300162e-08
535.54249	2.9487342e-08	2.9487448e-08	4.3296393e-08
536.16515	3.4571413e-08	3.4571828e-08	5.0667163e-08
536.7878	3.9844842e-08	3.9844504e-08	5.8295872e-08
537.41046	4.5273811e-08	4.5273332e-08	6.610745e-08
538.03312	5.0597707e-08	5.0598075e-08	7.3767939e-08
538.65578	5.5665716e-08	5.5665275e-08	8.0990054e-08
539.27844	5.9604035e-08	5.9603968e-08	8.662246e-08
539.90109	6.1256138e-08	6.1258825e-08	8.8815047e-08
540.52375	5.4652244e-08	5.4655929e-08	7.922294e-08
541.14641	4.6258655e-13	6.7649265e-14	6.8014541e-12
541.76907	1.2501347e-13	3.0910219e-13	2.3535905e-13
542.39173	1.9117274e-07	1.9116812e-07	2.7373042e-07
543.01438	1.7051257e-07	1.7051204e-07	2.4452862e-07
543.63704	1.7126704e-07	1.7126659e-07	2.452925e-07
544.2597	1.7773335e-07	1.7773261e-07	2.5411745e-07
544.88236	1.8672163e-07	1.8672161e-07	2.6652366e-07
545.50502	1.9730756e-07	1.9730723e-07	2.8113672e-07
546.12767	2.089753e-07	2.0897573e-07	2.9724502e-07
546.75033	2.2156376e-07	2.2156427e-07	3.1458236e-07
547.37299	2.3489804e-07	2.3489775e-07	3.3291454e-07
547.99565	2.4891175e-07	2.4891214e-07	3.5213993e-07
548.61831	2.6356309e-07	2.6356331e-07	3.7218891e-07
549.24096	2.7881841e-07	2.7881827e-07	3.9301043e-07
549.86362	2.9463491e-07	2.9463475e-07	4.1454691e-07
550.48628	3.1100468e-07	3.110044e-07	4.3677939e-07
551.10894	3.2792577e-07	3.2792557e-07	4.5969599e-07
551.7316	3.4537092e-07	3.4537068e-07	4.8326024e-07
552.35425	3.6333076e-07	3.6333106e-07	5.0745543e-07
552.97691	3.8180269e-07	3.8180201e-07	5.3226968e-07
553.59957	4.0076788e-07	4.0076778e-07	5.5767957e-07
554.22223	4.2022949e-07	4.2022927e-07	5.8367854e-07
554.84489	4.4016661e-07	4.4016688e-07	6.1024066e-07
555.46754	4.6057787e-07	4.6057788e-07	6.3735541e-07
556.0902	4.8144859e-07	4.8144873e-07	6.6500221e-07
556.71286	5.0277032e-07	5.0277031e-07	6.9316527e-07
557.33552	5.2452871e-07	5.2452889e-07	7.2182277e-07
557.95818	5.4671508e-07	5.4671524e-07	7.5095816e-07
558.58083	5.6931715e-07	5.6931714e-07	7.8055147e-07
559.20349	5.9231784e-07	5.9231778e-07	8.1057776e-07
559.82615	6.1570415e-07	6.1570382e-07	8.4101571e-07
560.44881	6.3945654e-07	6.3945674e-07	8.7183828e-07
561.07147	6.6356457e-07	6.6356435e-07	9.030246e-07
561.69412	6.8800513e-07	6.8800521e-07	9.3454453e-07
562.31678	7.1276017e-07	7.1276014e-07	9.6636971e-07
562.93944	7.3780865e-07	7.3780857e-07	9.9847021e-07
563.5621	7.6312846e-07	7.6312856e-07	1.0308141e-06
564.18476	7.8869351e-07	7.8869371e-07	1.0633659e-06
564.80741	8.1448079e-07	8.1448092e-07	1.0960917e-06
565.43007	8.4046711e-07	8.4046712e-07	1.1289583e-06
566.05273	8.6661736e-07	8.6661765e-07	1.1619204e-06
566.67539	8.9290486e-07	8.9290485e-07	1.1949393e-06
567.29805	9.192986e-07	9.1929844e-07	1.2279737e-06
567.9207	9.4576397e-07	9.4576418e-07	1.2609777e-06
568.54336	9.722654e-07	9.7226557e-07	1.2939034e-06
569.16602	9.9876702e-07	9.9876708e-07	1.3267029e-06
569.78868	1.0252285e-06	1.0252284e-06	1.3593238e-06
570.41134	1.0516099e-06	1.05161e-06	1.3917143e-06
571.03399	1.0778675e-06	1.0778677e-06	1.4238174e-06
571.65665	1.1039563e-06	1.1039565e-06	1.4555751e-06
572.27931	1.1298288e-06	1.1298288e-06	1.4869263e-06
572.90197	1.1554361e-06	1.1554358e-06	1.5178092e-06
573.52463	1.1807253e-06	1.1807255e-06	1.548158e-06
574.14728	1.2056422e-06	1.2056423e-06	1.5779031e-06
574.76994	1.2301319e-06	1.2301317e-06	1.6069764e-06
575.3926	1.254134e-06	1.2541342e-06	1.6353036e-06
576.01526	1.2775877e-06	1.2775878e-06	1.6628087e-06
576.63792	1.3004301e-06	1.3004302e-06	1.6894145e-06
577.26057	1.3225949e-06	1.3225951e-06	1.7150405e-06
577.88323	1.3440122e-06	1.3440123e-06	1.739601e-06
578.50589	1.3646129e-06	1.364613e-06	1.7630129e-06
579.12855	1.3843224e-06	1.3843223e-06	1.7851859e-06
579.75121	1.4030648e-06	1.4030647e-06	1.80603e-06
580.37386	1.4207597e-06	1.4207597e-06	1.8254489e-06
580.99652	1.4373302e-06	1.4373299e-06	1.8433511e-06
581.61918	1.4526903e-06	1.4526903e-06	1.8596358e-06
582.24184	1.4667534e-06	1.4667537e-06	1.8742014e-06
582.8645	1.4794348e-06	1.4794349e-06	1.8869478e-06
583.48715	1.4906425e-06	1.4906425e-06	1.897769e-06
584.10981	1.5002832e-06	1.5002833e-06	1.9065574e-06
584.73247	1.5082637e-06	1.5082637e-06	1.9132059e-06
585.35513	1.5144895e-06	1.5144894e-06	1.9176055e-06
585.97779	1.5188631e-06	1.5188628e-06	1.9196462e-06
586.60044	1.521284e-06	1.5212842e-06	1.9192147e-06
587.2231	1.521653e-06	1.5216531e-06	1.9161989e-06
587.84576	1.5198701e-06	1.5198702e-06	1.9104873e-06
588.46842	1.5158354e-06	1.5158356e-06	1.9019697e-06
589.09108	1.509447e-06	1.5094472e-06	1.8905331e-06
589.71373	1.5006062e-06	1.5006063e-06	1.8760702e-06
590.33639	1.4892099e-06	1.48921e-06	1.8584698e-06
590.95905	1.4751652e-06	1.4751651e-06	1.8376317e-06
591.58171	1.4583733e-06	1.4583732e-06	1.8134521e-06
592.20437	1.4387432e-06	1.4387431e-06	1.7858354e-06
592.82702	1.4161865e-06	1.4161865e-06	1.754691e-06
593.44968	1.39062e-06	1.3906199e-06	1.7199343e-06
594.07234	1.3619645e-06	1.3619646e-06	1.6814884e-06
594.695	1.3301514e-06	1.3301515e-06	1.6392873e-06
595.31766	1.295118e-06	1.2951181e-06	1.5932745e-06
595.94031	1.256814e-06	1.256814e-06	1.5434082e-06
596.56297	1.2151976e-06	1.2151978e-06	1.4896587e-06
597.18563	1.1702451e-06	1.1702451e-06	1.4320165e-06
597.80829	1.1219437e-06	1.1219437e-06	1.3704879e-06
598.43095	1.070305e-06	1.070305e-06	1.3051064e-06
599.0536	1.0153546e-06	1.0153545e-06	1.2359245e-06
599.67626	9.5714964e-07	9.5714974e-07	1.1630308e-06
600.29892	8.9576694e-07	8.9576694e-07	1.086539e-06
600.92158	8.3132149e-07	8.3132155e-07	1.0066066e-06
601.54424	7.6396097e-07	7.6396086e-07	9.2342951e-07
602.16689	6.9387253e-07	6.9387272e-07	8.3725139e-07
602.78955	6.2129058e-07	6.212907e-07	7.4836933e-07
603.41221	5.4649955e-07	5.4649971e-07	6.5713998e-07
604.03487	4.6984627e-07	4.6984636e-07	5.6399089e-07
604.65753	3.9173966e-07	3.9173975e-07	4.6942279e-07
605.28018	3.1267138e-07	3.1267135e-07	3.7403019e-07
605.90284	2.3322009e-07	2.3321992e-07	2.7850785e-07
606.5255	1.5406399e-07	1.5406395e-07	1.8366589e-07
607.14816	7.6006614e-08	7.6006575e-08	9.0455648e-08
607.77082	8.9533124e-14	2.12092e-15	1.5603912e-14
608.39347	7.2816394e-08	7.281637e-08	8.636407e-08
609.01613	1.4104357e-07	1.4104356e-07	1.6700126e-07
609.63879	2.0289276e-07	2.0289269e-07	2.3982706e-07
610.26145	2.5589762e-07	2.5589753e-07	3.0196989e-07
610.88411	2.9611411e-07	2.9611407e-07	3.4883866e-07
611.50676	3.1543792e-07	3.1543776e-07	3.7097939e-07
612.12942	2.8792253e-07	2.8792245e-07	3.3806013e-07
612.75208	2.1045175e-14	1.0862026e-14	1.9704394e-13
613.37474	1.0745846e-12	8.0186647e-14	2.1090759e-13
613.9974	5.3660737e-07	5.3660734e-07	6.2690071e-07
614.62005	4.7110397e-07	4.7110404e-07	5.4946007e-07
615.24271	3.9251804e-07	3.9251803e-07	4.5704327e-07
615.86537	2.9216033e-07	2.921603e-07	3.3962818e-07
616.48803	1.6315282e-07	1.6315275e-07	1.8934863e-07
617.11069	1.5640946e-14	1.8654339e-15	2.5685591e-14
617.73334	2.0225344e-07	2.0225343e-07	2.3396012e-07
618.356	4.4833602e-07	4.4833601e-07	5.1777563e-07
618.97866	7.4275414e-07	7.4275419e-07	8.5640208e-07
619.60132	1.089654e-06	1.0896541e-06	1.2543486e-06
620.22398	1.4925311e-06	1.4925311e-06	1.715345e-06
620.84663	1.9536731e-06	1.953673e-06	2.2417195e-06
621.46929	2.4734877e-06	2.4734879e-06	2.8336251e-06
622.09195	3.0492754e-06	3.0492753e-06	3.487666e-06
622.71461	3.6735746e-06	3.6735748e-06	4.1950281e-06
623.33727	4.3315446e-06	4.3315446e-06	4.9385406e-06
623.95992	4.9969997e-06	4.9969996e-06	5.688236e-06
624.58258	5.6265717e-06	5.6265717e-06	6.394791e-06
625.20524	6.1501454e-06	6.1501455e-06	6.9788629e-06
625.8279	6.4564908e-06	6.4564909e-06	7.3150058e-06
626.45056	6.3695584e-06	6.3695579e-06	7.2052384e-06
627.07321	5.6099255e-06	5.6099254e-06	6.3360613e-06
627.69587	3.7298657e-06	3.7298654e-06	4.2061056e-06
628.31853	2.2028943e-13	2.3053545e-15	8.2736612e-14


==> graphics/data/bonemodel_tf.dat <==
6.2831853	0.0059808149	0.0059808149	0.0059808149	0.0059808149
6.9058433	0.0060843275	0.0060843273	0.0060843273	0.0060835237
7.5285013	0.0062020415	0.006202041	0.006202041	0.0062004246
8.1511593	0.0063354831	0.0063354822	0.0063354822	0.0063330311
8.7738173	0.0064864895	0.0064864883	0.0064864883	0.0064831652
9.3964753	0.0066572811	0.0066572793	0.0066572793	0.0066530287
10.019133	0.0068505556	0.0068505531	0.0068505531	0.0068452962
10.641791	0.0070696141	0.0070696106	0.0070696106	0.0070632388
11.264449	0.0073185291	0.0073185243	0.0073185243	0.0073108886
11.887107	0.0076023747	0.0076023682	0.0076023682	0.007593264
12.509765	0.0079275457	0.0079275368	0.0079275368	0.0079166799
13.132423	0.0083022096	0.008302197	0.008302197	0.0082891846
13.755081	0.0087369609	0.0087369428	0.0087369428	0.0087211874
14.377739	0.009245798	0.0092457711	0.0092457711	0.0092263808
15.000397	0.0098476294	0.0098475874	0.0098475874	0.0098231344
15.623055	0.010568714	0.010568644	0.010568644	0.010536664
16.245713	0.011446914	0.011446782	0.011446782	0.011402535
16.868371	0.012540221	0.012539926	0.012539926	0.012472563
17.491029	0.013951066	0.013950092	0.013950092	0.013825271
18.113687	0.016063212	0.016050211	0.016050211	0.015585618
18.736345	0.017593398	0.01758574	0.01758574	0.017965257
19.359003	0.021193574	0.021192317	0.021192317	0.02135344
19.981661	0.026433781	0.026433185	0.026433185	0.026552705
20.604319	0.035413063	0.035412641	0.035412641	0.035525455
21.226977	0.054539523	0.054539111	0.054539111	0.054674446
21.849635	0.12348306	0.12348233	0.12348233	0.12375783
22.472293	0.40244204	0.40244204	0.40244204	0.40244204
23.094951	0.074506112	0.074505971	0.074505971	0.074574305
23.717609	0.040456027	0.040455964	0.040455964	0.040490036
24.340267	0.027488458	0.027488424	0.027488424	0.027508569
24.962925	0.020657941	0.020657919	0.020657919	0.020670961
25.585583	0.016445523	0.016445509	0.016445509	0.016454432
26.208241	0.01359095	0.013590941	0.013590941	0.013597275
26.830899	0.011531045	0.011531038	0.011531038	0.011535652
27.453557	0.0099763175	0.0099763128	0.0099763128	0.0099797376
28.076215	0.0087627483	0.0087627448	0.0087627448	0.0087653213
28.698873	0.0077904826	0.0077904801	0.0077904801	0.0077924372
29.321531	0.0069952805	0.0069952786	0.0069952786	0.0069967749
29.944189	0.0063339714	0.00633397	0.00633397	0.0063351186
30.566847	0.0057765104	0.0057765093	0.0057765093	0.0057773924
31.189505	0.0053013877	0.0053013868	0.0053013868	0.0053020653
31.812163	0.0048928551	0.0048928545	0.0048928545	0.0048933741
32.434821	0.0045391886	0.0045391881	0.0045391881	0.0045395838
33.057479	0.004231571	0.0042315707	0.0042315707	0.0042318694
33.680137	0.0039633668	0.0039633665	0.0039633665	0.0039635892
34.302795	0.0037296579	0.0037296577	0.0037296577	0.0037298207
34.925453	0.0035269756	0.0035269754	0.0035269754	0.0035270917
35.548111	0.0033532021	0.003353202	0.003353202	0.0033532818
36.170769	0.0032076667	0.0032076667	0.0032076667	0.0032077181
36.793427	0.0030915269	0.0030915269	0.0030915269	0.0030915564
37.416085	0.0030086807	0.0030086806	0.0030086806	0.0030086934
38.038743	0.0029678407	0.0029678407	0.0029678407	0.0029678407
38.661401	0.0029875757	0.0029875757	0.0029875757	0.0029875661
39.284059	0.0031103992	0.0031103992	0.0031103992	0.0031103821
39.906717	0.0034523412	0.0034523413	0.0034523413	0.0034523179
40.529375	0.0044664314	0.0044664314	0.0044664314	0.0044664018
41.152033	0.011243264	0.011243264	0.011243264	0.011243264
41.774692	0.0046036393	0.0046036392	0.0046036393	0.004603568
42.39735	0.0008652609	0.0008652609	0.0008652609	0.00086525195
43.020008	6.2615221e-05	6.2615221e-05	6.2615221e-05	6.2615221e-05
43.642666	0.00024792326	0.00024792326	0.00024792326	0.00024792104
44.265324	0.00038835897	0.00038835897	0.00038835897	0.00038835672
44.887982	0.00045054473	0.00045054473	0.00045054473	0.0004505434
45.51064	0.00047028393	0.00047028393	0.00047028393	0.00047028393
46.133298	0.0004641069	0.0004641069	0.0004641069	0.00046410836
46.755956	0.00044037955	0.00044037954	0.00044037954	0.00044038241
47.378614	0.0004034281	0.00040342809	0.00040342809	0.00040343213
48.001272	0.00035526345	0.00035526344	0.00035526344	0.00035526826
48.62393	0.00029631177	0.00029631176	0.00029631176	0.00029631681
49.246588	0.00022563272	0.00022563271	0.00022563271	0.00022563723
49.869246	0.00014076025	0.00014076025	0.00014076025	0.00014076321
50.491904	3.7094778e-05	3.7094778e-05	3.7094778e-05	3.7094778e-05
51.114562	9.3490266e-05	9.3490265e-05	9.3490265e-05	9.3495243e-05
51.73722	0.00026577274	0.00026577273	0.00026577273	0.00026578573
52.359878	0.00050881904	0.00050881902	0.00050881902	0.00050884499
52.982536	0.00088780254	0.0008878025	0.0008878025	0.00088785044
53.605194	0.0015840736	0.0015840735	0.0015840735	0.0015841627
54.227852	0.003359568	0.0033595678	0.0033595678	0.0033597517
54.85051	0.019154721	0.019154721	0.019154721	0.019154721
55.473168	0.0071319946	0.0071319937	0.0071319937	0.007132747
56.095826	0.003349392	0.0033493917	0.0033493917	0.003349716
56.718484	0.0023042813	0.002304281	0.002304281	0.0023045081
57.341142	0.0018069093	0.0018069091	0.0018069091	0.0018070941
57.9638	0.0015116342	0.001511634	0.001511634	0.0015117958
58.586458	0.001313268	0.0013132678	0.0013132678	0.0013134149
59.209116	0.0011689528	0.0011689526	0.0011689526	0.0011690897
59.831774	0.0010579453	0.0010579452	0.0010579452	0.0010580749
60.454432	0.00096897876	0.00096897861	0.00096897861	0.00096910272
61.07709	0.00089540248	0.00089540234	0.00089540234	0.00089552193
61.699748	0.00083303467	0.00083303453	0.00083303453	0.00083315039
62.322406	0.0007791117	0.00077911157	0.00077911157	0.00077922421
62.945064	0.00073173192	0.00073173178	0.00073173178	0.0007318416
63.567722	0.00068954222	0.00068954209	0.00068954209	0.00068964935
64.19038	0.00065155217	0.00065155204	0.00065155204	0.00065165693
64.813038	0.0006170189	0.00061701877	0.00061701877	0.00061712144
65.435696	0.00058537328	0.00058537316	0.00058537316	0.00058547368
66.058354	0.00055617103	0.00055617091	0.00055617091	0.00055626936
66.681012	0.00052905948	0.00052905935	0.00052905935	0.00052915577
67.30367	0.00050375439	0.00050375427	0.00050375427	0.00050384867
67.926328	0.00048002355	0.00048002342	0.00048002342	0.00048011582
68.548986	0.00045767476	0.00045767463	0.00045767463	0.00045776501
69.171644	0.00043654708	0.00043654696	0.00043654696	0.00043663531
69.794302	0.00041650423	0.00041650411	0.00041650411	0.00041659041
70.41696	0.00039742957	0.00039742945	0.00039742945	0.00039751367
71.039618	0.00037922224	0.00037922212	0.00037922212	0.00037930423
71.662276	0.00036179415	0.00036179404	0.00036179404	0.00036187399
72.284934	0.00034506761	0.00034506749	0.00034506749	0.00034514526
72.907592	0.00032897338	0.00032897327	0.00032897327	0.00032904881
73.53025	0.00031344918	0.00031344907	0.00031344907	0.00031352234
74.152908	0.00029843836	0.00029843826	0.00029843826	0.0002985092
74.775566	0.00028388887	0.00028388877	0.00028388877	0.00028395734
75.398224	0.00026975233	0.00026975223	0.00026975223	0.00026981838
76.020882	0.00025598326	0.00025598316	0.00025598316	0.00025604683
76.64354	0.00024253837	0.00024253827	0.00024253827	0.00024259942
77.266198	0.00022937593	0.00022937584	0.00022937584	0.00022943439
77.888856	0.00021645518	0.00021645509	0.00021645509	0.000216511
78.511514	0.00020373575	0.00020373566	0.00020373566	0.00020378885
79.134172	0.00019117707	0.00019117698	0.00019117698	0.00019122738
79.75683	0.0001787378	0.00017873772	0.00017873772	0.00017878527
80.379488	0.00016637522	0.00016637515	0.00016637515	0.00016641976
81.002146	0.0001540445	0.00015404443	0.00015404443	0.00015408603
81.624804	0.00014169795	0.00014169788	0.00014169788	0.00014173637
82.247462	0.00012928412	0.00012928406	0.00012928406	0.00012931935
82.87012	0.00011674678	0.00011674672	0.00011674672	0.0001167787
83.492778	0.00010402363	0.00010402358	0.00010402358	0.00010405214
84.115436	9.1044826e-05	9.104478e-05	9.104478e-05	9.1069788e-05
84.738094	7.7731062e-05	7.7731022e-05	7.7731022e-05	7.7752337e-05
85.360752	6.399126e-05	6.3991227e-05	6.3991227e-05	6.4008691e-05
85.98341	4.9719594e-05	4.9719568e-05	4.9719568e-05	4.9733001e-05
86.606068	3.4791686e-05	3.4791668e-05	3.4791668e-05	3.4800867e-05
87.228726	1.9059665e-05	1.9059656e-05	1.9059656e-05	1.9064389e-05
87.851384	2.3456608e-06	2.3456608e-06	2.3456608e-06	2.3456608e-06
88.474042	1.5566903e-05	1.5566893e-05	1.5566893e-05	1.5571938e-05
89.0967	3.4945118e-05	3.4945096e-05	3.4945096e-05	3.4955552e-05
89.719358	5.6122905e-05	5.6122871e-05	5.6122871e-05	5.6139171e-05
90.342016	7.9523971e-05	7.9523924e-05	7.9523924e-05	7.9546591e-05
90.964674	0.00010569481	0.00010569474	0.00010569474	0.00010572441
91.587332	0.00013535324	0.00013535316	0.00013535316	0.00013539062
92.20999	0.00016946188	0.00016946178	0.00016946178	0.00016950801
92.832648	0.00020934262	0.00020934249	0.00020934249	0.00020939877
93.455306	0.00025686195	0.0002568618	0.0002568618	0.00025692977
94.077964	0.00031474375	0.00031474356	0.00031474356	0.00031482548
94.700622	0.00038712526	0.00038712503	0.00038712503	0.00038722404
95.32328	0.00048060978	0.0004806095	0.0004806095	0.00048073018
95.945938	0.00060642392	0.00060642357	0.00060642357	0.00060657301
96.568596	0.00078531851	0.00078531806	0.00078531806	0.00078550807
97.191254	0.0010603788	0.0010603782	0.0010603782	0.0010606308
97.813912	0.001538115	0.0015381141	0.0015381141	0.0015384775
98.43657	0.0025730671	0.0025730655	0.0025730655	0.0025736835
99.059228	0.0064953192	0.0064953145	0.0064953145	0.0064971072
99.681886	0.017402805	0.017402805	0.017402805	0.017402805
100.30454	0.0040257446	0.0040257431	0.0040257431	0.0040263102
100.9272	0.0023749468	0.0023749459	0.0023749459	0.0023753023
101.54986	0.0017325088	0.0017325081	0.0017325081	0.0017327639
102.17252	0.0013923424	0.0013923418	0.0013923418	0.0013925388
102.79518	0.0011830858	0.0011830854	0.0011830854	0.0011832433
103.41783	0.0010425129	0.0010425125	0.0010425125	0.0010426423
104.04049	0.0009426024	0.0009426021	0.0009426021	0.00094271019
104.66315	0.00086889157	0.00086889131	0.00086889131	0.00086898196
105.28581	0.00081317633	0.00081317611	0.00081317611	0.00081325218
105.90847	0.0007704718	0.00077047162	0.00077047162	0.00077053512
106.53112	0.00073758997	0.00073758981	0.00073758981	0.0007376422
107.15378	0.000712413	0.00071241287	0.00071241287	0.0007124552
107.77644	0.0006934958	0.00069349571	0.00069349571	0.00069352875
108.3991	0.00067983668	0.00067983661	0.00067983661	0.00067986093
109.02176	0.00067073932	0.00067073927	0.00067073927	0.00067075527
109.64441	0.0006657273	0.00066572727	0.00066572727	0.0006657352
110.26707	0.00066449015	0.00066449015	0.00066449015	0.00066449015
110.88973	0.00066684964	0.00066684966	0.00066684966	0.00066684177
111.51239	0.00067273944	0.00067273949	0.00067273949	0.00067272366
112.13505	0.00068219476	0.00068219484	0.00068219484	0.00068217091
112.7577	0.00069534977	0.00069534988	0.00069534988	0.00069531761
113.38036	0.00071244222	0.00071244236	0.00071244236	0.00071240138
114.00302	0.0007338255	0.00073382567	0.00073382567	0.00073377552
114.62568	0.00075998943	0.00075998964	0.00075998964	0.00075992971
115.24834	0.00079159237	0.00079159261	0.00079159261	0.00079152213
115.87099	0.00082950888	0.00082950917	0.00082950917	0.00082942717
116.49365	0.00087490035	0.00087490069	0.00087490069	0.00087480593
117.11631	0.00092932015	0.00092932054	0.00092932054	0.00092921148
117.73897	0.00099487367	0.00099487413	0.00099487413	0.00099474878
118.36163	0.001074468	0.0010744686	0.0010744686	0.0010743244
118.98428	0.0011722151	0.0011722157	0.0011722157	0.0011720492
119.60694	0.0012941087	0.0012941095	0.0012941095	0.0012939161
120.2296	0.0014492216	0.0014492225	0.0014492225	0.0014489958
120.85226	0.0016519515	0.0016519526	0.0016519526	0.0016516831
121.47492	0.0019265767	0.001926578	0.001926578	0.0019262514
122.09757	0.0023174565	0.0023174581	0.0023174581	0.0023170509
122.72023	0.0029151679	0.0029151701	0.0029151701	0.0029146394
123.34289	0.0039378365	0.0039378395	0.0039378395	0.0039370951
123.96555	0.0060775089	0.0060775139	0.0060775139	0.0060763072
124.58821	0.01331717	0.013317182	0.013317182	0.013314236
125.21086	0.070670653	0.070670653	0.070670653	0.070670653
125.83352	0.0097135038	0.0097135107	0.0097135107	0.0097119053
126.45618	0.0052330161	0.0052330202	0.0052330202	0.0052320815
127.07884	0.0035920513	0.0035920542	0.0035920542	0.0035913877
127.7015	0.002742199	0.0027422014	0.0027422014	0.0027416825
128.32415	0.0022233312	0.0022233331	0.0022233331	0.0022229069
128.94681	0.0018741653	0.001874167	0.001874167	0.0018738046
129.56947	0.0016235393	0.0016235407	0.0016235407	0.001623225
130.19213	0.001435182	0.0014351833	0.0014351833	0.0014349033
130.81479	0.0012886656	0.0012886668	0.0012886668	0.001288415
131.43744	0.0011716075	0.0011716086	0.0011716086	0.0011713797
132.0601	0.0010760651	0.0010760661	0.0010760661	0.0010758563
132.68276	0.0009967102	0.00099671117	0.00099671117	0.00099651745
133.30542	0.00092983525	0.00092983616	0.00092983616	0.00092965624
133.92808	0.00087278104	0.00087278189	0.00087278189	0.00087261395
134.55073	0.00082359082	0.00082359163	0.00082359163	0.0008234342
135.17339	0.00078079291	0.00078079369	0.00078079369	0.00078064557
135.79605	0.0007432593	0.00074326004	0.00074326004	0.00074312024
136.41871	0.00071011094	0.00071011165	0.00071011165	0.00070997933
137.04137	0.00068065277	0.00068065345	0.00068065345	0.00068052791
137.66402	0.00065432804	0.0006543287	0.0006543287	0.00065420933
138.28668	0.00063068561	0.00063068625	0.00063068625	0.00063057253
138.90934	0.00060935608	0.00060935669	0.00060935669	0.00060924816
139.532	0.00059003411	0.00059003471	0.00059003471	0.00058993097
140.15466	0.0005724652	0.00057246577	0.00057246577	0.00057236648
140.77731	0.00055643549	0.00055643605	0.00055643605	0.00055634089
141.39997	0.00054176405	0.0005417646	0.0005417646	0.00054167329
142.02263	0.00052829677	0.0005282973	0.0005282973	0.00052820961
142.64529	0.00051590158	0.0005159021	0.0005159021	0.00051581779
143.26795	0.00050446469	0.00050446519	0.00050446519	0.00050438406
143.8906	0.00049388751	0.000493888	0.000493888	0.00049380988
144.51326	0.00048408425	0.00048408473	0.00048408473	0.00048400944
145.13592	0.00047497989	0.00047498035	0.00047498035	0.00047490775
145.75858	0.00046650855	0.000466509	0.000466509	0.00046643894
146.38124	0.00045861217	0.00045861261	0.00045861261	0.00045854497
147.00389	0.00045123936	0.0004512398	0.0004512398	0.00045117445
147.62655	0.00044434452	0.00044434494	0.00044434494	0.00044428179
148.24921	0.00043788699	0.0004378874	0.0004378874	0.00043782634
148.87187	0.00043183046	0.00043183087	0.00043183087	0.0004317718
149.49453	0.00042614239	0.00042614279	0.00042614279	0.00042608563
150.11718	0.00042079351	0.0004207939	0.0004207939	0.00042073857
150.73984	0.00041575747	0.00041575785	0.00041575785	0.00041570428
151.3625	0.00041101045	0.00041101083	0.00041101083	0.00041095893
151.98516	0.00040653089	0.00040653126	0.00040653126	0.00040648097
152.60782	0.0004022992	0.00040229956	0.00040229956	0.00040225083
153.23047	0.00039829758	0.00039829794	0.00039829794	0.0003982507
153.85313	0.0003945098	0.00039451015	0.00039451015	0.00039446435
154.47579	0.00039092104	0.00039092138	0.00039092138	0.00039087696
155.09845	0.00038751771	0.00038751805	0.00038751805	0.00038747497
155.72111	0.0003842874	0.00038428773	0.00038428773	0.00038424593
156.34376	0.00038121866	0.00038121899	0.00038121899	0.00038117843
156.96642	0.00037830099	0.00037830131	0.00037830131	0.00037826195
157.58908	0.0003755247	0.00037552502	0.00037552502	0.00037548682
158.21174	0.00037288085	0.00037288116	0.00037288116	0.00037284408
158.8344	0.00037036118	0.00037036148	0.00037036148	0.00037032548
159.45705	0.00036795802	0.00036795832	0.00036795832	0.00036792337
160.07971	0.00036566428	0.00036566457	0.00036566457	0.00036563064
160.70237	0.00036347337	0.00036347366	0.00036347366	0.00036344071
161.32503	0.00036137917	0.00036137946	0.00036137946	0.00036134746
161.94769	0.00035937597	0.00035937625	0.00035937625	0.00035934517
162.57034	0.00035745844	0.00035745872	0.00035745872	0.00035742853
163.193	0.00035562162	0.00035562189	0.00035562189	0.00035559258
163.81566	0.00035386087	0.00035386113	0.00035386113	0.00035383266
164.43832	0.00035217183	0.00035217209	0.00035217209	0.00035214444
165.06098	0.00035055043	0.00035055069	0.00035055069	0.00035052383
165.68363	0.00034899285	0.00034899311	0.00034899311	0.00034896701
166.30629	0.00034749549	0.00034749574	0.00034749574	0.00034747039
166.92895	0.00034605496	0.00034605521	0.00034605521	0.00034603059
167.55161	0.00034466808	0.00034466832	0.00034466832	0.00034464441
168.17427	0.00034333184	0.00034333208	0.00034333208	0.00034330885
168.79692	0.00034204339	0.00034204362	0.00034204362	0.00034202106
169.41958	0.00034080004	0.00034080027	0.00034080027	0.00034077835
170.04224	0.00033959924	0.00033959947	0.00033959947	0.00033957818
170.6649	0.00033843857	0.00033843879	0.00033843879	0.00033841812
171.28756	0.00033731572	0.00033731594	0.00033731594	0.00033729586
171.91021	0.00033622851	0.00033622872	0.00033622872	0.00033620922
172.53287	0.00033517483	0.00033517504	0.00033517504	0.00033515611
173.15553	0.00033415269	0.0003341529	0.0003341529	0.00033413451
173.77819	0.00033316017	0.00033316038	0.00033316038	0.00033314253
174.40085	0.00033219544	0.00033219564	0.00033219564	0.00033217831
175.0235	0.00033125672	0.00033125692	0.00033125692	0.0003312401
175.64616	0.00033034232	0.00033034251	0.00033034251	0.00033032618
176.26882	0.00032945057	0.00032945076	0.00032945076	0.00032943491
176.89148	0.00032857989	0.00032858008	0.00032858008	0.0003285647
177.51414	0.00032772873	0.00032772891	0.00032772891	0.00032771398
178.13679	0.00032689557	0.00032689575	0.00032689575	0.00032688126
178.75945	0.00032607893	0.00032607911	0.00032607911	0.00032606505
179.38211	0.00032527737	0.00032527754	0.00032527754	0.00032526391
180.00477	0.00032448946	0.00032448963	0.00032448963	0.00032447641
180.62743	0.00032371379	0.00032371396	0.00032371396	0.00032370113
181.25008	0.00032294896	0.00032294913	0.00032294913	0.00032293669
181.87274	0.00032219359	0.00032219375	0.00032219375	0.0003221817
182.4954	0.00032144628	0.00032144644	0.00032144644	0.00032143475
183.11806	0.00032070564	0.00032070579	0.00032070579	0.00032069447
183.74072	0.00031997025	0.00031997041	0.00031997041	0.00031995943
184.36337	0.0003192387	0.00031923885	0.00031923885	0.00031922822
184.98603	0.00031850953	0.00031850968	0.00031850968	0.00031849938
185.60869	0.00031778125	0.0003177814	0.0003177814	0.00031777142
186.23135	0.00031705234	0.00031705249	0.00031705249	0.00031704283
186.85401	0.00031632122	0.00031632136	0.00031632136	0.00031631201
187.47666	0.00031558624	0.00031558638	0.00031558638	0.00031557733
188.09932	0.0003148457	0.00031484583	0.00031484583	0.00031483707
188.72198	0.0003140978	0.00031409793	0.00031409793	0.00031408946
189.34464	0.00031334064	0.00031334077	0.00031334077	0.00031333258
189.9673	0.00031257223	0.00031257236	0.00031257236	0.00031256443
190.58995	0.00031179043	0.00031179055	0.00031179055	0.00031178289
191.21261	0.00031099294	0.00031099306	0.00031099306	0.00031098566
191.83527	0.00031017731	0.00031017743	0.00031017743	0.00031017028
192.45793	0.0003093409	0.00030934101	0.00030934101	0.0003093341
193.08059	0.0003084808	0.00030848091	0.00030848091	0.00030847425
193.70324	0.00030759388	0.00030759399	0.00030759399	0.00030758756
194.3259	0.00030667669	0.0003066768	0.0003066768	0.0003066706
194.94856	0.00030572544	0.00030572555	0.00030572555	0.00030571956
195.57122	0.00030473592	0.00030473602	0.00030473602	0.00030473026
196.19388	0.00030370346	0.00030370356	0.00030370356	0.00030369801
196.81653	0.00030262285	0.00030262295	0.00030262295	0.0003026176
197.43919	0.00030148824	0.00030148833	0.00030148833	0.00030148318
198.06185	0.000300293	0.00030029309	0.00030029309	0.00030028814
198.68451	0.00029902965	0.00029902974	0.00029902974	0.00029902498
199.30717	0.00029768964	0.00029768973	0.00029768973	0.00029768516
199.92982	0.00029626318	0.00029626327	0.00029626327	0.00029625888
200.55248	0.00029473897	0.00029473905	0.00029473905	0.00029473484
201.17514	0.00029310388	0.00029310396	0.00029310396	0.00029309992
201.7978	0.00029134261	0.00029134269	0.00029134269	0.00029133882
202.42046	0.00028943714	0.00028943722	0.00028943722	0.00028943352
203.04311	0.00028736612	0.00028736619	0.00028736619	0.00028736266
203.66577	0.00028510404	0.00028510411	0.00028510411	0.00028510074
204.28843	0.00028262018	0.00028262024	0.00028262024	0.00028261703
204.91109	0.00027987713	0.0002798772	0.0002798772	0.00027987415
205.53375	0.00027682895	0.00027682901	0.00027682901	0.00027682611
206.1564	0.00027341846	0.00027341852	0.00027341852	0.00027341577
206.77906	0.00026957365	0.0002695737	0.0002695737	0.00026957111
207.40172	0.00026520249	0.00026520255	0.00026520255	0.00026520011
208.02438	0.00026018545	0.0002601855	0.0002601855	0.00026018321
208.64704	0.00025436434	0.00025436439	0.00025436439	0.00025436226
209.26969	0.00024752536	0.0002475254	0.0002475254	0.00024752343
209.89235	0.00023937218	0.00023937222	0.00023937222	0.00023937041
210.51501	0.00022948196	0.000229482	0.000229482	0.00022948035
211.13767	0.00021722965	0.00021722969	0.00021722969	0.00021722823
211.76033	0.00020165077	0.0002016508	0.0002016508	0.00020164954
212.38298	0.00018117464	0.00018117467	0.00018117467	0.00018117362
213.00564	0.00015305942	0.00015305944	0.00015305944	0.00015305866
213.6283	0.00011205038	0.00011205039	0.00011205039	0.00011204994
214.25096	4.6645334e-05	4.6645334e-05	4.6645334e-05	4.6645334e-05
214.87362	7.4116868e-05	7.4116886e-05	7.4116886e-05	7.4116183e-05
215.49627	0.00037196571	0.00037196576	0.00037196576	0.00037196375
216.11893	0.0023048328	0.0023048328	0.0023048328	0.0023048328
216.74159	0.0018445682	0.0018445687	0.0018445687	0.0018445518
217.36425	0.00092018603	0.0009201862	0.0009201862	0.00092018013
217.98691	0.0006973257	0.00069732581	0.00069732581	0.00069732181
218.60956	0.00059711453	0.00059711461	0.00059711461	0.00059711151
219.23222	0.00054018228	0.00054018235	0.00054018235	0.00054017976
219.85488	0.00050349379	0.00050349386	0.00050349386	0.00050349161
220.47754	0.00047789985	0.00047789991	0.00047789991	0.00047789792
221.1002	0.00045904428	0.00045904434	0.00045904434	0.00045904255
221.72285	0.00044458882	0.00044458887	0.00044458887	0.00044458725
222.34551	0.000433166	0.00043316604	0.00043316604	0.00043316456
222.96817	0.00042392279	0.00042392283	0.00042392283	0.00042392147
223.59083	0.00041629954	0.00041629958	0.00041629958	0.00041629833
224.21349	0.00040991391	0.00040991395	0.00040991395	0.0004099128
224.83614	0.00040449587	0.00040449591	0.00040449591	0.00040449485
225.4588	0.00039984935	0.00039984939	0.00039984939	0.00039984841
226.08146	0.0003958286	0.00039582863	0.00039582863	0.00039582774
226.70412	0.0003923231	0.00039232313	0.00039232313	0.0003923223
227.32678	0.00038924758	0.00038924761	0.00038924761	0.00038924685
227.94943	0.00038653528	0.00038653531	0.00038653531	0.00038653461
228.57209	0.00038413327	0.00038413329	0.00038413329	0.00038413265
229.19475	0.0003819991	0.00038199912	0.00038199912	0.00038199854
229.81741	0.00038009844	0.00038009846	0.00038009846	0.00038009793
230.44007	0.00037840332	0.00037840334	0.00037840334	0.00037840286
231.06272	0.0003768908	0.00037689082	0.00037689082	0.00037689039
231.68538	0.00037554204	0.00037554205	0.00037554205	0.00037554166
232.30804	0.00037434149	0.00037434151	0.00037434151	0.00037434116
232.9307	0.00037327641	0.00037327642	0.00037327642	0.00037327611
233.55336	0.00037233635	0.00037233636	0.00037233636	0.00037233609
234.17601	0.00037151291	0.00037151292	0.00037151292	0.00037151268
234.79867	0.00037079941	0.00037079942	0.00037079942	0.00037079922
235.42133	0.0003701908	0.00037019081	0.00037019081	0.00037019064
236.04399	0.00036968347	0.00036968347	0.00036968347	0.00036968334
236.66665	0.00036927521	0.00036927521	0.00036927521	0.00036927511
237.2893	0.0003689652	0.00036896521	0.00036896521	0.00036896513
237.91196	0.00036875405	0.00036875406	0.00036875406	0.00036875401
238.53462	0.00036864386	0.00036864387	0.00036864387	0.00036864384
239.15728	0.00036863839	0.00036863839	0.00036863839	0.00036863839
239.77994	0.00036874328	0.00036874328	0.00036874328	0.00036874331
240.40259	0.0003689664	0.00036896639	0.00036896639	0.00036896644
241.02525	0.00036931826	0.00036931826	0.00036931826	0.00036931832
241.64791	0.00036981271	0.00036981271	0.00036981271	0.00036981279
242.27057	0.00037046781	0.0003704678	0.0003704678	0.00037046791
242.89323	0.00037130704	0.00037130703	0.00037130703	0.00037130715
243.51588	0.00037236115	0.00037236115	0.00037236115	0.00037236128
244.13854	0.00037367073	0.00037367072	0.00037367072	0.00037367088
244.7612	0.00037529006	0.00037529005	0.00037529005	0.00037529022
245.38386	0.00037729301	0.000377293	0.000377293	0.00037729319
246.00652	0.00037978232	0.00037978231	0.00037978231	0.0003797825
246.62917	0.00038290471	0.0003829047	0.0003829047	0.00038290491
247.25183	0.0003868768	0.00038687679	0.00038687679	0.00038687701
247.87449	0.00039203175	0.00039203174	0.00039203174	0.00039203198
248.49715	0.0003989091	0.00039890909	0.00039890909	0.00039890934
249.11981	0.00040844306	0.00040844305	0.00040844305	0.00040844331
249.74246	0.00042240302	0.000422403	0.000422403	0.00042240328
250.36512	0.00044459382	0.0004445938	0.0004445938	0.00044459409
250.98778	0.00048496132	0.00048496131	0.00048496131	0.00048496162
251.61044	0.00058035552	0.00058035551	0.00058035551	0.00058035585
252.2331	0.001075472	0.001075472	0.001075472	0.001075472
252.85575	0.00033049849	0.00033049843	0.00033049843	0.00033049937
253.47841	0.00011169699	0.00011169699	0.00011169699	0.00011169699
254.10107	0.00020290125	0.00020290124	0.00020290124	0.00020290137
254.72373	0.00024216123	0.00024216122	0.00024216122	0.00024216139
255.34639	0.00026394924	0.00026394923	0.00026394923	0.00026394943
255.96904	0.00027776273	0.00027776272	0.00027776272	0.00027776293
256.5917	0.0002872733	0.00028727329	0.00028727329	0.00028727351
257.21436	0.00029419971	0.00029419969	0.00029419969	0.00029419992
257.83702	0.00029945373	0.00029945371	0.00029945371	0.00029945394
258.45968	0.00030356397	0.00030356395	0.00030356395	0.00030356418
259.08233	0.00030685796	0.00030685794	0.00030685794	0.00030685817
259.70499	0.00030954942	0.0003095494	0.0003095494	0.00030954964
260.32765	0.00031178373	0.00031178371	0.00031178371	0.00031178395
260.95031	0.00031366318	0.00031366316	0.00031366316	0.00031366339
261.57297	0.00031526182	0.00031526181	0.00031526181	0.00031526204
262.19562	0.00031663459	0.00031663458	0.00031663458	0.00031663481
262.81828	0.00031782306	0.00031782304	0.00031782304	0.00031782327
263.44094	0.00031885927	0.00031885925	0.00031885925	0.00031885948
264.0636	0.0003197683	0.00031976829	0.00031976829	0.00031976851
264.68626	0.00032057008	0.00032057006	0.00032057006	0.00032057028
265.30891	0.00032128059	0.00032128058	0.00032128058	0.00032128079
265.93157	0.00032191285	0.00032191283	0.00032191283	0.00032191305
266.55423	0.00032247751	0.0003224775	0.0003224775	0.00032247771
267.17689	0.00032298341	0.0003229834	0.0003229834	0.0003229836
267.79955	0.00032343792	0.0003234379	0.0003234379	0.0003234381
268.4222	0.00032384722	0.0003238472	0.0003238472	0.0003238474
269.04486	0.00032421656	0.00032421655	0.00032421655	0.00032421674
269.66752	0.00032455041	0.0003245504	0.0003245504	0.00032455058
270.29018	0.00032485259	0.00032485257	0.00032485257	0.00032485275
270.91284	0.00032512638	0.00032512636	0.00032512636	0.00032512653
271.53549	0.00032537463	0.00032537462	0.00032537462	0.00032537478
272.15815	0.00032559982	0.0003255998	0.0003255998	0.00032559996
272.78081	0.0003258041	0.00032580408	0.00032580408	0.00032580423
273.40347	0.00032598935	0.00032598933	0.00032598933	0.00032598948
274.02613	0.00032615723	0.00032615722	0.00032615722	0.00032615736
274.64878	0.00032630921	0.0003263092	0.0003263092	0.00032630933
275.27144	0.00032644658	0.00032644657	0.00032644657	0.00032644669
275.8941	0.00032657047	0.00032657046	0.00032657046	0.00032657058
276.51676	0.00032668191	0.0003266819	0.0003266819	0.00032668201
277.13942	0.0003267818	0.00032678179	0.00032678179	0.00032678189
277.76207	0.00032687095	0.00032687094	0.00032687094	0.00032687103
278.38473	0.00032695007	0.00032695006	0.00032695006	0.00032695014
279.00739	0.00032701981	0.0003270198	0.0003270198	0.00032701987
279.63005	0.00032708074	0.00032708074	0.00032708074	0.0003270808
280.25271	0.0003271334	0.00032713339	0.00032713339	0.00032713345
280.87536	0.00032717823	0.00032717823	0.00032717823	0.00032717828
281.49802	0.00032721566	0.00032721566	0.00032721566	0.0003272157
282.12068	0.00032724607	0.00032724606	0.00032724606	0.0003272461
282.74334	0.00032726978	0.00032726978	0.00032726978	0.0003272698
283.366	0.00032728711	0.0003272871	0.0003272871	0.00032728712
283.98865	0.00032729831	0.00032729831	0.00032729831	0.00032729832
284.61131	0.00032730364	0.00032730364	0.00032730364	0.00032730364
285.23397	0.00032730331	0.00032730331	0.00032730331	0.00032730331
285.85663	0.00032729752	0.00032729752	0.00032729752	0.0003272975
286.47929	0.00032728643	0.00032728643	0.00032728643	0.00032728641
287.10194	0.0003272702	0.0003272702	0.0003272702	0.00032727017
287.7246	0.00032724896	0.00032724896	0.00032724896	0.00032724892
288.34726	0.00032722282	0.00032722283	0.00032722283	0.00032722278
288.96992	0.0003271919	0.00032719191	0.00032719191	0.00032719185
289.59258	0.00032715627	0.00032715628	0.00032715628	0.00032715621
290.21523	0.00032711601	0.00032711602	0.00032711602	0.00032711594
290.83789	0.00032707118	0.00032707119	0.00032707119	0.0003270711
291.46055	0.00032702182	0.00032702183	0.00032702183	0.00032702174
292.08321	0.00032696797	0.00032696799	0.00032696799	0.00032696789
292.70587	0.00032690966	0.00032690968	0.00032690968	0.00032690957
293.32852	0.00032684691	0.00032684693	0.00032684693	0.00032684681
293.95118	0.00032677971	0.00032677973	0.00032677973	0.0003267796
294.57384	0.00032670807	0.00032670809	0.00032670809	0.00032670795
295.1965	0.00032663196	0.00032663198	0.00032663198	0.00032663184
295.81916	0.00032655137	0.0003265514	0.0003265514	0.00032655125
296.44181	0.00032646627	0.00032646629	0.00032646629	0.00032646613
297.06447	0.0003263766	0.00032637663	0.00032637663	0.00032637646
297.68713	0.00032628233	0.00032628236	0.00032628236	0.00032628219
298.30979	0.0003261834	0.00032618343	0.00032618343	0.00032618325
298.93245	0.00032607973	0.00032607976	0.00032607976	0.00032607957
299.5551	0.00032597126	0.00032597129	0.00032597129	0.00032597109
300.17776	0.00032585789	0.00032585793	0.00032585793	0.00032585772
300.80042	0.00032573953	0.00032573957	0.00032573957	0.00032573936
301.42308	0.00032561609	0.00032561613	0.00032561613	0.00032561591
302.04574	0.00032548745	0.00032548749	0.00032548749	0.00032548726
302.66839	0.00032535349	0.00032535353	0.00032535353	0.00032535329
303.29105	0.00032521407	0.00032521412	0.00032521412	0.00032521387
303.91371	0.00032506906	0.00032506911	0.00032506911	0.00032506886
304.53637	0.00032491831	0.00032491836	0.00032491836	0.0003249181
305.15903	0.00032476165	0.0003247617	0.0003247617	0.00032476144
305.78168	0.00032459891	0.00032459896	0.00032459896	0.00032459869
306.40434	0.0003244299	0.00032442996	0.00032442996	0.00032442968
307.027	0.00032425442	0.00032425449	0.00032425449	0.0003242542
307.64966	0.00032407227	0.00032407234	0.00032407234	0.00032407204
308.27232	0.00032388322	0.00032388329	0.00032388329	0.00032388299
308.89497	0.00032368703	0.0003236871	0.0003236871	0.00032368679
309.51763	0.00032348344	0.00032348352	0.00032348352	0.0003234832
310.14029	0.00032327219	0.00032327226	0.00032327226	0.00032327194
310.76295	0.00032305297	0.00032305305	0.00032305305	0.00032305272
311.38561	0.00032282549	0.00032282558	0.00032282558	0.00032282524
312.00826	0.00032258942	0.00032258951	0.00032258951	0.00032258917
312.63092	0.00032234441	0.0003223445	0.0003223445	0.00032234415
313.25358	0.00032209009	0.00032209018	0.00032209018	0.00032208982
313.87624	0.00032182606	0.00032182615	0.00032182615	0.00032182579
314.4989	0.0003215519	0.00032155199	0.00032155199	0.00032155162
315.12156	0.00032126715	0.00032126725	0.00032126725	0.00032126688
315.74421	0.00032097135	0.00032097145	0.00032097145	0.00032097107
316.36687	0.00032066397	0.00032066408	0.00032066408	0.00032066369
316.98953	0.00032034446	0.00032034458	0.00032034458	0.00032034418
317.61219	0.00032001225	0.00032001237	0.00032001237	0.00032001196
318.23485	0.00031966669	0.00031966681	0.00031966681	0.0003196664
318.8575	0.00031930712	0.00031930724	0.00031930724	0.00031930683
319.48016	0.0003189328	0.00031893293	0.00031893293	0.00031893251
320.10282	0.00031854297	0.0003185431	0.0003185431	0.00031854267
320.72548	0.00031813677	0.00031813691	0.00031813691	0.00031813648
321.34814	0.00031771332	0.00031771346	0.00031771346	0.00031771302
321.97079	0.00031727163	0.00031727178	0.00031727178	0.00031727133
322.59345	0.00031681065	0.0003168108	0.0003168108	0.00031681035
323.21611	0.00031632925	0.0003163294	0.0003163294	0.00031632895
323.83877	0.00031582618	0.00031582635	0.00031582635	0.00031582588
324.46143	0.00031530012	0.00031530029	0.00031530029	0.00031529981
325.08408	0.00031474959	0.00031474977	0.00031474977	0.00031474929
325.70674	0.00031417302	0.00031417321	0.00031417321	0.00031417272
326.3294	0.00031356868	0.00031356886	0.00031356886	0.00031356837
326.95206	0.00031293465	0.00031293485	0.00031293485	0.00031293435
327.57472	0.00031226888	0.00031226908	0.00031226908	0.00031226857
328.19737	0.00031156906	0.00031156927	0.00031156927	0.00031156876
328.82003	0.00031083269	0.0003108329	0.0003108329	0.00031083239
329.44269	0.00031005698	0.00031005721	0.00031005721	0.00031005668
330.06535	0.00030923887	0.0003092391	0.0003092391	0.00030923856
330.68801	0.00030837492	0.00030837515	0.00030837515	0.00030837462
331.31066	0.00030746133	0.00030746157	0.00030746157	0.00030746103
331.93332	0.00030649384	0.0003064941	0.0003064941	0.00030649354
332.55598	0.00030546769	0.00030546796	0.00030546796	0.00030546739
333.17864	0.0003043775	0.00030437777	0.00030437777	0.0003043772
333.8013	0.00030321719	0.00030321748	0.00030321748	0.0003032169
334.42395	0.00030197988	0.00030198018	0.00030198018	0.00030197959
335.04661	0.00030065772	0.00030065803	0.00030065803	0.00030065743
335.66927	0.0002992417	0.00029924202	0.00029924202	0.00029924141
336.29193	0.00029772148	0.00029772181	0.00029772181	0.00029772119
336.91459	0.00029608505	0.0002960854	0.0002960854	0.00029608476
337.53724	0.00029431845	0.00029431881	0.00029431881	0.00029431817
338.1599	0.0002924053	0.00029240569	0.00029240569	0.00029240502
338.78256	0.00029032627	0.00029032667	0.00029032667	0.00029032599
339.40522	0.00028805833	0.00028805875	0.00028805875	0.00028805806
340.02788	0.00028557386	0.0002855743	0.0002855743	0.00028557359
340.65053	0.00028283939	0.00028283985	0.00028283985	0.00028283912
341.27319	0.00027981394	0.00027981443	0.00027981443	0.00027981367
341.89585	0.00027644678	0.00027644729	0.00027644729	0.00027644652
342.51851	0.00027267427	0.00027267482	0.00027267482	0.00027267401
343.14117	0.00026841544	0.00026841603	0.00026841603	0.00026841519
343.76382	0.00026356557	0.0002635662	0.0002635662	0.00026356533
344.38648	0.00025798668	0.00025798735	0.00025798735	0.00025798644
345.00914	0.00025149305	0.00025149377	0.00025149377	0.00025149281
345.6318	0.0002438284	0.00024382919	0.00024382919	0.00024382818
346.25446	0.0002346286	0.00023462947	0.00023462947	0.00023462839
346.87711	0.00022335776	0.00022335871	0.00022335871	0.00022335755
347.49977	0.00020919277	0.00020919383	0.00020919383	0.00020919258
348.12243	0.00019080009	0.00019080128	0.00019080128	0.00019079991
348.74509	0.00016586557	0.00016586692	0.00016586692	0.00016586541
349.36775	0.00012998702	0.00012998854	0.00012998854	0.00012998689
349.9904	7.3626482e-05	7.3628059e-05	7.3628059e-05	7.3626395e-05
350.61306	2.8478574e-05	2.8478574e-05	2.8478574e-05	2.8478574e-05
351.23572	0.00027249616	0.0002724622	0.0002724622	0.00027249591
351.85838	0.0016601768	0.0016601054	0.0016601054	0.0016601741
352.48104	0.0017722304	0.0017722304	0.0017722304	0.0017722304
353.10369	0.00084489505	0.00084489118	0.00084489118	0.00084489467
353.72635	0.00063646488	0.00063646215	0.00063646215	0.00063646453
354.34901	0.00054357523	0.00054357319	0.00054357319	0.00054357491
354.97167	0.00049034458	0.00049034298	0.00049034298	0.00049034428
355.59433	0.00045531367	0.00045531236	0.00045531236	0.00045531339
356.21698	0.00043005723	0.00043005614	0.00043005614	0.00043005697
356.83964	0.00041057624	0.00041057531	0.00041057531	0.00041057599
357.4623	0.00039471152	0.00039471072	0.00039471072	0.00039471129
358.08496	0.00038117623	0.00038117552	0.00038117552	0.00038117601
358.70762	0.00036913495	0.00036913433	0.00036913433	0.00036913474
359.33027	0.00035799787	0.00035799732	0.00035799732	0.00035799767
359.95293	0.00034730885	0.00034730835	0.00034730835	0.00034730865
360.57559	0.00033667681	0.00033667637	0.00033667637	0.00033667663
361.19825	0.00032572631	0.00032572591	0.00032572591	0.00032572613
361.82091	0.00031405314	0.00031405278	0.00031405278	0.00031405297
362.44356	0.00030117371	0.00030117339	0.00030117339	0.00030117355
363.06622	0.00028645397	0.00028645369	0.00028645369	0.00028645383
363.68888	0.00026899422	0.00026899397	0.00026899397	0.00026899408
364.31154	0.00024742095	0.00024742074	0.00024742074	0.00024742083
364.9342	0.00021947325	0.00021947308	0.00021947308	0.00021947315
365.55685	0.0001810888	0.00018108867	0.00018108867	0.00018108872
366.17951	0.00012409371	0.00012409364	0.00012409364	0.00012409367
366.80217	2.9144212e-05	2.9144212e-05	2.9144212e-05	2.9144212e-05
367.42483	0.00016341952	0.00016341938	0.00016341938	0.00016341943
368.04749	0.00077341957	0.00077341901	0.00077341901	0.00077341919
368.67014	0.013291348	0.013291348	0.013291348	0.013291348
369.2928	0.0013809444	0.0013809437	0.0013809437	0.0013809439
369.91546	0.00090570428	0.00090570384	0.00090570384	0.00090570395
370.53812	0.00073841361	0.00073841327	0.00073841327	0.00073841335
371.16078	0.00065286482	0.00065286454	0.00065286454	0.0006528646
371.78343	0.00060085784	0.0006008576	0.0006008576	0.00060085765
372.40609	0.00056588528	0.00056588507	0.00056588507	0.00056588511
373.02875	0.00054076068	0.0005407605	0.0005407605	0.00054076053
373.65141	0.00052185317	0.000521853	0.000521853	0.00052185302
374.27407	0.00050713054	0.00050713039	0.00050713039	0.0005071304
374.89672	0.00049536685	0.00049536672	0.00049536672	0.00049536673
375.51938	0.00048577898	0.00048577886	0.00048577886	0.00048577887
376.14204	0.00047784365	0.00047784354	0.00047784354	0.00047784355
376.7647	0.0004711984	0.0004711983	0.0004711983	0.0004711983
377.38736	0.0004655848	0.00046558471	0.00046558471	0.00046558471
378.01001	0.00046081426	0.00046081418	0.00046081418	0.00046081418
378.63267	0.00045674668	0.00045674661	0.00045674661	0.00045674661
379.25533	0.0004532766	0.00045327654	0.00045327654	0.00045327654
379.87799	0.0004503241	0.00045032405	0.00045032405	0.00045032405
380.50065	0.00044782862	0.00044782857	0.00044782857	0.00044782857
381.1233	0.00044574471	0.00044574468	0.00044574468	0.00044574468
381.74596	0.00044403927	0.00044403924	0.00044403924	0.00044403924
382.36862	0.00044268959	0.00044268957	0.00044268957	0.00044268956
382.99128	0.00044168229	0.00044168228	0.00044168228	0.00044168228
383.61394	0.00044101286	0.00044101285	0.00044101285	0.00044101285
384.23659	0.00044068573	0.00044068573	0.00044068573	0.00044068573
384.85925	0.00044071509	0.0004407151	0.0004407151	0.0004407151
385.48191	0.00044112644	0.00044112645	0.00044112645	0.00044112646
386.10457	0.00044195917	0.00044195919	0.00044195919	0.00044195919
386.72723	0.00044327066	0.00044327069	0.00044327069	0.00044327069
387.34988	0.0004451427	0.00044514274	0.00044514274	0.00044514274
387.97254	0.00044769156	0.0004476916	0.0004476916	0.00044769161
388.5952	0.00045108424	0.00045108428	0.00045108428	0.00045108429
389.21786	0.00045556568	0.00045556573	0.00045556573	0.00045556574
389.84052	0.00046150629	0.00046150635	0.00046150635	0.00046150637
390.46317	0.00046948991	0.00046948997	0.00046948997	0.00046948999
391.08583	0.00048048863	0.0004804887	0.0004804887	0.00048048872
391.70849	0.00049624448	0.00049624456	0.00049624456	0.00049624458
392.33115	0.00052021242	0.00052021251	0.00052021251	0.00052021254
392.95381	0.00056034128	0.00056034139	0.00056034139	0.00056034142
393.57646	0.00063988074	0.00063988087	0.00063988087	0.00063988091
394.19912	0.00086828511	0.00086828531	0.00086828531	0.00086828537
394.82178	0.0068998471	0.0068998471	0.0068998471	0.0068998471
395.44444	0.0001673127	0.0001673128	0.0001673128	0.00016731283
396.0671	0.00012254847	0.00012254847	0.00012254847	0.00012254847
396.68975	0.00021356794	0.00021356797	0.00021356797	0.00021356799
397.31241	0.00025790311	0.00025790316	0.00025790316	0.00025790318
397.93507	0.00028403103	0.00028403109	0.00028403109	0.00028403112
398.55773	0.00030118994	0.00030119001	0.00030119001	0.00030119003
399.18039	0.00031327814	0.00031327822	0.00031327822	0.00031327825
399.80304	0.00032222482	0.0003222249	0.0003222249	0.00032222493
400.4257	0.0003290937	0.00032909378	0.00032909378	0.00032909382
401.04836	0.00033451929	0.00033451938	0.00033451938	0.00033451942
401.67102	0.00033890342	0.00033890352	0.00033890352	0.00033890356
402.29368	0.00034251287	0.00034251297	0.00034251297	0.00034251301
402.91633	0.00034553162	0.00034553172	0.00034553172	0.00034553177
403.53899	0.00034809066	0.00034809077	0.00034809077	0.00034809082
404.16165	0.00035028573	0.00035028584	0.00035028584	0.00035028589
404.78431	0.00035218842	0.00035218854	0.00035218854	0.00035218859
405.40697	0.00035385332	0.00035385344	0.00035385344	0.0003538535
406.02962	0.00035532278	0.0003553229	0.0003553229	0.00035532296
406.65228	0.00035663013	0.00035663025	0.00035663025	0.00035663032
407.27494	0.00035780198	0.00035780211	0.00035780211	0.00035780218
407.8976	0.00035885985	0.00035885999	0.00035885999	0.00035886005
408.52026	0.00035982129	0.00035982143	0.00035982143	0.0003598215
409.14291	0.0003607008	0.00036070094	0.00036070094	0.00036070101
409.76557	0.00036151045	0.00036151059	0.00036151059	0.00036151067
410.38823	0.00036226039	0.00036226053	0.00036226053	0.00036226061
411.01089	0.00036295921	0.00036295936	0.00036295936	0.00036295944
411.63355	0.00036361426	0.00036361441	0.00036361441	0.00036361449
412.2562	0.00036423185	0.00036423201	0.00036423201	0.00036423209
412.87886	0.00036481749	0.00036481764	0.00036481764	0.00036481773
413.50152	0.00036537595	0.00036537611	0.00036537611	0.00036537619
414.12418	0.00036591146	0.00036591162	0.00036591162	0.00036591171
414.74684	0.00036642777	0.00036642793	0.00036642793	0.00036642803
415.36949	0.00036692823	0.0003669284	0.0003669284	0.00036692849
415.99215	0.00036741588	0.00036741604	0.00036741604	0.00036741614
416.61481	0.00036789345	0.00036789362	0.00036789362	0.00036789372
417.23747	0.00036836349	0.00036836366	0.00036836366	0.00036836376
417.86013	0.00036882833	0.0003688285	0.0003688285	0.0003688286
418.48278	0.00036929017	0.00036929035	0.00036929035	0.00036929045
419.10544	0.00036975109	0.00036975127	0.00036975127	0.00036975138
419.7281	0.00037021308	0.00037021326	0.00037021326	0.00037021337
420.35076	0.00037067805	0.00037067823	0.00037067823	0.00037067834
420.97342	0.00037114787	0.00037114805	0.00037114805	0.00037114817
421.59607	0.0003716244	0.00037162459	0.00037162459	0.0003716247
422.21873	0.00037210949	0.00037210968	0.00037210968	0.00037210979
422.84139	0.000372605	0.00037260519	0.00037260519	0.00037260531
423.46405	0.00037311284	0.00037311303	0.00037311303	0.00037311315
424.08671	0.00037363497	0.00037363516	0.00037363516	0.00037363528
424.70936	0.00037417343	0.00037417362	0.00037417362	0.00037417374
425.33202	0.00037473036	0.00037473056	0.00037473056	0.00037473068
425.95468	0.00037530804	0.00037530824	0.00037530824	0.00037530837
426.57734	0.00037590889	0.00037590909	0.00037590909	0.00037590922
427.2	0.00037653552	0.00037653572	0.00037653572	0.00037653585
427.82265	0.00037719074	0.00037719094	0.00037719094	0.00037719107
428.44531	0.00037787764	0.00037787784	0.00037787784	0.00037787798
429.06797	0.00037859959	0.0003785998	0.0003785998	0.00037859994
429.69063	0.00037936034	0.00037936054	0.00037936054	0.00037936068
430.31329	0.00038016401	0.00038016421	0.00038016421	0.00038016435
430.93594	0.00038101523	0.00038101544	0.00038101544	0.00038101558
431.5586	0.00038191921	0.00038191942	0.00038191942	0.00038191957
432.18126	0.00038288181	0.00038288203	0.00038288203	0.00038288217
432.80392	0.0003839097	0.00038390992	0.00038390992	0.00038391006
433.42658	0.00038501049	0.0003850107	0.0003850107	0.00038501085
434.04923	0.00038619292	0.00038619314	0.00038619314	0.00038619328
434.67189	0.0003874671	0.00038746732	0.00038746732	0.00038746747
435.29455	0.00038884479	0.00038884501	0.00038884501	0.00038884516
435.91721	0.00039033976	0.00039033998	0.00039033998	0.00039034013
436.53987	0.00039196823	0.00039196845	0.00039196845	0.0003919686
437.16252	0.0003937495	0.00039374972	0.00039374972	0.00039374988
437.78518	0.00039570667	0.0003957069	0.0003957069	0.00039570705
438.40784	0.0003978677	0.00039786792	0.00039786792	0.00039786808
439.0305	0.00040026667	0.0004002669	0.0004002669	0.00040026706
439.65316	0.00040294568	0.00040294591	0.00040294591	0.00040294607
440.27581	0.00040595726	0.00040595749	0.00040595749	0.00040595765
440.89847	0.0004093679	0.00040936813	0.00040936813	0.00040936829
441.52113	0.00041326299	0.00041326322	0.00041326322	0.00041326339
442.14379	0.00041775406	0.0004177543	0.0004177543	0.00041775446
442.76645	0.00042298966	0.0004229899	0.0004229899	0.00042299007
443.3891	0.00042917205	0.0004291723	0.0004291723	0.00042917247
444.01176	0.00043658401	0.00043658426	0.00043658426	0.00043658443
444.63442	0.00044563322	0.00044563348	0.00044563348	0.00044563365
445.25708	0.00045692992	0.00045693018	0.00045693018	0.00045693036
445.87974	0.00047143048	0.00047143075	0.00047143075	0.00047143093
446.50239	0.00049072349	0.00049072376	0.00049072376	0.00049072395
447.12505	0.0005176555	0.00051765578	0.00051765578	0.00051765598
447.74771	0.00055788379	0.00055788409	0.00055788409	0.00055788431
448.37037	0.00062448253	0.00062448287	0.00062448287	0.0006244831
448.99303	0.00075602404	0.00075602443	0.00075602443	0.00075602471
449.61568	0.0011378833	0.0011378839	0.0011378839	0.0011378843
450.23834	0.016495674	0.016495674	0.016495674	0.016495674
450.861	0.00051267363	0.00051267386	0.00051267386	0.00051267402
451.48366	6.7643879e-05	6.7643879e-05	6.7643879e-05	6.7643879e-05
452.10632	7.5568886e-05	7.5568957e-05	7.5568957e-05	7.5569007e-05
452.72897	0.00014625066	0.00014625076	0.00014625076	0.00014625084
453.35163	0.00018836854	0.00018836866	0.00018836866	0.00018836875
453.97429	0.00021632696	0.0002163271	0.0002163271	0.00021632719
454.59695	0.00023623886	0.00023623901	0.00023623901	0.00023623912
455.21961	0.00025114112	0.00025114127	0.00025114127	0.00025114138
455.84226	0.00026271319	0.00026271335	0.00026271335	0.00026271346
456.46492	0.00027195931	0.00027195948	0.00027195948	0.00027195959
457.08758	0.00027951686	0.00027951702	0.00027951702	0.00027951714
457.71024	0.00028580983	0.00028580999	0.00028580999	0.00028581011
458.3329	0.00029113125	0.00029113142	0.00029113142	0.00029113154
458.95555	0.00029569015	0.00029569032	0.00029569032	0.00029569044
459.57821	0.00029963959	0.00029963976	0.00029963976	0.00029963988
460.20087	0.00030309428	0.00030309445	0.00030309445	0.00030309457
460.82353	0.00030614184	0.00030614201	0.00030614201	0.00030614213
461.44619	0.00030885036	0.00030885053	0.00030885053	0.00030885065
462.06884	0.00031127359	0.00031127376	0.00031127376	0.00031127388
462.6915	0.00031345447	0.00031345464	0.00031345464	0.00031345476
463.31416	0.00031542776	0.00031542793	0.00031542793	0.00031542805
463.93682	0.00031722188	0.00031722205	0.00031722205	0.00031722217
464.55948	0.00031886031	0.00031886048	0.00031886048	0.0003188606
465.18213	0.00032036259	0.00032036276	0.00032036276	0.00032036287
465.80479	0.00032174514	0.00032174531	0.00032174531	0.00032174543
466.42745	0.00032302185	0.00032302202	0.00032302202	0.00032302214
467.05011	0.00032420456	0.00032420472	0.00032420472	0.00032420484
467.67277	0.00032530338	0.00032530355	0.00032530355	0.00032530367
468.29542	0.00032632707	0.00032632724	0.00032632724	0.00032632735
468.91808	0.0003272832	0.00032728336	0.00032728336	0.00032728347
469.54074	0.00032817835	0.00032817851	0.00032817851	0.00032817862
470.1634	0.00032901829	0.00032901845	0.00032901845	0.00032901856
470.78606	0.0003298081	0.00032980825	0.00032980825	0.00032980837
471.40871	0.00033055224	0.0003305524	0.0003305524	0.00033055251
472.03137	0.00033125468	0.00033125484	0.00033125484	0.00033125495
472.65403	0.00033191894	0.0003319191	0.0003319191	0.0003319192
473.27669	0.00033254817	0.00033254832	0.00033254832	0.00033254843
473.89935	0.00033314516	0.00033314532	0.00033314532	0.00033314542
474.522	0.00033371246	0.00033371261	0.00033371261	0.00033371271
475.14466	0.00033425232	0.00033425247	0.00033425247	0.00033425257
475.76732	0.0003347668	0.00033476695	0.00033476695	0.00033476705
476.38998	0.00033525775	0.0003352579	0.0003352579	0.000335258
477.01264	0.00033572687	0.00033572701	0.00033572701	0.00033572711
477.63529	0.00033617567	0.00033617581	0.00033617581	0.00033617591
478.25795	0.00033660556	0.0003366057	0.0003366057	0.0003366058
478.88061	0.00033701782	0.00033701796	0.00033701796	0.00033701805
479.50327	0.0003374136	0.00033741374	0.00033741374	0.00033741383
480.12593	0.00033779399	0.00033779412	0.00033779412	0.00033779421
480.74858	0.00033815996	0.00033816009	0.00033816009	0.00033816018
481.37124	0.00033851243	0.00033851256	0.00033851256	0.00033851264
481.9939	0.00033885222	0.00033885235	0.00033885235	0.00033885244
482.61656	0.00033918012	0.00033918025	0.00033918025	0.00033918033
483.23922	0.00033949685	0.00033949697	0.00033949697	0.00033949705
483.86187	0.00033980305	0.00033980317	0.00033980317	0.00033980325
484.48453	0.00034009936	0.00034009948	0.00034009948	0.00034009956
485.10719	0.00034038634	0.00034038646	0.00034038646	0.00034038653
485.72985	0.00034066453	0.00034066465	0.00034066465	0.00034066472
486.35251	0.00034093443	0.00034093454	0.00034093454	0.00034093462
486.97516	0.00034119651	0.00034119662	0.00034119662	0.00034119669
487.59782	0.00034145119	0.0003414513	0.0003414513	0.00034145137
488.22048	0.0003416989	0.00034169901	0.00034169901	0.00034169908
488.84314	0.00034194002	0.00034194012	0.00034194012	0.00034194019
489.4658	0.0003421749	0.000342175	0.000342175	0.00034217506
490.08845	0.00034240388	0.00034240398	0.00034240398	0.00034240404
490.71111	0.00034262729	0.00034262739	0.00034262739	0.00034262745
491.33377	0.00034284543	0.00034284552	0.00034284552	0.00034284558
491.95643	0.00034305858	0.00034305867	0.00034305867	0.00034305873
492.57909	0.00034326702	0.00034326711	0.00034326711	0.00034326716
493.20174	0.00034347099	0.00034347108	0.00034347108	0.00034347114
493.8244	0.00034367075	0.00034367084	0.00034367084	0.00034367089
494.44706	0.00034386653	0.00034386661	0.00034386661	0.00034386666
495.06972	0.00034405853	0.00034405861	0.00034405861	0.00034405866
495.69238	0.00034424698	0.00034424706	0.00034424706	0.00034424711
496.31503	0.00034443207	0.00034443214	0.00034443214	0.00034443219
496.93769	0.00034461399	0.00034461406	0.00034461406	0.00034461411
497.56035	0.00034479293	0.000344793	0.000344793	0.00034479304
498.18301	0.00034496905	0.00034496912	0.00034496912	0.00034496916
498.80567	0.00034514252	0.00034514259	0.00034514259	0.00034514263
499.42832	0.00034531351	0.00034531357	0.00034531357	0.00034531361
500.05098	0.00034548217	0.00034548223	0.00034548223	0.00034548226
500.67364	0.00034564863	0.00034564869	0.00034564869	0.00034564872
501.2963	0.00034581305	0.0003458131	0.0003458131	0.00034581313
501.91896	0.00034597555	0.0003459756	0.0003459756	0.00034597563
502.54161	0.00034613626	0.00034613631	0.00034613631	0.00034613634
503.16427	0.00034629531	0.00034629536	0.00034629536	0.00034629539
503.78693	0.00034645282	0.00034645286	0.00034645286	0.00034645289
504.40959	0.00034660888	0.00034660893	0.00034660893	0.00034660895
505.03225	0.00034676362	0.00034676366	0.00034676366	0.00034676368
505.6549	0.00034691712	0.00034691716	0.00034691716	0.00034691718
506.27756	0.00034706947	0.00034706951	0.00034706951	0.00034706953
506.90022	0.00034722077	0.0003472208	0.0003472208	0.00034722082
507.52288	0.00034737107	0.0003473711	0.0003473711	0.00034737112
508.14554	0.00034752044	0.00034752047	0.00034752047	0.00034752049
508.76819	0.00034766894	0.00034766897	0.00034766897	0.00034766898
509.39085	0.00034781659	0.00034781662	0.00034781662	0.00034781663
510.01351	0.00034796342	0.00034796344	0.00034796344	0.00034796346
510.63617	0.00034810941	0.00034810943	0.00034810943	0.00034810945
511.25883	0.00034825454	0.00034825456	0.00034825456	0.00034825458
511.88148	0.00034839875	0.00034839877	0.00034839877	0.00034839878
512.50414	0.00034854193	0.00034854194	0.00034854194	0.00034854195
513.1268	0.00034868392	0.00034868393	0.00034868393	0.00034868394
513.74946	0.0003488245	0.00034882451	0.00034882451	0.00034882452
514.37212	0.00034896337	0.00034896338	0.00034896338	0.00034896339
514.99477	0.00034910011	0.00034910012	0.00034910012	0.00034910013
515.61743	0.00034923417	0.00034923418	0.00034923418	0.00034923418
516.24009	0.00034936481	0.00034936482	0.00034936482	0.00034936482
516.86275	0.00034949104	0.00034949104	0.00034949104	0.00034949105
517.48541	0.00034961153	0.00034961154	0.00034961154	0.00034961154
518.10806	0.00034972451	0.00034972452	0.00034972452	0.00034972452
518.73072	0.00034982755	0.00034982755	0.00034982755	0.00034982756
519.35338	0.00034991731	0.00034991731	0.00034991731	0.00034991732
519.97604	0.00034998913	0.00034998913	0.00034998913	0.00034998914
520.5987	0.00035003637	0.00035003637	0.00035003637	0.00035003638
521.22135	0.00035004934	0.00035004934	0.00035004934	0.00035004934
521.84401	0.00035001346	0.00035001346	0.00035001346	0.00035001346
522.46667	0.00034990597	0.00034990597	0.00034990597	0.00034990597
523.08933	0.00034968959	0.00034968959	0.00034968959	0.00034968959
523.71199	0.00034929926	0.00034929926	0.00034929926	0.00034929926
524.33464	0.00034861135	0.00034861135	0.00034861135	0.00034861135
524.9573	0.00034736041	0.00034736041	0.00034736041	0.00034736041
525.57996	0.00034485882	0.00034485882	0.00034485882	0.00034485882
526.20262	0.00033861811	0.00033861811	0.00033861811	0.00033861811
526.82528	0.00030743267	0.00030743267	0.00030743267	0.00030743267
527.44793	0.00041151768	0.00041151768	0.00041151768	0.00041151768
528.07059	0.0003744323	0.00037443229	0.00037443229	0.00037443229
528.69325	0.00036785341	0.0003678534	0.0003678534	0.0003678534
529.31591	0.00036543087	0.00036543087	0.00036543087	0.00036543087
529.93857	0.00036441386	0.00036441386	0.00036441386	0.00036441386
530.56122	0.00036407156	0.00036407156	0.00036407156	0.00036407156
531.18388	0.00036413346	0.00036413346	0.00036413346	0.00036413346
531.80654	0.00036448346	0.00036448347	0.00036448347	0.00036448347
532.4292	0.00036507159	0.0003650716	0.0003650716	0.0003650716
533.05186	0.00036588279	0.0003658828	0.0003658828	0.0003658828
533.67451	0.00036692524	0.00036692525	0.00036692525	0.00036692525
534.29717	0.00036822711	0.00036822712	0.00036822712	0.00036822712
534.91983	0.00036983853	0.00036983854	0.00036983854	0.00036983854
535.54249	0.00037183849	0.0003718385	0.0003718385	0.00037183851
536.16515	0.0003743487	0.00037434872	0.00037434872	0.00037434872
536.7878	0.00037755988	0.00037755989	0.00037755989	0.0003775599
537.41046	0.00038178298	0.000381783	0.000381783	0.000381783
538.03312	0.00038755667	0.00038755669	0.00038755669	0.00038755669
538.65578	0.0003958974	0.00039589742	0.00039589742	0.00039589743
539.27844	0.00040897451	0.00040897453	0.00040897453	0.00040897454
539.90109	0.00043238371	0.00043238374	0.00043238374	0.00043238375
540.52375	0.0004863113	0.00048631133	0.00048631133	0.00048631134
541.14641	0.00074204148	0.00074204148	0.00074204148	0.00074204148
541.76907	0.00010071153	0.00010071153	0.00010071153	0.00010071153
542.39173	0.00020661771	0.00020661775	0.00020661775	0.00020661777
543.01438	0.00026467085	0.00026467089	0.00026467089	0.00026467091
543.63704	0.00028923759	0.00028923764	0.00028923764	0.00028923766
544.2597	0.00030281603	0.00030281608	0.00030281608	0.00030281611
544.88236	0.00031143878	0.00031143884	0.00031143884	0.00031143886
545.50502	0.00031740618	0.00031740625	0.00031740625	0.00031740627
546.12767	0.00032178599	0.00032178606	0.00032178606	0.00032178609
546.75033	0.00032514137	0.00032514144	0.00032514144	0.00032514148
547.37299	0.00032779746	0.00032779753	0.00032779753	0.00032779757
547.99565	0.00032995507	0.00032995516	0.00032995516	0.00032995519
548.61831	0.00033174496	0.00033174505	0.00033174505	0.00033174508
549.24096	0.00033325588	0.00033325597	0.00033325597	0.00033325601
549.86362	0.00033455021	0.00033455031	0.00033455031	0.00033455035
550.48628	0.00033567307	0.00033567318	0.00033567318	0.00033567322
551.10894	0.00033665791	0.00033665802	0.00033665802	0.00033665806
551.7316	0.00033753002	0.00033753014	0.00033753014	0.00033753019
552.35425	0.00033830893	0.00033830905	0.00033830905	0.0003383091
552.97691	0.0003390099	0.00033901003	0.00033901003	0.00033901008
553.59957	0.00033964508	0.00033964522	0.00033964522	0.00033964527
554.22223	0.00034022422	0.00034022437	0.00034022437	0.00034022442
554.84489	0.00034075528	0.00034075543	0.00034075543	0.00034075548
555.46754	0.00034124477	0.00034124492	0.00034124492	0.00034124498
556.0902	0.00034169811	0.00034169827	0.00034169827	0.00034169833
556.71286	0.00034211983	0.00034212	0.00034212	0.00034212007
557.33552	0.00034251376	0.00034251394	0.00034251394	0.00034251401
557.95818	0.00034288314	0.00034288332	0.00034288332	0.00034288339
558.58083	0.00034323073	0.00034323093	0.00034323093	0.000343231
559.20349	0.00034355894	0.00034355914	0.00034355914	0.00034355922
559.82615	0.00034386981	0.00034387003	0.00034387003	0.0003438701
560.44881	0.00034416515	0.00034416537	0.00034416537	0.00034416545
561.07147	0.00034444653	0.00034444675	0.00034444675	0.00034444684
561.69412	0.00034471531	0.00034471555	0.00034471555	0.00034471563
562.31678	0.00034497272	0.00034497297	0.00034497297	0.00034497306
562.93944	0.00034521984	0.0003452201	0.0003452201	0.00034522019
563.5621	0.00034545763	0.00034545789	0.00034545789	0.00034545798
564.18476	0.00034568693	0.0003456872	0.0003456872	0.0003456873
564.80741	0.00034590852	0.0003459088	0.0003459088	0.0003459089
565.43007	0.00034612309	0.00034612338	0.00034612338	0.00034612348
566.05273	0.00034633126	0.00034633156	0.00034633156	0.00034633166
566.67539	0.0003465336	0.00034653391	0.00034653391	0.00034653401
567.29805	0.00034673062	0.00034673094	0.00034673094	0.00034673104
567.9207	0.00034692279	0.00034692312	0.00034692312	0.00034692323
568.54336	0.00034711054	0.00034711088	0.00034711088	0.00034711099
569.16602	0.00034729427	0.00034729462	0.00034729462	0.00034729473
569.78868	0.00034747433	0.00034747469	0.00034747469	0.00034747481
570.41134	0.00034765107	0.00034765143	0.00034765143	0.00034765155
571.03399	0.00034782479	0.00034782516	0.00034782516	0.00034782528
571.65665	0.00034799577	0.00034799616	0.00034799616	0.00034799628
572.27931	0.0003481643	0.0003481647	0.0003481647	0.00034816482
572.90197	0.00034833062	0.00034833102	0.00034833102	0.00034833115
573.52463	0.00034849497	0.00034849538	0.00034849538	0.00034849551
574.14728	0.00034865757	0.00034865799	0.00034865799	0.00034865812
574.76994	0.00034881862	0.00034881905	0.00034881905	0.00034881918
575.3926	0.00034897834	0.00034897878	0.00034897878	0.00034897891
576.01526	0.0003491369	0.00034913734	0.00034913734	0.00034913748
576.63792	0.00034929449	0.00034929494	0.00034929494	0.00034929508
577.26057	0.00034945127	0.00034945173	0.00034945173	0.00034945187
577.88323	0.00034960741	0.00034960788	0.00034960788	0.00034960802
578.50589	0.00034976308	0.00034976356	0.00034976356	0.0003497637
579.12855	0.00034991842	0.0003499189	0.0003499189	0.00034991904
579.75121	0.00035007357	0.00035007406	0.00035007406	0.00035007421
580.37386	0.00035022869	0.00035022919	0.00035022919	0.00035022933
580.99652	0.00035038391	0.00035038441	0.00035038441	0.00035038456
581.61918	0.00035053937	0.00035053987	0.00035053987	0.00035054002
582.24184	0.00035069519	0.0003506957	0.0003506957	0.00035069585
582.8645	0.00035085151	0.00035085203	0.00035085203	0.00035085217
583.48715	0.00035100845	0.00035100898	0.00035100898	0.00035100912
584.10981	0.00035116615	0.00035116667	0.00035116667	0.00035116682
584.73247	0.00035132471	0.00035132524	0.00035132524	0.00035132539
585.35513	0.00035148427	0.00035148481	0.00035148481	0.00035148495
585.97779	0.00035164495	0.00035164548	0.00035164548	0.00035164562
586.60044	0.00035180685	0.00035180738	0.00035180738	0.00035180752
587.2231	0.0003519701	0.00035197064	0.00035197064	0.00035197077
587.84576	0.00035213481	0.00035213535	0.00035213535	0.00035213549
588.46842	0.0003523011	0.00035230164	0.00035230164	0.00035230177
589.09108	0.00035246908	0.00035246961	0.00035246961	0.00035246975
589.71373	0.00035263885	0.00035263938	0.00035263938	0.00035263951
590.33639	0.00035281053	0.00035281105	0.00035281105	0.00035281118
590.95905	0.00035298421	0.00035298473	0.00035298473	0.00035298486
591.58171	0.00035316	0.00035316052	0.00035316052	0.00035316064
592.20437	0.00035333799	0.0003533385	0.0003533385	0.00035333862
592.82702	0.00035351827	0.00035351877	0.00035351877	0.00035351889
593.44968	0.00035370091	0.0003537014	0.0003537014	0.00035370152
594.07234	0.00035388599	0.00035388648	0.00035388648	0.00035388659
594.695	0.00035407357	0.00035407404	0.00035407404	0.00035407415
595.31766	0.00035426368	0.00035426414	0.00035426414	0.00035426424
595.94031	0.00035445634	0.00035445678	0.00035445678	0.00035445688
596.56297	0.00035465154	0.00035465197	0.00035465197	0.00035465207
597.18563	0.00035484926	0.00035484967	0.00035484967	0.00035484977
597.80829	0.0003550494	0.00035504979	0.00035504979	0.00035504988
598.43095	0.00035525183	0.00035525221	0.00035525221	0.00035525229
599.0536	0.00035545635	0.00035545671	0.00035545671	0.00035545679
599.67626	0.00035566267	0.00035566301	0.00035566301	0.00035566308
600.29892	0.00035587039	0.00035587071	0.00035587071	0.00035587077
600.92158	0.00035607896	0.00035607926	0.00035607926	0.00035607932
601.54424	0.00035628766	0.00035628793	0.00035628793	0.00035628799
602.16689	0.00035649549	0.00035649574	0.00035649574	0.00035649579
602.78955	0.00035670116	0.00035670138	0.00035670138	0.00035670142
603.41221	0.00035690288	0.00035690308	0.00035690308	0.00035690312
604.03487	0.00035709831	0.00035709848	0.00035709848	0.00035709851
604.65753	0.00035728423	0.00035728437	0.00035728437	0.0003572844
605.28018	0.00035745624	0.00035745635	0.00035745635	0.00035745637
605.90284	0.00035760823	0.00035760832	0.00035760832	0.00035760833
606.5255	0.00035773155	0.00035773161	0.00035773161	0.00035773162
607.14816	0.00035781369	0.00035781371	0.00035781371	0.00035781372
607.77082	0.00035783599	0.00035783599	0.00035783599	0.00035783599
608.39347	0.00035776972	0.0003577697	0.0003577697	0.00035776969
609.01613	0.00035756848	0.00035756843	0.00035756843	0.00035756842
609.63879	0.00035715281	0.00035715274	0.00035715274	0.00035715273
610.26145	0.00035637539	0.0003563753	0.0003563753	0.00035637529
610.88411	0.00035493067	0.00035493056	0.00035493056	0.00035493055
611.50676	0.00035206842	0.00035206831	0.00035206831	0.00035206829
612.12942	0.00034533315	0.00034533305	0.00034533305	0.00034533304
612.75208	0.00031941067	0.00031941067	0.00031941067	0.00031941067
613.37474	0.00051920569	0.00051920569	0.00051920569	0.00051920569
613.9974	0.00039670534	0.00039670513	0.00039670513	0.00039670509
614.62005	0.00038449112	0.00038449094	0.00038449094	0.00038449091
615.24271	0.00038034662	0.00038034647	0.00038034647	0.00038034644
615.86537	0.00037859417	0.00037859406	0.00037859406	0.00037859404
616.48803	0.00037789822	0.00037789816	0.00037789816	0.00037789815
617.11069	0.00037778417	0.00037778417	0.00037778417	0.00037778417
617.73334	0.00037804407	0.00037804414	0.00037804414	0.00037804416
618.356	0.00037857544	0.00037857561	0.00037857561	0.00037857564
618.97866	0.00037932498	0.00037932526	0.00037932526	0.0003793253
619.60132	0.00038026539	0.00038026581	0.00038026581	0.00038026587
620.22398	0.00038138487	0.00038138544	0.00038138544	0.00038138553
620.84663	0.00038268192	0.00038268267	0.00038268267	0.00038268278
621.46929	0.00038416287	0.00038416382	0.00038416382	0.00038416396
622.09195	0.00038584084	0.00038584202	0.00038584202	0.00038584218
622.71461	0.00038773555	0.00038773697	0.00038773697	0.00038773717
623.33727	0.00038987388	0.00038987556	0.00038987556	0.0003898758
623.95992	0.00039229107	0.00039229303	0.00039229303	0.0003922933
624.58258	0.00039503266	0.00039503488	0.00039503488	0.00039503519
625.20524	0.0003981574	0.00039815985	0.00039815985	0.00039816018
625.8279	0.00040174153	0.00040174412	0.00040174412	0.00040174447
626.45056	0.00040588508	0.00040588766	0.00040588766	0.000405888
627.07321	0.00041072135	0.00041072366	0.00041072366	0.00041072395
627.69587	0.00041643151	0.00041643306	0.00041643306	0.00041643326
628.31853	0.00042326764	0.00042326764	0.00042326764	0.00042326764


==> graphics/data/butterfly_interpts.dat <==
100	0.00027339446	14112.613	0.00032321435
15113.514	0.00032165295	38134.234	0.0080142331
62155.856	0.00030000123	70163.063	0.00039276399
79171.171	3.862683e-05	87178.378	5.3890925e-05
95185.586	3.8128073e-05	105194.59	3.9408237e-05
112200.9	3.9226307e-05	168251.35	6.528189e-05
899909.91	3.2363133e-08	1000000	2.8121814e-08


==> graphics/data/butterfly_relerr.dat <==
100	1.9844957e-16	2.8425231e-15	1.6334843e-14	5.7104036e-16
1100.9009	5.5485844e-06	1.949168e-05	3.1376845e-08	9.2685148e-06
2101.8018	2.3748123e-05	4.8539778e-05	4.6861645e-07	3.4829238e-05
3102.7027	6.0713534e-05	9.4816613e-05	2.3847574e-06	7.9209112e-05
4103.6036	0.0001231561	0.0001644774	7.952321e-06	0.00014736988
5104.5045	0.00022055628	0.00026704146	2.1508856e-05	0.00024850056
6105.4054	0.00037033779	0.0004202701	5.2651483e-05	0.00040030731
7106.3063	0.00060992636	0.0006619225	0.00012697646	0.0006406368
8107.2072	0.0010359143	0.0010887991	0.00033685166	0.0010665657
9108.1081	0.001995467	0.0020480559	0.0012851104	0.0020261388
10109.009	0.0064275587	0.0064775587	0.06994261	0.0064639568
11109.91	0.007620761	0.0075694581	0.0036959456	0.0076142552
12110.811	0.0024431248	0.0023979535	0.00043832454	0.0024306713
13111.712	0.0012031545	0.0011690707	7.6625716e-05	0.001193701
14112.613	9.6964193e-16	2.842348e-14	2.5787004e-09	7.1720951e-13
15113.514	1.2952781e-15	2.5280403e-16	1.5638486e-14	1.8772402e-15
16114.414	0.001719633	0.0015997532	0.00079172158	0.001693837
17115.315	0.001308727	0.0012148106	0.00041135438	0.0013081504
18116.216	0.00098858503	0.0009058484	0.00036847653	0.00098975623
19117.117	0.00073828072	0.00066309803	0.00036009588	0.00073882632
20118.018	0.00051106756	0.00044491294	0.00035886926	0.0005051494
21118.919	0.0002987538	0.00025867972	0.00035460004	0.00026458805
22119.82	0.00024570993	0.00028860133	0.00033547113	0.00014062521
23120.721	0.00055437732	0.0006216308	0.00027547402	0.00048495683
24121.622	0.0011145989	0.0011832269	0.00013134936	0.0010619311
25122.523	0.0020868137	0.0021541406	0.00073886799	0.00204931
26123.423	0.0041777626	0.0042426649	0.0059464897	0.0041711256
27124.324	0.011544156	0.011599474	0.019534306	0.011659477
28125.225	0.016688246	0.016643474	0.012389497	0.017011665
29126.126	0.007197111	0.0071382245	0.0034045942	0.007396058
30127.027	0.0047488958	0.0046900328	0.0016256497	0.0049164174
31127.928	0.0036663748	0.0036087264	0.00096041755	0.0038223502
32128.829	0.0030459673	0.0029898673	0.00062652339	0.0031970289
33129.73	0.00263247	0.0025781252	0.00042869213	0.0027812897
34130.631	0.0023244174	0.0022720738	0.00029800525	0.0024718732
35131.532	0.0020674979	0.0020176084	0.00020466292	0.0022130365
36132.432	0.0018102276	0.0017639771	0.0001340768	0.0019505383
37133.333	0.0014069276	0.0013691664	7.7222502e-05	0.001526441
38134.234	1.2628731e-13	9.3448122e-13	2.1792637e-07	7.2582414e-11
39135.135	0.0013414243	0.0013019472	9.1395769e-05	0.0014783825
40136.036	0.0013990655	0.0013556689	0.00015679183	0.0015593704
41136.937	0.0012805882	0.0012380065	0.00024567027	0.0014528454
42137.838	0.0011057154	0.0010649643	0.00039259185	0.001302632
43138.739	0.00097285649	0.0009373177	0.00067656022	0.0012414407
44139.64	0.0015668683	0.0015369519	0.00097654891	0.0018591595
45140.541	0.0017508913	0.0017168432	0.00067255288	0.0019659517
46141.441	0.001571548	0.0015382818	0.0004262465	0.0017474693
47142.342	0.0014243515	0.0013928174	0.00029964073	0.0015822214
48143.243	0.0013102977	0.0012806866	0.00022585359	0.0014566384
49144.144	0.0012154218	0.0011878027	0.0001776691	0.001352344
50145.045	0.0011317827	0.0011061951	0.00014361271	0.0012598452
51145.946	0.001054943	0.0010314166	0.00011817323	0.0011740576
52146.847	0.00098218857	0.00096074855	9.8397871e-05	0.0010919611
53147.748	0.00091165248	0.00089232127	8.2563046e-05	0.0010115348
54148.649	0.00084185999	0.00082465779	6.9592521e-05	0.00093122906
55149.55	0.00077144681	0.00075639172	5.8776127e-05	0.00084965661
56150.45	0.00069892899	0.00068603684	4.9622324e-05	0.00076535561
57151.351	0.00062243809	0.00061172208	4.1771639e-05	0.00067653402
58152.252	0.00053932402	0.00053079395	3.4930572e-05	0.00058070111
59153.153	0.00044545841	0.00043911872	2.8776347e-05	0.00047403693
60154.054	0.00033391469	0.00032975866	2.2698255e-05	0.00035022375
61154.955	0.0001924781	0.00019046862	1.4944728e-05	0.00019831934
62155.856	9.0349812e-16	2.0202832e-16	1.3806552e-15	4.1564749e-15
63156.757	0.00026958237	0.0002680599	3.5841189e-05	0.00026466074
64157.658	0.00058170826	0.00058012072	9.6152214e-05	0.00055263115
65158.559	0.00072311289	0.00072364583	0.00011408992	0.00065818151
66159.459	0.00063104227	0.00063404013	7.228728e-05	0.00054146391
67160.36	0.00048845057	0.00049285652	3.5131328e-05	0.00038729846
68161.261	0.0003448561	0.0003494995	1.5465472e-05	0.00024640702
69162.162	0.00018468376	0.00018802128	5.4764722e-06	0.00011441447
70163.063	3.5652739e-15	4.0796503e-14	5.7171685e-10	2.4287765e-12
71163.964	0.00017256553	0.0001771757	2.796153e-06	6.2601294e-05
72164.865	0.00027316198	0.00028119416	3.5839122e-06	5.5860739e-05
73165.766	0.00030229252	0.00031116373	3.3231944e-06	4.5195487e-05
74166.667	0.00029419466	0.00030149789	2.7485286e-06	0.00010311585
75167.568	0.00026904043	0.00027292967	2.1307896e-06	0.00016685165
76168.468	0.00022952892	0.0002291691	1.5213465e-06	0.00020585639
77169.369	0.00016888497	0.00016538657	9.2268621e-07	0.00019349318
78170.27	8.6675178e-05	8.3282238e-05	3.8664567e-07	0.00011642915
79171.171	1.3039693e-15	1.8503387e-15	1.9613551e-15	1.2621438e-14
80172.072	7.3867864e-05	6.9157267e-05	2.2256941e-07	0.0001159989
81172.973	0.00013041009	0.00012136942	3.2871467e-07	0.0002109543
82173.874	0.00017073264	0.00015852264	3.6642313e-07	0.0002792312
83174.775	0.00019485034	0.00018095465	3.6236701e-07	0.000318028
84175.676	0.00019950792	0.00018564961	3.2808912e-07	0.00032181612
85176.577	0.0001772831	0.00016550103	2.6508081e-07	0.00028034482
86177.477	0.0001159583	0.00010869609	1.6421351e-07	0.00017843069
87178.378	2.6172423e-15	9.9406472e-15	1.0606393e-10	3.3208919e-12
88179.279	0.0001798751	0.00017028527	2.7797746e-07	0.00025619808
89180.18	0.00040153371	0.00038216982	7.2593419e-07	0.00054400663
90181.081	0.00058573609	0.00056040738	1.2925588e-06	0.00075081697
91181.982	0.00063051714	0.00060601967	1.691222e-06	0.00076549051
92182.883	0.00051277936	0.00049448289	1.603092e-06	0.00059766381
93183.784	0.00031548013	0.00030464133	1.0863164e-06	0.00036352123
94184.685	0.00013204528	0.00012738696	4.7635031e-07	0.00015632522
95185.586	1.2440662e-15	1.9870118e-16	1.5288374e-15	1.4772734e-14
96186.486	8.3650355e-05	8.0043939e-05	3.0184138e-07	0.00011305601
97187.387	0.0001325348	0.00012608808	4.6772887e-07	0.00019254766
98188.288	0.00015793371	0.00014937442	5.4320981e-07	0.00024426026
99189.189	0.00016680226	0.00015691889	5.600452e-07	0.00027133076
100190.09	0.00016293545	0.00015257823	5.3712249e-07	0.00027562496
101190.99	0.00014829437	0.0001383444	4.8415239e-07	0.00025842905
102191.89	0.00012391699	0.00011525381	4.0492311e-07	0.00022081888
103192.79	9.0495581e-05	8.3968345e-05	2.9960833e-07	0.00016396391
104193.69	4.8788461e-05	4.5184439e-05	1.6574605e-07	8.9491974e-05
105194.59	2.5796147e-15	8.9368748e-15	1.1634536e-10	2.1466577e-12
106195.5	5.3759704e-05	4.9653237e-05	2.0083002e-07	0.00010018631
107196.4	0.00010882866	0.00010041065	4.3474535e-07	0.00020385818
108197.3	0.00015902944	0.00014658808	6.8841761e-07	0.00029914967
109198.2	0.00019422691	0.00017886198	9.2243594e-07	0.00036681497
110199.1	0.00019822916	0.00018236054	1.0447366e-06	0.00037609858
111200	0.00014593465	0.00013409329	8.6234821e-07	0.00027864487
112200.9	3.5890047e-16	2.6002008e-16	1.0420958e-15	1.0019852e-14
113201.8	0.00029163953	0.00026712758	2.2258087e-06	0.00057098505
114202.7	0.00079381459	0.00072558874	6.9710967e-06	0.0015922088
115203.6	0.0015709845	0.0014326366	1.6015189e-05	0.0032696693
116204.5	0.0026559206	0.0024164825	3.1768369e-05	0.0058315309
117205.41	0.004005488	0.0036378348	5.6962873e-05	0.0094426087
118206.31	0.0054769217	0.0049702459	9.3993521e-05	0.014029097
119207.21	0.0068677268	0.0062352705	0.00014422036	0.019068169
120208.11	0.0080069608	0.007281012	0.00020773953	0.023610935
121209.01	0.0088211455	0.0080394456	0.00028376421	0.026789938
122209.91	0.0093292736	0.0085237471	0.00037117367	0.028374531
123210.81	0.0095973358	0.0087900095	0.00046870616	0.02871336
124211.71	0.0096978988	0.0089018637	0.00057468983	0.02830662
125212.61	0.0096903934	0.0089124085	0.00068660167	0.027540037
126213.51	0.0096166853	0.0088595816	0.00080085857	0.026644076
127214.41	0.0095033895	0.0087677686	0.000913097	0.025737585
128215.32	0.0093658228	0.0086511136	0.0010188697	0.02487436
129216.22	0.0092116074	0.0085166675	0.0011143667	0.024074045
130217.12	0.009043531	0.0083669536	0.001196744	0.023339908
131218.02	0.0088618499	0.0082020875	0.0012639574	0.022668665
132218.92	0.0086663139	0.008021692	0.001314371	0.022055945
133219.82	0.0084580203	0.007826701	0.0013465186	0.021499207
134220.72	0.0082408841	0.0076208393	0.0013592475	0.02099876
135221.62	0.0080221966	0.0074112481	0.0013522018	0.020557047
136222.52	0.0078117544	0.0072077145	0.0013263624	0.020176513
137223.42	0.0076196184	0.0070205067	0.0012842757	0.019857073
138224.32	0.0074534424	0.0068576969	0.0012297607	0.019594522
139225.23	0.0073166973	0.0067232927	0.0011671974	0.019380671
140226.13	0.0072085253	0.006616965	0.0011007337	0.019204884
141227.03	0.0071249075	0.0065351248	0.0010337284	0.019055971
142227.93	0.0070602604	0.0064724904	0.00096854394	0.018923584
143228.83	0.007008732	0.0064234028	0.00090661713	0.018798827
144229.73	0.0069649463	0.006382606	0.00084866374	0.018674284
145230.63	0.0069242758	0.0063455544	0.00079490318	0.018543732
146231.53	0.0068828312	0.0063084266	0.00074524511	0.018401776
147232.43	0.0068373258	0.006268005	0.00069942343	0.018243505
148233.33	0.0067849063	0.006221515	0.00065708332	0.018064214
149234.23	0.0067229942	0.006166472	0.00061783395	0.017859185
150235.14	0.006649153	0.0061005494	0.00058127809	0.017623517
151236.04	0.0065609794	0.006021473	0.00054702724	0.017351993
152236.94	0.0064560191	0.005926937	0.00051470794	0.017038974
153237.84	0.0063316993	0.0058145379	0.00048396309	0.0166783
154238.74	0.0061852783	0.0056817244	0.00045445034	0.016263225
155239.64	0.0060138083	0.0055257614	0.00042583931	0.015786354
156240.54	0.0058141143	0.0053437083	0.00039780834	0.015239617
157241.44	0.0055827897	0.005132414	0.0003700415	0.014614262
158242.34	0.0053162159	0.0048885339	0.00034222635	0.013900911
159243.24	0.0050106102	0.0046085736	0.00031405303	0.013089672
160244.14	0.0046621127	0.0042889686	0.00028521509	0.012170346
161245.05	0.0042669204	0.0039262075	0.00025541268	0.011132759
162245.95	0.003821478	0.0035170076	0.00022435817	0.0099672264
163246.85	0.0033227312	0.0030585486	0.00019178533	0.0086652001
164247.75	0.0027684414	0.0025487614	0.00015746109	0.0072200785
165248.65	0.0021575472	0.0019866614	0.00012120036	0.0056281705
166249.55	0.0014905458	0.001372699	8.2881984e-05	0.0038897416
167250.45	0.00076984158	0.00070908029	4.2464527e-05	0.0020100215
168251.35	8.1269542e-15	2.4299912e-13	3.3579594e-09	2.0925398e-11
169252.25	0.00081216821	0.00074828119	4.4367407e-05	0.0021231935
170253.15	0.001657752	0.0015275699	9.0389764e-05	0.0043365189
171254.05	0.0025261425	0.0023281099	0.0001377436	0.0066119743
172254.95	0.0034056684	0.0031391651	0.00018604634	0.0089182387
173255.86	0.0042843855	0.003949745	0.00023488855	0.01122282
174256.76	0.0051509016	0.0047493614	0.00028386747	0.01349438
175257.66	0.0059951071	0.0055287003	0.00033261788	0.015704871
176258.56	0.0068087095	0.0062801131	0.00038083598	0.017831139
177259.46	0.007585519	0.0069978803	0.00042829399	0.019855848
178260.36	0.0083214872	0.0076782492	0.00047484455	0.02176766
179261.26	0.0090145464	0.0083192872	0.00052041718	0.023560831
180262.16	0.0096643161	0.0089206147	0.00056500848	0.025234397
181263.06	0.010271748	0.0094830797	0.00060866939	0.026791159
182263.96	0.010838765	0.010008427	0.0006514915	0.028236652
183264.86	0.011367937	0.010498999	0.00069359441	0.029578198
184265.77	0.011862202	0.010957485	0.00073511454	0.030824126
185266.67	0.01232466	0.011386721	0.00077619664	0.03198316
186267.57	0.012758411	0.011789553	0.00081698705	0.03306398
187268.47	0.013166451	0.012168729	0.00085762916	0.034074922
188269.37	0.013551603	0.012526843	0.00089826045	0.03502379
189270.27	0.013916477	0.012866296	0.00093901065	0.035917762
190271.17	0.014263458	0.01318928	0.00098000102	0.036763349
191272.07	0.014594697	0.013497778	0.0010213441	0.037566395
192272.97	0.014912125	0.013793567	0.0010631439	0.038332109
193273.87	0.015217464	0.014078236	0.0011054965	0.039065105
194274.77	0.015512244	0.014353194	0.0011484908	0.039769456
195275.68	0.015797817	0.01461969	0.001192209	0.040448747
196276.58	0.016075382	0.014878832	0.0012367277	0.041106126
197277.48	0.016345997	0.015131596	0.0012821182	0.041744354
198278.38	0.016610596	0.015378844	0.0013284475	0.042365853
199279.28	0.016870002	0.015621341	0.001375779	0.042972743
200280.18	0.017124943	0.015859759	0.0014241727	0.043566886
201281.08	0.017376065	0.016094696	0.0014736861	0.044149914
202281.98	0.017623935	0.016326678	0.0015243745	0.044723258
203282.88	0.017869058	0.016556174	0.0015762912	0.045288176
204283.78	0.018111881	0.016783599	0.0016294885	0.045845772
205284.68	0.018352802	0.017009322	0.0016840173	0.04639702
206285.59	0.018592174	0.017233671	0.0017399277	0.046942776
207286.49	0.018830312	0.017456941	0.0017972693	0.047483792
208287.39	0.019067495	0.017679392	0.0018560915	0.048020735
209288.29	0.019303975	0.017901258	0.0019164432	0.048554191
210289.19	0.019539976	0.01812275	0.0019783737	0.049084678
211290.09	0.019775697	0.018344054	0.0020419322	0.049612653
212290.99	0.02001132	0.018565339	0.0021071682	0.050138518
213291.89	0.020247005	0.018786757	0.0021741317	0.050662631
214292.79	0.020482896	0.019008443	0.0022428733	0.051185305
215293.69	0.020719124	0.019230521	0.0023134438	0.051706816
216294.59	0.020955804	0.0194531	0.0023858951	0.052227406
217295.5	0.02119304	0.019676278	0.0024602795	0.05274729
218296.4	0.021430927	0.019900145	0.0025366502	0.053266653
219297.3	0.021669546	0.02012478	0.0026150612	0.053785655
220298.2	0.021908972	0.020350253	0.0026955674	0.054304438
221299.1	0.02214927	0.020576628	0.0027782245	0.054823121
222300	0.022390497	0.020803959	0.0028630889	0.055341804
223300.9	0.022632704	0.021032295	0.0029502182	0.055860572
224301.8	0.022875932	0.021261677	0.0030396705	0.056379494
225302.7	0.023120218	0.021492142	0.0031315052	0.056898625
226303.6	0.023365591	0.021723719	0.003225782	0.057418004
227304.5	0.023612074	0.02195643	0.0033225618	0.05793766
228305.41	0.023859683	0.022190293	0.003421906	0.058457608
229306.31	0.02410843	0.02242532	0.0035238767	0.058977854
230307.21	0.024358318	0.022661517	0.0036285365	0.059498389
231308.11	0.024609345	0.022898883	0.0037359485	0.060019197
232309.01	0.024861504	0.023137411	0.0038461763	0.060540249
233309.91	0.025114778	0.02337709	0.0039592835	0.061061506
234310.81	0.025369148	0.023617901	0.0040753339	0.061582919
235311.71	0.025624583	0.023859818	0.004194391	0.062104431
236312.61	0.025881049	0.024102809	0.0043165183	0.062625971
237313.51	0.026138503	0.024346834	0.0044417783	0.06314746
238314.41	0.026396893	0.024591846	0.0045702331	0.063668809
239315.32	0.02665616	0.02483779	0.0047019434	0.064189918
240316.22	0.026916237	0.025084602	0.0048369689	0.064710676
241317.12	0.027177047	0.02533221	0.0049753669	0.065230963
242318.02	0.027438503	0.025580534	0.0051171932	0.065750646
243318.92	0.027700509	0.02582948	0.0052625006	0.066269583
244319.82	0.027962958	0.026078947	0.005411339	0.066787618
245320.72	0.028225731	0.026328823	0.0055637545	0.067304586
246321.62	0.028488698	0.026578982	0.0057197894	0.06782031
247322.52	0.028751718	0.026829289	0.005879481	0.0683346
248323.42	0.029014634	0.027079595	0.0060428612	0.068847255
249324.32	0.029277278	0.027329736	0.0062099558	0.069358062
250325.23	0.029539467	0.027579536	0.0063807839	0.069866794
251326.13	0.029801004	0.027828803	0.0065553565	0.070373215
252327.03	0.030061675	0.028077333	0.0067336763	0.070877076
253327.93	0.030321253	0.028324901	0.0069157365	0.071378114
254328.83	0.030579493	0.028571272	0.0071015197	0.071876059
255329.73	0.030836134	0.02881619	0.0072909971	0.072370626
256330.63	0.031090899	0.029059383	0.0074841274	0.072861524
257331.53	0.031343494	0.029300564	0.0076808557	0.073348448
258332.43	0.031593607	0.029539428	0.0078811124	0.07383109
259333.33	0.031840912	0.029775652	0.0080848122	0.074309131
260334.23	0.032085063	0.030008897	0.0082918527	0.074782249
261335.14	0.032325703	0.030238809	0.0085021137	0.075250118
262336.04	0.032562457	0.030465017	0.0087154558	0.075712409
263336.94	0.032794938	0.030687137	0.0089317198	0.076168797
264337.84	0.033022745	0.03090477	0.0091507251	0.076618959
265338.74	0.033245467	0.031117507	0.0093722698	0.077062578
266339.64	0.033462687	0.031324928	0.0095961292	0.077499348
267340.54	0.033673979	0.031526608	0.0098220556	0.077928977
268341.44	0.033878915	0.031722116	0.010049778	0.078351192
269342.34	0.034077067	0.031911018	0.010279002	0.078765738
270343.24	0.034268012	0.032092885	0.01050941	0.079172391
271344.14	0.034451331	0.03226729	0.010740661	0.079570955
272345.05	0.034626621	0.03243382	0.010972392	0.079961271
273345.95	0.034793493	0.032592072	0.011204218	0.080343219
274346.85	0.034951582	0.032741666	0.011435736	0.080716726
275347.75	0.035100547	0.032882245	0.011666523	0.081081769
276348.65	0.035240081	0.033013481	0.011896142	0.081438376
277349.55	0.035369914	0.033135081	0.01212414	0.081786636
278350.45	0.035489819	0.033246793	0.012350056	0.082126696
279351.35	0.035599616	0.03334841	0.01257342	0.08245877
280352.25	0.035699179	0.033439775	0.012793759	0.082783134
281353.15	0.03578844	0.033520786	0.013010598	0.083100132
282354.05	0.035867392	0.033591402	0.013223468	0.083410176
283354.95	0.035936092	0.033651643	0.013431908	0.083713741
284355.86	0.035994665	0.033701595	0.013635467	0.084011366
285356.76	0.036043308	0.033741413	0.013833711	0.084303649
286357.66	0.036082284	0.03377132	0.014026229	0.084591244
287358.56	0.03611193	0.033791609	0.01421263	0.084874857
288359.46	0.03613265	0.033802641	0.014392554	0.085155232
289360.36	0.036144914	0.033804845	0.014565671	0.085433153
290361.26	0.036149257	0.033798713	0.014731687	0.085709429
291362.16	0.036146271	0.033784795	0.014890343	0.085984889
292363.06	0.036136604	0.033763701	0.015041421	0.086260371
293363.96	0.03612095	0.033736086	0.01518474	0.086536713
294364.86	0.036100043	0.03370265	0.015320162	0.086814744
295365.77	0.036074651	0.033664131	0.015447593	0.087095275
296366.67	0.036045568	0.033621293	0.015566976	0.087379088
297367.57	0.036013605	0.033574922	0.015678297	0.087666934
298368.47	0.03597958	0.033525819	0.015781581	0.087959519
299369.37	0.035944314	0.033474786	0.015876891	0.088257502
300370.27	0.03590862	0.033422627	0.015964323	0.088561488
301371.17	0.035873297	0.033370134	0.01604401	0.088872025
302372.07	0.035839123	0.033318081	0.016116111	0.0891896
303372.97	0.035806846	0.033267222	0.016180817	0.089514638
304373.87	0.035777183	0.033218278	0.016238338	0.0898475
305374.77	0.035750809	0.033171938	0.01628891	0.090188483
306375.68	0.035728359	0.033128852	0.016332785	0.090537822
307376.58	0.035710421	0.033089628	0.016370229	0.090895692
308377.48	0.035697536	0.033054828	0.016401522	0.091262209
309378.38	0.035690192	0.033024967	0.016426952	0.091637435
310379.28	0.035688827	0.033000512	0.016446815	0.092021381
311380.18	0.035693829	0.03298188	0.016461407	0.092414009
312381.08	0.035705533	0.03296944	0.016471031	0.092815238
313381.98	0.035724224	0.03296351	0.016475985	0.093224949
314382.88	0.035750141	0.032964364	0.016476568	0.093642988
315383.78	0.035783472	0.032972226	0.016473072	0.094069169
316384.68	0.035824365	0.032987278	0.016465786	0.094503283
317385.59	0.035872923	0.033009661	0.01645499	0.094945095
318386.49	0.035929212	0.033039474	0.01644096	0.095394355
319387.39	0.03599326	0.03307678	0.01642396	0.095850797
320388.29	0.036065063	0.033121608	0.016404247	0.096314143
321389.19	0.036144587	0.033173956	0.016382066	0.096784106
322390.09	0.03623177	0.033233794	0.016357656	0.097260396
323390.99	0.036326525	0.033301063	0.016331242	0.097742718
324391.89	0.036428745	0.033375685	0.01630304	0.098230775
325392.79	0.036538305	0.03345756	0.016273257	0.098724273
326393.69	0.036655061	0.033546569	0.016242088	0.09922292
327394.59	0.036778858	0.03364258	0.016209719	0.099726428
328395.5	0.036909528	0.033745445	0.016176326	0.10023451
329396.4	0.037046895	0.033855009	0.016142076	0.1007469
330397.3	0.037190775	0.033971104	0.016107125	0.10126332
331398.2	0.037340979	0.034093558	0.016071623	0.10178351
332399.1	0.037497313	0.034222191	0.016035708	0.10230722
333400	0.037659581	0.034356822	0.015999513	0.10283419
334400.9	0.037827587	0.034497263	0.015963162	0.10336421
335401.8	0.038001133	0.03464333	0.015926771	0.10389703
336402.7	0.038180023	0.034794834	0.01589045	0.10443244
337403.6	0.038364063	0.034951589	0.015854303	0.10497024
338404.5	0.03855306	0.03511341	0.015818425	0.10551021
339405.41	0.038746826	0.035280114	0.015782908	0.10605217
340406.31	0.038945176	0.035451521	0.015747839	0.10659594
341407.21	0.039147928	0.035627454	0.015713298	0.10714134
342408.11	0.039354906	0.03580774	0.01567936	0.1076882
343409.01	0.039565937	0.035992209	0.015646099	0.10823637
344409.91	0.039780854	0.036180696	0.01561358	0.10878569
345410.81	0.039999496	0.036373042	0.015581869	0.10933602
346411.71	0.040221704	0.036569089	0.015551026	0.10988722
347412.61	0.040447328	0.036768687	0.015521108	0.11043916
348413.51	0.04067622	0.036971689	0.01549217	0.11099172
349414.41	0.040908239	0.037177954	0.015464263	0.11154477
350415.32	0.041143248	0.037387345	0.015437437	0.11209821
351416.22	0.041381115	0.037599729	0.015411738	0.11265192
352417.12	0.041621715	0.037814981	0.015387212	0.1132058
353418.02	0.041864924	0.038032975	0.015363901	0.11375976
354418.92	0.042110626	0.038253596	0.015341848	0.11431369
355419.82	0.042358709	0.038476727	0.015321092	0.11486752
356420.72	0.042609062	0.03870226	0.015301672	0.11542115
357421.62	0.042861583	0.03893009	0.015283625	0.1159745
358422.52	0.043116171	0.039160114	0.015266987	0.11652749
359423.42	0.043372729	0.039392235	0.015251794	0.11708005
360424.32	0.043631166	0.039626358	0.015238079	0.11763211
361425.23	0.04389139	0.039862393	0.015225877	0.11818359
362426.13	0.044153318	0.040100252	0.01521522	0.11873443
363427.03	0.044416865	0.040339852	0.01520614	0.11928456
364427.93	0.044681953	0.040581112	0.01519867	0.11983392
365428.83	0.044948505	0.040823952	0.015192838	0.12038244
366429.73	0.045216445	0.041068298	0.015188678	0.12093008
367430.63	0.045485704	0.041314077	0.015186217	0.12147677
368431.53	0.045756211	0.041561219	0.015185487	0.12202246
369432.43	0.0460279	0.041809654	0.015186517	0.12256709
370433.33	0.046300705	0.042059318	0.015189335	0.12311061
371434.23	0.046574565	0.042310146	0.01519397	0.12365296
372435.14	0.046849418	0.042562077	0.015200451	0.12419411
373436.04	0.047125204	0.042815049	0.015208805	0.12473399
374436.94	0.047401867	0.043069005	0.015219061	0.12527257
375437.84	0.04767935	0.043323888	0.015231246	0.12580978
376438.74	0.047957598	0.043579641	0.015245386	0.12634559
377439.64	0.048236558	0.043836211	0.015261509	0.12687995
378440.54	0.048516177	0.044093545	0.015279641	0.12741281
379441.44	0.048796405	0.04435159	0.015299808	0.12794413
380442.34	0.04907719	0.044610296	0.015322035	0.12847385
381443.24	0.049358483	0.044869614	0.015346348	0.12900195
382444.14	0.049640237	0.045129492	0.015372771	0.12952836
383445.05	0.049922402	0.045389885	0.015401329	0.13005306
384445.95	0.050204933	0.045650744	0.015432045	0.13057599
385446.85	0.050487781	0.045912021	0.015464942	0.1310971
386447.75	0.050770902	0.046173671	0.015500043	0.13161637
387448.65	0.051054249	0.046435648	0.015537368	0.13213373
388449.55	0.051337777	0.046697907	0.01557694	0.13264915
389450.45	0.051621441	0.046960401	0.015618778	0.13316259
390451.35	0.051905197	0.047223087	0.015662902	0.133674
391452.25	0.052189	0.04748592	0.015709331	0.13418333
392453.15	0.052472805	0.047748856	0.015758081	0.13469055
393454.05	0.052756569	0.048011849	0.01580917	0.1351956
394454.95	0.053040248	0.048274858	0.015862612	0.13569845
395455.86	0.053323796	0.048537837	0.015918424	0.13619905
396456.76	0.053607172	0.048800742	0.015976617	0.13669735
397457.66	0.05389033	0.04906353	0.016037204	0.13719332
398458.56	0.054173226	0.049326157	0.016100196	0.13768689
399459.46	0.054455816	0.049588579	0.016165603	0.13817804
400460.36	0.054738057	0.049850751	0.016233433	0.13866672
401461.26	0.055019903	0.050112631	0.016303692	0.13915287
402462.16	0.05530131	0.050374173	0.016376387	0.13963645
403463.06	0.055582234	0.050635333	0.016451521	0.14011742
404463.96	0.05586263	0.050896067	0.016529097	0.14059574
405464.86	0.056142453	0.05115633	0.016609116	0.14107134
406465.77	0.056421657	0.051416077	0.016691576	0.1415442
407466.67	0.056700199	0.051675263	0.016776476	0.14201426
408467.57	0.056978031	0.051933843	0.016863811	0.14248147
409468.47	0.057255109	0.052191773	0.016953577	0.14294579
410469.37	0.057531386	0.052449006	0.017045764	0.14340717
411470.27	0.057806817	0.052705496	0.017140365	0.14386557
412471.17	0.058081356	0.052961198	0.017237367	0.14432093
413472.07	0.058354956	0.053216067	0.017336758	0.14477321
414472.97	0.058627572	0.053470055	0.017438524	0.14522236
415473.87	0.058899155	0.053723117	0.017542648	0.14566834
416474.77	0.059169661	0.053975207	0.017649111	0.14611109
417475.68	0.059439042	0.054226278	0.017757893	0.14655058
418476.58	0.059707251	0.054476283	0.017868973	0.14698675
419477.48	0.059974243	0.054725177	0.017982325	0.14741955
420478.38	0.060239969	0.054972913	0.018097924	0.14784895
421479.28	0.060504384	0.055219444	0.018215743	0.14827489
422480.18	0.060767441	0.055464724	0.018335752	0.14869732
423481.08	0.061029093	0.055708707	0.018457919	0.14911621
424481.98	0.061289294	0.055951347	0.018582211	0.1495315
425482.88	0.061547999	0.056192598	0.018708593	0.14994315
426483.78	0.061805159	0.056432413	0.018837028	0.15035112
427484.68	0.062060732	0.056670748	0.018967477	0.15075535
428485.59	0.06231467	0.056907557	0.019099901	0.15115582
429486.49	0.062566928	0.057142795	0.019234257	0.15155246
430487.39	0.062817463	0.057376418	0.019370502	0.15194525
431488.29	0.063066229	0.057608381	0.019508589	0.15233413
432489.19	0.063313184	0.057838641	0.019648473	0.15271907
433490.09	0.063558283	0.058067154	0.019790104	0.15310002
434490.99	0.063801484	0.058293878	0.019933434	0.15347695
435491.89	0.064042745	0.058518772	0.020078409	0.15384981
436492.79	0.064282025	0.058741792	0.020224979	0.15421857
437493.69	0.064519284	0.0589629	0.020373088	0.15458319
438494.59	0.06475448	0.059182054	0.020522681	0.15494363
439495.5	0.064987575	0.059399216	0.020673703	0.15529985
440496.4	0.065218532	0.059614347	0.020826094	0.15565183
441497.3	0.065447312	0.059827411	0.020979796	0.15599951
442498.2	0.065673879	0.06003837	0.02113475	0.15634289
443499.1	0.065898198	0.060247188	0.021290895	0.15668191
444500	0.066120235	0.060453833	0.021448169	0.15701655
445500.9	0.066339956	0.060658269	0.021606509	0.15734678
446501.8	0.06655733	0.060860465	0.021765853	0.15767257
447502.7	0.066772325	0.06106039	0.021926137	0.1579939
448503.6	0.066984912	0.061258014	0.022087296	0.15831073
449504.5	0.067195062	0.061453308	0.022249266	0.15862304
450505.41	0.067402748	0.061646244	0.022411981	0.15893081
451506.31	0.067607945	0.061836797	0.022575375	0.15923402
452507.21	0.067810627	0.062024941	0.022739383	0.15953263
453508.11	0.068010771	0.062210654	0.022903939	0.15982664
454509.01	0.068208357	0.062393912	0.023068976	0.16011603
455509.91	0.068403362	0.062574696	0.023234428	0.16040076
456510.81	0.068595769	0.062752986	0.023400229	0.16068084
457511.71	0.068785559	0.062928765	0.023566312	0.16095624
458512.61	0.068972716	0.063102015	0.023732613	0.16122695
459513.51	0.069157227	0.063272722	0.023899065	0.16149295
460514.41	0.069339077	0.063440872	0.024065602	0.16175424
461515.32	0.069518255	0.063606453	0.024232161	0.16201079
462516.22	0.06969475	0.063769456	0.024398677	0.16226261
463517.12	0.069868553	0.06392987	0.024565086	0.16250969
464518.02	0.070039658	0.064087688	0.024731324	0.16275201
465518.92	0.070208058	0.064242904	0.02489733	0.16298957
466519.82	0.070373748	0.064395512	0.025063041	0.16322237
467520.72	0.070536725	0.064545511	0.025228397	0.1634504
468521.62	0.070696987	0.064692897	0.025393337	0.16367365
469522.52	0.070854534	0.064837671	0.025557803	0.16389213
470523.42	0.071009366	0.064979832	0.025721736	0.16410584
471524.32	0.071161486	0.065119383	0.025885079	0.16431476
472525.23	0.071310897	0.065256327	0.026047777	0.16451891
473526.13	0.071457603	0.06539067	0.026209774	0.16471828
474527.03	0.071601611	0.065522416	0.026371017	0.16491287
475527.93	0.071742926	0.065651572	0.026531453	0.16510269
476528.83	0.071881556	0.065778148	0.02669103	0.16528774
477529.73	0.072017512	0.065902151	0.0268497	0.16546802
478530.63	0.072150802	0.066023593	0.027007413	0.16564354
479531.53	0.072281438	0.066142484	0.027164122	0.1658143
480532.43	0.072409431	0.066258837	0.027319781	0.16598031
481533.33	0.072534794	0.066372664	0.027474346	0.16614156
482534.23	0.072657541	0.066483981	0.027627773	0.16629807
483535.14	0.072777685	0.066592801	0.027780021	0.16644984
484536.04	0.072895241	0.06669914	0.027931049	0.16659688
485536.94	0.073010226	0.066803014	0.028080818	0.16673919
486537.84	0.073122655	0.06690444	0.028229292	0.16687678
487538.74	0.073232544	0.067003436	0.028376434	0.16700966
488539.64	0.073339911	0.067100018	0.028522209	0.16713782
489540.54	0.073444774	0.067194207	0.028666584	0.16726129
490541.44	0.073547149	0.067286019	0.028809529	0.16738005
491542.34	0.073647055	0.067375475	0.028951012	0.16749413
492543.24	0.073744511	0.067462594	0.029091004	0.16760352
493544.14	0.073839535	0.067547395	0.029229479	0.16770823
494545.05	0.073932145	0.067629899	0.029366411	0.16780826
495545.95	0.074022361	0.067710126	0.029501774	0.16790363
496546.85	0.074110202	0.067788094	0.029635545	0.16799433
497547.75	0.074195685	0.067863826	0.029767704	0.16808037
498548.65	0.07427883	0.06793734	0.029898228	0.16816175
499549.55	0.074359656	0.068008657	0.030027098	0.16823848
500550.45	0.07443818	0.068077797	0.030154298	0.16831056
501551.35	0.074514422	0.068144779	0.030279809	0.168378
502552.25	0.074588398	0.068209624	0.030403616	0.16844079
503553.15	0.074660128	0.06827235	0.030525705	0.16849894
504554.05	0.074729628	0.068332978	0.030646063	0.16855244
505554.95	0.074796916	0.068391525	0.030764677	0.16860131
506555.86	0.074862008	0.06844801	0.030881536	0.16864553
507556.76	0.07492492	0.068502451	0.03099663	0.16868512
508557.66	0.074985669	0.068554866	0.031109951	0.16872006
509558.56	0.07504427	0.068605272	0.03122149	0.16875036
510559.46	0.075100737	0.068653687	0.031331241	0.16877601
511560.36	0.075155085	0.068700126	0.031439196	0.16879702
512561.26	0.075207328	0.068744605	0.031545352	0.16881337
513562.16	0.075257479	0.068787139	0.031649703	0.16882508
514563.06	0.07530555	0.068827743	0.031752247	0.16883212
515563.96	0.075351554	0.068866432	0.031852979	0.1688345
516564.86	0.075395503	0.068903219	0.031951899	0.16883221
517565.77	0.075437406	0.068938116	0.032049005	0.16882525
518566.67	0.075477275	0.068971137	0.032144297	0.16881361
519567.57	0.075515119	0.069002292	0.032237774	0.16879728
520568.47	0.075550946	0.069031594	0.032329437	0.16877626
521569.37	0.075584764	0.069059051	0.032419287	0.16875053
522570.27	0.075616583	0.069084675	0.032507327	0.16872009
523571.17	0.075646407	0.069108474	0.032593558	0.16868494
524572.07	0.075674244	0.069130457	0.032677983	0.16864505
525572.97	0.0757001	0.069150631	0.032760606	0.16860042
526573.87	0.075723978	0.069169004	0.03284143	0.16855105
527574.77	0.075745884	0.069185583	0.03292046	0.16849691
528575.68	0.075765821	0.069200372	0.032997699	0.16843801
529576.58	0.075783792	0.069213378	0.033073154	0.16837433
530577.48	0.075799799	0.069224605	0.033146828	0.16830585
531578.38	0.075813844	0.069234057	0.033218728	0.16823256
532579.28	0.075825929	0.069241737	0.033288859	0.16815446
533580.18	0.075836053	0.069247648	0.033357226	0.16807153
534581.08	0.075844217	0.069251792	0.033423838	0.16798376
535581.98	0.075850419	0.069254171	0.033488699	0.16789114
536582.88	0.07585466	0.069254786	0.033551816	0.16779364
537583.78	0.075856936	0.069253636	0.033613197	0.16769127
538584.68	0.075857246	0.069250722	0.033672848	0.167584
539585.59	0.075855586	0.069246043	0.033730776	0.16747182
540586.49	0.075851954	0.069239599	0.033786989	0.16735472
541587.39	0.075846345	0.069231386	0.033841493	0.16723269
542588.29	0.075838756	0.069221403	0.033894296	0.16710571
543589.19	0.075829181	0.069209647	0.033945406	0.16697377
544590.09	0.075817615	0.069196115	0.033994829	0.16683685
545590.99	0.075804052	0.069180803	0.034042574	0.16669495
546591.89	0.075788487	0.069163707	0.034088648	0.16654804
547592.79	0.075770913	0.069144823	0.034133058	0.16639612
548593.69	0.075751323	0.069124146	0.034175812	0.16623917
549594.59	0.07572971	0.06910167	0.034216918	0.16607717
550595.5	0.075706067	0.06907739	0.034256383	0.16591013
551596.4	0.075680386	0.069051301	0.034294214	0.16573801
552597.3	0.075652659	0.069023395	0.034330419	0.16556082
553598.2	0.075622877	0.068993666	0.034365006	0.16537853
554599.1	0.075591031	0.068962107	0.034397981	0.16519115
555600	0.075557114	0.068928711	0.034429352	0.16499864
556600.9	0.075521116	0.068893471	0.034459127	0.16480101
557601.8	0.075483028	0.068856379	0.034487311	0.16459825
558602.7	0.075442841	0.068817428	0.034513914	0.16439033
559603.6	0.075400544	0.068776609	0.03453894	0.16417726
560604.5	0.075356128	0.068733914	0.034562398	0.16395902
561605.41	0.075309584	0.068689334	0.034584294	0.1637356
562606.31	0.075260902	0.068642862	0.034604635	0.163507
563607.21	0.075210071	0.068594489	0.034623427	0.1632732
564608.11	0.075157082	0.068544206	0.034640677	0.1630342
565609.01	0.075101925	0.068492004	0.034656392	0.16279
566609.91	0.075044589	0.068437874	0.034670578	0.16254057
567610.81	0.074985064	0.068381807	0.034683241	0.16228593
568611.71	0.074923341	0.068323796	0.034694387	0.16202605
569612.61	0.074859409	0.068263829	0.034704023	0.16176094
570613.51	0.074793259	0.0682019	0.034712154	0.1614906
571614.41	0.074724879	0.068137998	0.034718787	0.16121501
572615.32	0.074654262	0.068072114	0.034723926	0.16093417
573616.22	0.074581396	0.068004241	0.034727578	0.16064809
574617.12	0.074506272	0.067934369	0.034729749	0.16035676
575618.02	0.07442888	0.067862489	0.034730443	0.16006018
576618.92	0.074349212	0.067788593	0.034729666	0.15975835
577619.82	0.074267258	0.067712672	0.034727424	0.15945126
578620.72	0.074183009	0.067634717	0.034723722	0.15913893
579621.62	0.074096455	0.067554722	0.034718565	0.15882135
580622.52	0.074007589	0.067472676	0.034711958	0.15849852
581623.42	0.073916402	0.067388573	0.034703906	0.15817045
582624.32	0.073822885	0.067302405	0.034694414	0.15783714
583625.23	0.073727031	0.067214164	0.034683486	0.15749859
584626.13	0.073628832	0.067123842	0.034671129	0.15715482
585627.03	0.073528279	0.067031433	0.034657346	0.15680583
586627.93	0.073425367	0.066936929	0.034642141	0.15645162
587628.83	0.073320088	0.066840324	0.034625521	0.1560922
588629.73	0.073212436	0.066741611	0.034607488	0.15572758
589630.63	0.073102403	0.066640784	0.034588048	0.15535778
590631.53	0.072989985	0.066537837	0.034567206	0.1549828
591632.43	0.072875174	0.066432764	0.034544964	0.15460265
592633.33	0.072757967	0.06632556	0.034521329	0.15421735
593634.23	0.072638358	0.06621622	0.034496304	0.15382691
594635.14	0.072516342	0.066104739	0.034469894	0.15343134
595636.04	0.072391915	0.065991112	0.034442102	0.15303066
596636.94	0.072265073	0.065875335	0.034412934	0.15262488
597637.84	0.072135813	0.065757405	0.034382393	0.15221403
598638.74	0.07200413	0.065637318	0.034350484	0.15179811
599639.64	0.071870024	0.06551507	0.03431721	0.15137715
600640.54	0.07173349	0.065390659	0.034282577	0.15095117
601641.44	0.071594528	0.065264083	0.034246588	0.15052018
602642.34	0.071453136	0.065135338	0.034209247	0.15008422
603643.24	0.071309312	0.065004425	0.034170559	0.14964329
604644.14	0.071163055	0.06487134	0.034130528	0.14919743
605645.05	0.071014367	0.064736084	0.034089158	0.14874666
606645.95	0.070863246	0.064598655	0.034046453	0.148291
607646.85	0.070709694	0.064459054	0.034002418	0.14783047
608647.75	0.070553711	0.064317281	0.033957057	0.14736512
609648.65	0.070395299	0.064173335	0.033910375	0.14689495
610649.55	0.07023446	0.064027219	0.033862375	0.14642001
611650.45	0.070071197	0.063878934	0.033813063	0.14594032
612651.35	0.069905511	0.063728481	0.033762442	0.14545591
613652.25	0.069737408	0.063575864	0.033710517	0.14496682
614653.15	0.06956689	0.063421083	0.033657292	0.14447307
615654.05	0.069393962	0.063264144	0.033602773	0.1439747
616654.95	0.069218628	0.063105048	0.033546963	0.14347174
617655.86	0.069040895	0.062943801	0.033489869	0.14296423
618656.76	0.068860766	0.062780406	0.033431493	0.1424522
619657.66	0.06867825	0.062614868	0.033371841	0.14193569
620658.56	0.068493352	0.062447193	0.033310919	0.14141474
621659.46	0.06830608	0.062277386	0.03324873	0.14088939
622660.36	0.068116441	0.062105453	0.03318528	0.14035967
623661.26	0.067924444	0.061931401	0.033120574	0.13982563
624662.16	0.067730096	0.061755238	0.033054618	0.1392873
625663.06	0.067533408	0.061576969	0.032987416	0.13874473
626663.96	0.067334388	0.061396604	0.032918973	0.13819796
627664.86	0.067133047	0.06121415	0.032849296	0.13764703
628665.77	0.066929396	0.061029616	0.032778389	0.13709199
629666.67	0.066723444	0.060843012	0.032706259	0.13653288
630667.57	0.066515204	0.060654346	0.032632911	0.13596975
631668.47	0.066304688	0.060463629	0.03255835	0.13540265
632669.37	0.066091907	0.060270872	0.032482583	0.13483162
633670.27	0.065876876	0.060076085	0.032405616	0.1342567
634671.17	0.065659606	0.059879279	0.032327454	0.13367796
635672.07	0.065440113	0.059680467	0.032248104	0.13309543
636672.97	0.065218409	0.05947966	0.032167572	0.13250917
637673.87	0.064994511	0.059276871	0.032085864	0.13191923
638674.77	0.064768432	0.059072112	0.032002987	0.13132566
639675.68	0.064540189	0.058865398	0.031918947	0.13072851
640676.58	0.064309798	0.058656742	0.031833751	0.13012784
641677.48	0.064077275	0.058446157	0.031747407	0.12952369
642678.38	0.063842636	0.05823366	0.031659919	0.12891613
643679.28	0.0636059	0.058019264	0.031571297	0.1283052
644680.18	0.063367084	0.057802985	0.031481546	0.12769096
645681.08	0.063126206	0.057584838	0.031390674	0.12707347
646681.98	0.062883284	0.057364841	0.031298689	0.12645279
647682.88	0.062638339	0.057143008	0.031205597	0.12582896
648683.78	0.062391388	0.056919358	0.031111406	0.12520205
649684.68	0.062142452	0.056693907	0.031016124	0.12457212
650685.59	0.061891551	0.056466673	0.030919759	0.12393922
651686.49	0.061638705	0.056237674	0.030822318	0.12330342
652687.39	0.061383935	0.056006928	0.030723809	0.12266476
653688.29	0.061127263	0.055774453	0.030624241	0.12202332
654689.19	0.060868711	0.055540269	0.030523621	0.12137915
655690.09	0.060608299	0.055304395	0.030421958	0.12073231
656690.99	0.060346051	0.055066851	0.030319261	0.12008287
657691.89	0.060081989	0.054827656	0.030215537	0.11943088
658692.79	0.059816136	0.05458683	0.030110796	0.1187764
659693.69	0.059548515	0.054344395	0.030005045	0.11811951
660694.59	0.059279151	0.054100371	0.029898295	0.11746025
661695.5	0.059008066	0.053854779	0.029790554	0.11679869
662696.4	0.058735286	0.05360764	0.02968183	0.1161349
663697.3	0.058460834	0.053358976	0.029572133	0.11546894
664698.2	0.058184736	0.05310881	0.029461473	0.11480087
665699.1	0.057907017	0.052857163	0.029349858	0.11413076
666700	0.057627701	0.052604057	0.029237298	0.11345866
667700.9	0.057346815	0.052349516	0.029123802	0.11278465
668701.8	0.057064385	0.052093562	0.029009381	0.11210879
669702.7	0.056780436	0.051836219	0.028894043	0.11143113
670703.6	0.056494995	0.05157751	0.028777799	0.11075175
671704.5	0.056208089	0.051317459	0.028660658	0.11007071
672705.41	0.055919744	0.051056089	0.028542631	0.10938808
673706.31	0.055629988	0.050793424	0.028423728	0.10870392
674707.21	0.055338847	0.050529489	0.028303958	0.10801829
675708.11	0.055046349	0.050264308	0.028183332	0.10733125
676709.01	0.054752521	0.049997906	0.02806186	0.10664288
677709.91	0.054457392	0.049730307	0.027939553	0.10595324
678710.81	0.054160989	0.049461536	0.027816422	0.1052624
679711.71	0.05386334	0.049191619	0.027692476	0.10457041
680712.61	0.053564474	0.04892058	0.027567726	0.10387734
681713.51	0.053264419	0.048648445	0.027442184	0.10318326
682714.41	0.052963204	0.04837524	0.02731586	0.10248823
683715.32	0.052660856	0.04810099	0.027188764	0.10179232
684716.22	0.052357406	0.04782572	0.027060908	0.10109559
685717.12	0.052052881	0.047549457	0.026932303	0.1003981
686718.02	0.051747311	0.047272227	0.02680296	0.09969992
687718.92	0.051440725	0.046994055	0.026672889	0.099001114
688719.82	0.051133151	0.046714969	0.026542103	0.098301744
689720.72	0.05082462	0.046434993	0.026410612	0.097601874
690721.62	0.05051516	0.046154154	0.026278428	0.096901568
691722.52	0.050204801	0.045872479	0.026145561	0.096200887
692723.42	0.049893572	0.045589993	0.026012024	0.095499896
693724.32	0.049581502	0.045306724	0.025877828	0.094798657
694725.23	0.049268622	0.045022698	0.025742984	0.094097231
695726.13	0.04895496	0.044737942	0.025607505	0.093395682
696727.03	0.048640546	0.044452481	0.0254714	0.092694071
697727.93	0.048325409	0.044166342	0.025334683	0.09199246
698728.83	0.04800958	0.043879553	0.025197364	0.091290909
699729.73	0.047693087	0.043592139	0.025059456	0.09058948
700730.63	0.04737596	0.043304128	0.02492097	0.089888232
701731.53	0.047058228	0.043015545	0.024781919	0.089187227
702732.43	0.046739922	0.042726418	0.024642312	0.088486524
703733.33	0.04642107	0.042436772	0.024502164	0.087786182
704734.23	0.046101702	0.042146635	0.024361485	0.08708626
705735.14	0.045781847	0.041856033	0.024220287	0.086386817
706736.04	0.045461534	0.041564992	0.024078583	0.085687911
707736.94	0.045140793	0.041273539	0.023936383	0.084989599
708737.84	0.044819652	0.0409817	0.023793701	0.084291939
709738.74	0.044498142	0.040689501	0.023650548	0.083594989
710739.64	0.04417629	0.040396968	0.023506935	0.082898803
711740.54	0.043854126	0.040104128	0.023362876	0.082203439
712741.44	0.043531678	0.039811007	0.023218381	0.081508951
713742.34	0.043208976	0.039517631	0.023073464	0.080815394
714743.24	0.042886047	0.039224025	0.022928135	0.080122824
715744.14	0.042562921	0.038930216	0.022782407	0.079431294
716745.05	0.042239625	0.038636228	0.022636293	0.078740857
717745.95	0.041916188	0.038342089	0.022489802	0.078051566
718746.85	0.041592638	0.038047823	0.022342949	0.077363475
719747.75	0.041269003	0.037753455	0.022195745	0.076676634
720748.65	0.040945311	0.037459011	0.022048201	0.075991095
721749.55	0.04062159	0.037164517	0.021900331	0.075306909
722750.45	0.040297866	0.036869996	0.021752145	0.074624126
723751.35	0.039974169	0.036575474	0.021603656	0.073942796
724752.25	0.039650523	0.036280977	0.021454875	0.073262969
725753.15	0.039326958	0.035986527	0.021305815	0.072584691
726754.05	0.039003499	0.03569215	0.021156487	0.071908013
727754.95	0.038680174	0.035397871	0.021006904	0.07123298
728755.86	0.038357009	0.035103712	0.020857077	0.070559641
729756.76	0.03803403	0.034809699	0.020707018	0.06988804
730757.66	0.037711264	0.034515856	0.020556739	0.069218225
731758.56	0.037388737	0.034222205	0.020406252	0.068550239
732759.46	0.037066474	0.033928771	0.020255568	0.067884128
733760.36	0.036744501	0.033635576	0.020104699	0.067219935
734761.26	0.036422843	0.033342645	0.019953657	0.066557704
735762.16	0.036101527	0.033049999	0.019802454	0.065897477
736763.06	0.035780576	0.032757663	0.019651101	0.065239297
737763.96	0.035460016	0.032465658	0.019499609	0.064583205
738764.86	0.035139871	0.032174007	0.019347992	0.063929242
739765.77	0.034820165	0.031882732	0.019196259	0.063277448
740766.67	0.034500924	0.031591856	0.019044422	0.062627862
741767.57	0.03418217	0.0313014	0.018892494	0.061980524
742768.47	0.033863928	0.031011386	0.018740485	0.061335473
743769.37	0.033546221	0.030721836	0.018588407	0.060692746
744770.27	0.033229073	0.030432771	0.018436271	0.06005238
745771.17	0.032912506	0.030144212	0.018284088	0.059414411
746772.07	0.032596544	0.02985618	0.01813187	0.058778877
747772.97	0.032281208	0.029568695	0.017979628	0.058145812
748773.87	0.031966522	0.029281779	0.017827374	0.057515251
749774.77	0.031652507	0.028995452	0.017675117	0.056887228
750775.68	0.031339186	0.028709733	0.01752287	0.056261777
751776.58	0.031026581	0.028424643	0.017370643	0.05563893
752777.48	0.030714711	0.028140202	0.017218448	0.05501872
753778.38	0.0304036	0.027856428	0.017066295	0.054401179
754779.28	0.030093268	0.027573342	0.016914195	0.053786337
755780.18	0.029783736	0.027290961	0.01676216	0.053174225
756781.08	0.029475023	0.027009306	0.016610199	0.052564874
757781.98	0.029167152	0.026728395	0.016458324	0.051958312
758782.88	0.02886014	0.026448245	0.016306545	0.051354568
759783.78	0.028554009	0.026168877	0.016154873	0.05075367
760784.68	0.028248778	0.025890306	0.016003318	0.050155646
761785.59	0.027944466	0.025612552	0.015851892	0.049560523
762786.49	0.027641093	0.025335631	0.015700604	0.048968327
763787.39	0.027338676	0.025059562	0.015549465	0.048379083
764788.29	0.027037235	0.02478436	0.015398486	0.047792817
765789.19	0.026736788	0.024510044	0.015247676	0.047209554
766790.09	0.026437354	0.02423663	0.015097046	0.046629317
767790.99	0.026138949	0.023964135	0.014946606	0.046052131
768791.89	0.025841592	0.023692573	0.014796366	0.045478017
769792.79	0.025545299	0.023421963	0.014646337	0.044906998
770793.69	0.025250089	0.023152319	0.014496528	0.044339097
771794.59	0.024955978	0.022883657	0.014346949	0.043774334
772795.5	0.024662983	0.022615993	0.01419761	0.043212729
773796.4	0.024371119	0.022349342	0.014048522	0.042654304
774797.3	0.024080404	0.022083718	0.013899693	0.042099077
775798.2	0.023790853	0.021819137	0.013751134	0.041547069
776799.1	0.023502482	0.021555614	0.013602854	0.040998296
777800	0.023215306	0.021293161	0.013454863	0.040452777
778800.9	0.022929341	0.021031794	0.01330717	0.039910531
779801.8	0.022644601	0.020771527	0.013159786	0.039371573
780802.7	0.022361102	0.020512373	0.013012718	0.03883592
781803.6	0.022078857	0.020254345	0.012865978	0.038303588
782804.5	0.021797882	0.019997457	0.012719573	0.037774592
783805.41	0.02151819	0.019741723	0.012573514	0.037248948
784806.31	0.021239795	0.019487155	0.01242781	0.03672667
785807.21	0.02096271	0.019233765	0.012282469	0.036207771
786808.11	0.020686949	0.018981566	0.012137501	0.035692266
787809.01	0.020412526	0.01873057	0.011992914	0.035180167
788809.91	0.020139453	0.01848079	0.011848719	0.034671487
789810.81	0.019867742	0.018232238	0.011704923	0.034166237
790811.71	0.019597407	0.017984924	0.011561535	0.03366443
791812.61	0.019328459	0.01773886	0.011418565	0.033166076
792813.51	0.019060911	0.017494059	0.011276021	0.032671186
793814.41	0.018794774	0.01725053	0.011133911	0.032179771
794815.32	0.018530061	0.017008284	0.010992245	0.031691839
795816.22	0.018266781	0.016767333	0.01085103	0.031207401
796817.12	0.018004948	0.016527686	0.010710276	0.030726466
797818.02	0.01774457	0.016289355	0.010569991	0.030249041
798818.92	0.01748566	0.016052348	0.010430183	0.029775135
799819.82	0.017228228	0.015816677	0.01029086	0.029304756
800820.72	0.016972285	0.015582351	0.010152031	0.02883791
801821.62	0.016717839	0.015349378	0.010013703	0.028374605
802822.52	0.016464902	0.01511777	0.0098758863	0.027914847
803823.42	0.016213483	0.014887534	0.0097385873	0.027458642
804824.32	0.015963591	0.01465868	0.0096018144	0.027005996
805825.23	0.015715236	0.014431217	0.0094655756	0.026556913
806826.13	0.015468427	0.014205153	0.0093298789	0.026111399
807827.03	0.015223174	0.013980496	0.009194732	0.025669459
808827.93	0.014979483	0.013757256	0.0090601429	0.025231095
809828.83	0.014737366	0.01353544	0.0089261192	0.024796313
810829.73	0.014496829	0.013315056	0.0087926686	0.024365116
811830.63	0.01425788	0.013096112	0.0086597987	0.023937506
812831.53	0.014020529	0.012878615	0.0085275172	0.023513486
813832.43	0.013784782	0.012662573	0.0083958315	0.023093059
814833.33	0.013550648	0.012447993	0.0082647491	0.022676227
815834.23	0.013318133	0.012234882	0.0081342774	0.022262991
816835.14	0.013087245	0.012023247	0.0080044238	0.021853352
817836.04	0.012857992	0.011813096	0.0078751955	0.021447313
818836.94	0.012630379	0.011604433	0.0077465999	0.021044873
819837.84	0.012404415	0.011397267	0.007618644	0.020646033
820838.74	0.012180104	0.011191603	0.0074913351	0.020250792
821839.64	0.011957455	0.010987448	0.0073646803	0.019859152
822840.54	0.011736473	0.010784807	0.0072386864	0.019471111
823841.44	0.011517163	0.010583686	0.0071133607	0.019086668
824842.34	0.011299533	0.010384091	0.0069887098	0.018705823
825843.24	0.011083588	0.010186028	0.0068647408	0.018328574
826844.14	0.010869333	0.009989501	0.0067414605	0.017954919
827845.05	0.010656773	0.0097945167	0.0066188756	0.017584856
828845.95	0.010445915	0.0096010796	0.0064969928	0.017218384
829846.85	0.010236763	0.0094091948	0.0063758188	0.016855499
830847.75	0.010029323	0.0092188669	0.0062553602	0.0164962
831848.65	0.009823598	0.0090301008	0.0061356236	0.016140483
832849.55	0.009619594	0.008842901	0.0060166154	0.015788344
833850.45	0.0094173152	0.0086572719	0.0058983422	0.015439781
834851.35	0.009216766	0.0084732178	0.0057808104	0.01509479
835852.25	0.0090179506	0.0082907428	0.0056640263	0.014753367
836853.15	0.0088208731	0.0081098509	0.0055479962	0.014415507
837854.05	0.0086255374	0.007930546	0.0054327264	0.014081206
838854.95	0.0084319474	0.007752832	0.0053182231	0.013750459
839855.86	0.0082401067	0.0075767123	0.0052044925	0.013423262
840856.76	0.0080500189	0.0074021906	0.0050915406	0.01309961
841857.66	0.0078616873	0.0072292702	0.0049793736	0.012779497
842858.56	0.0076751153	0.0070579543	0.0048679974	0.012462918
843859.46	0.007490306	0.0068882462	0.0047574181	0.012149867
844860.36	0.0073072623	0.0067201487	0.0046476415	0.011840337
845861.26	0.0071259872	0.006553665	0.0045386735	0.011534324
846862.16	0.0069464835	0.0063887976	0.00443052	0.011231821
847863.06	0.0067687537	0.0062255493	0.0043231867	0.010932821
848863.96	0.0065928003	0.0060639227	0.0042166793	0.010637317
849864.86	0.0064186258	0.0059039202	0.0041110036	0.010345303
850865.77	0.0062462325	0.0057455442	0.0040061652	0.010056772
851866.67	0.0060756224	0.0055887968	0.0039021696	0.0097717164
852867.57	0.0059067977	0.0054336802	0.0037990224	0.0094901287
853868.47	0.0057397602	0.0052801964	0.0036967292	0.0092120016
854869.37	0.0055745117	0.0051283473	0.0035952953	0.0089373274
855870.27	0.005411054	0.0049781348	0.0034947261	0.0086660981
856871.17	0.0052493886	0.0048295604	0.0033950271	0.0083983058
857872.07	0.005089517	0.0046826259	0.0032962036	0.0081339423
858872.97	0.0049314406	0.0045373328	0.0031982607	0.0078729992
859873.87	0.0047751606	0.0043936823	0.0031012038	0.0076154681
860874.77	0.0046206783	0.0042516759	0.003005038	0.0073613404
861875.68	0.0044679946	0.0041113148	0.0029097685	0.0071106073
862876.58	0.0043171106	0.0039726	0.0028154003	0.0068632599
863877.48	0.004168027	0.0038355326	0.0027219385	0.0066192892
864878.38	0.0040207446	0.0037001136	0.0026293881	0.0063786861
865879.28	0.0038752642	0.0035663437	0.0025377541	0.0061414412
866880.18	0.0037315862	0.0034342237	0.0024470413	0.0059075451
867881.08	0.0035897112	0.0033037543	0.0023572547	0.0056769884
868881.98	0.0034496395	0.0031749361	0.002268399	0.0054497614
869882.88	0.0033113713	0.0030477695	0.0021804791	0.0052258543
870883.78	0.003174907	0.002922255	0.0020934997	0.0050052572
871884.68	0.0030402466	0.0027983928	0.0020074655	0.0047879602
872885.59	0.0029073901	0.0026761833	0.0019223812	0.0045739531
873886.49	0.0027763374	0.0025556265	0.0018382513	0.0043632258
874887.39	0.0026470884	0.0024367225	0.0017550805	0.004155768
875888.29	0.0025196429	0.0023194714	0.0016728732	0.0039515693
876889.19	0.0023940005	0.002203873	0.0015916339	0.0037506191
877890.09	0.0022701608	0.0020899273	0.0015113672	0.003552907
878890.99	0.0021481234	0.0019776339	0.0014320773	0.0033584221
879891.89	0.0020278876	0.0018669925	0.0013537687	0.0031671539
880892.79	0.0019094529	0.0017580029	0.0012764457	0.0029790913
881893.69	0.0017928185	0.0016506644	0.0012001125	0.0027942235
882894.59	0.0016779837	0.0015449767	0.0011247733	0.0026125394
883895.5	0.0015649475	0.001440939	0.0010504324	0.002434028
884896.4	0.0014537089	0.0013385507	0.00097709393	0.0022586781
885897.3	0.0013442671	0.0012378112	0.00090476195	0.0020864784
886898.2	0.0012366209	0.0011387195	0.00083344056	0.0019174177
887899.1	0.0011307691	0.0010412748	0.00076313377	0.0017514844
888900	0.0010267105	0.00094547618	0.00069384556	0.0015886672
889900.9	0.00092444385	0.00085132262	0.00062557989	0.0014289546
890901.8	0.00082396773	0.00075881306	0.00055834063	0.0012723349
891902.7	0.00072528073	0.00066794636	0.00049213167	0.0011187965
892903.6	0.00062838135	0.00057872133	0.00042695681	0.00096832775
893904.5	0.00053326803	0.00049113672	0.00036281984	0.00082091681
894905.41	0.00043993914	0.00040519121	0.0002997245	0.00067655187
895906.31	0.00034839299	0.00032088343	0.00023767446	0.00053522107
896907.21	0.00025862785	0.00023821193	0.0001766734	0.00039691249
897908.11	0.00017064189	0.00015717524	0.00011672492	0.00026161414
898909.01	8.443325e-05	7.7771798e-05	5.7832611e-05	0.000129314
899909.91	2.2825801e-14	7.7700525e-15	2.6596771e-15	1.1563471e-13
900910.81	8.2659842e-05	7.6141811e-05	5.6769425e-05	0.00012633996
901911.71	0.00016354832	0.00015065535	0.00011247221	0.00024971806
902912.61	0.00024266754	0.0002235424	0.00016710494	0.00037014647
903913.51	0.00032001964	0.00029480476	0.00022066424	0.00048763746
904914.41	0.00039560685	0.00036444432	0.00027314679	0.00060220327
905915.32	0.00046943142	0.00043246301	0.00032454927	0.00071385623
906916.22	0.00054149566	0.0004988628	0.00037486845	0.00082260868
907917.12	0.00061180194	0.00056364572	0.00042410113	0.00092847299
908918.02	0.00068035268	0.00062681384	0.0004722441	0.0010314616
909918.92	0.00074715035	0.0006883693	0.00051929426	0.0011315869
910919.82	0.00081219745	0.00074831425	0.00056524852	0.0012288613
911920.72	0.00087549657	0.00080665093	0.0006101038	0.0013232975
912921.62	0.0009370503	0.0008633816	0.00065385711	0.0014149078
913922.52	0.00099686132	0.00091850857	0.00069650547	0.0015037048
914923.42	0.0010549323	0.00097203419	0.00073804594	0.0015897011
915924.32	0.0011112661	0.0010239609	0.00077847564	0.0016729093
916925.23	0.0011658653	0.0010742911	0.00081779172	0.0017533419
917926.13	0.001218733	0.0011230273	0.00085599134	0.0018310116
918927.03	0.0012698719	0.001170172	0.00089307176	0.001905931
919927.93	0.001319285	0.0012157278	0.00092903022	0.0019781129
920928.83	0.0013669753	0.0012596973	0.00096386403	0.0020475697
921929.73	0.0014129457	0.0013020832	0.00099757055	0.0021143143
922930.63	0.0014571994	0.0013428882	0.0010301471	0.0021783592
923931.53	0.0014997393	0.001382115	0.0010615912	0.0022397173
924932.43	0.0015405687	0.0014197663	0.0010919003	0.0022984012
925933.33	0.0015796908	0.001455845	0.0011210718	0.0023544237
926934.23	0.0016171086	0.0014903539	0.0011491034	0.0024077974
927935.14	0.0016528255	0.0015232959	0.0011759925	0.0024585351
928936.04	0.0016868447	0.001554674	0.0012017369	0.0025066495
929936.94	0.0017191696	0.0015844911	0.0012263341	0.0025521534
930937.84	0.0017498035	0.0016127501	0.0012497819	0.0025950595
931938.74	0.0017787498	0.0016394541	0.001272078	0.0026353805
932939.64	0.0018060119	0.0016646063	0.0012932202	0.0026731293
933940.54	0.0018315933	0.0016882095	0.0013132063	0.0027083185
934941.44	0.0018554975	0.0017102671	0.0013320341	0.0027409609
935942.34	0.0018777279	0.0017307821	0.0013497016	0.0027710692
936943.24	0.0018982882	0.0017497578	0.0013662066	0.0027986562
937944.14	0.0019171819	0.0017671973	0.0013815473	0.0028237346
938945.05	0.0019344126	0.0017831039	0.0013957215	0.0028463171
939945.95	0.001949984	0.001797481	0.0014087272	0.0028664165
940946.85	0.0019638998	0.0018103317	0.0014205627	0.0028840454
941947.75	0.0019761636	0.0018216596	0.0014312261	0.0028992166
942948.65	0.0019867792	0.0018314678	0.0014407154	0.0029119427
943949.55	0.0019957504	0.0018397599	0.0014490289	0.0029222365
944950.45	0.0020030809	0.0018465393	0.0014561649	0.0029301106
945951.35	0.0020087746	0.0018518094	0.0014621216	0.0029355777
946952.25	0.0020128353	0.0018555737	0.0014668973	0.0029386505
947953.15	0.0020152668	0.0018578358	0.0014704905	0.0029393415
948954.05	0.0020160731	0.0018585991	0.0014728995	0.0029376635
949954.95	0.0020152581	0.0018578672	0.0014741227	0.002933629
950955.86	0.0020128258	0.0018556438	0.0014741586	0.0029272506
951956.76	0.00200878	0.0018519324	0.0014730058	0.002918541
952957.66	0.0020031249	0.0018467366	0.0014706627	0.0029075126
953958.56	0.0019958643	0.0018400602	0.001467128	0.0028941781
954959.46	0.0019870024	0.0018319068	0.0014624004	0.0028785499
955960.36	0.0019765432	0.0018222802	0.0014564784	0.0028606406
956961.26	0.0019644908	0.001811184	0.0014493608	0.0028404627
957962.16	0.0019508493	0.001798622	0.0014410463	0.0028180286
958963.06	0.0019356228	0.001784598	0.0014315337	0.0027933508
959963.96	0.0019188155	0.0017691158	0.0014208218	0.0027664418
960964.86	0.0019004316	0.0017521793	0.0014089095	0.0027373139
961965.77	0.0018804751	0.0017337921	0.0013957957	0.0027059795
962966.67	0.0018589505	0.0017139583	0.0013814793	0.002672451
963967.57	0.0018358617	0.0016926817	0.0013659593	0.0026367408
964968.47	0.0018112132	0.0016699662	0.0013492347	0.0025988611
965969.37	0.0017850092	0.0016458158	0.0013313045	0.0025588243
966970.27	0.0017572539	0.0016202343	0.0013121679	0.0025166426
967971.17	0.0017279516	0.0015932257	0.0012918239	0.0024723283
968972.07	0.0016971068	0.001564794	0.0012702717	0.0024258936
969972.97	0.0016647236	0.0015349432	0.0012475105	0.0023773506
970973.87	0.0016308065	0.0015036773	0.0012235396	0.0023267116
971974.77	0.0015953598	0.0014710004	0.0011983582	0.0022739887
972975.68	0.0015583879	0.0014369164	0.0011719656	0.002219194
973976.58	0.0015198951	0.0014014295	0.0011443612	0.0021623395
974977.48	0.001479886	0.0013645438	0.0011155443	0.0021034374
975978.38	0.0014383649	0.0013262632	0.0010855144	0.0020424996
976979.28	0.0013953363	0.001286592	0.001054271	0.0019795382
977980.18	0.0013508046	0.0012455343	0.0010218135	0.001914565
978981.08	0.0013047743	0.0012030942	0.00098814144	0.0018475921
979981.98	0.0012572499	0.0011592758	0.00095325444	0.0017786314
980982.88	0.0012082359	0.0011140834	0.00091715207	0.0017076946
981983.78	0.0011577367	0.0010675211	0.000879834	0.0016347937
982984.68	0.0011057569	0.0010195932	0.00084129989	0.0015599404
983985.59	0.001052301	0.00097030374	0.00080154947	0.0014831465
984986.49	0.00099737365	0.00091965709	0.00076058247	0.0014044238
985987.39	0.00094097927	0.00086765743	0.0007183987	0.001323784
986988.29	0.00088312249	0.00081430904	0.00067499797	0.0012412387
987989.19	0.00082380786	0.00075961616	0.00063038015	0.0011567995
988990.09	0.00076303999	0.00070358309	0.00058454513	0.0010704782
989990.99	0.00070082346	0.00064621409	0.00053749285	0.00098228618
990991.89	0.00063716288	0.00058751349	0.00048922326	0.00089223505
991992.79	0.00057206287	0.00052748557	0.00043973639	0.00080033631
992993.69	0.00050552805	0.00046613467	0.00038903228	0.00070660141
993994.59	0.00043756305	0.00040346512	0.00033711097	0.00061104178
994995.5	0.00036817253	0.00033948126	0.00028397262	0.00051366881
995996.4	0.00029736112	0.00027418744	0.00022961734	0.00041449386
996997.3	0.0002251335	0.00020758803	0.00017404532	0.00031352824
997998.2	0.00015149432	0.0001396874	0.00011725678	0.00021078323
998999.1	7.6448257e-05	7.0489923e-05	5.9251973e-05	0.00010627008
1000000	1.9820281e-14	2.6955991e-14	3.5381327e-08	6.9760036e-12


==> graphics/data/butterfly_tf.dat <==
100	0.00027339446	0.00027339446	0.00027339446	0.00027339446	0.00027339446
1100.9009	0.00027364656	0.00027364507	0.00027364394	0.00027364657	0.00027364402
2101.8018	0.00027432127	0.00027431499	0.0002743114	0.0002743214	0.00027431172
3102.7027	0.0002754252	0.00027540912	0.00027540269	0.00027542585	0.00027540338
4103.6036	0.0002769695	0.00027693648	0.00027692746	0.0002769717	0.00027692868
5104.5045	0.00027897071	0.00027891059	0.00027889949	0.00027897671	0.00027890139
6105.4054	0.00028145241	0.00028134972	0.00028133702	0.00028146723	0.00028133975
7106.3063	0.00028444936	0.0002842773	0.00028426342	0.00028448547	0.00028426713
8107.2072	0.00028802012	0.00028772279	0.0002877081	0.00028811708	0.00028771293
9108.1081	0.00029230619	0.00029172317	0.00029170798	0.00029268084	0.00029171408
10109.009	0.00029823659	0.00029632561	0.00029631028	0.00029051921	0.00029631775
11109.91	0.00029932487	0.00030159333	0.0003015783	0.00030040872	0.00030158718
12110.811	0.00030687184	0.00030762136	0.00030760742	0.00030700535	0.00030761748
13111.712	0.00031422076	0.0003145967	0.00031458576	0.00031424444	0.00031459575
14112.613	0.00032321435	0.00032321435	0.00032321435	0.00032321436	0.00032321435
15113.514	0.00032165295	0.00032165295	0.00032165295	0.00032165295	0.00032165295
16114.414	0.00033558368	0.00033616069	0.0003361205	0.00033532681	0.00033613086
17115.315	0.00034729486	0.00034774854	0.00034771532	0.00034715208	0.00034773847
18116.216	0.00035957135	0.00035992272	0.00035989169	0.00035943886	0.00035992043
19117.117	0.00037314632	0.00037341287	0.00037338261	0.00037301195	0.00037341621
20118.018	0.00038838605	0.00038856726	0.0003885371	0.00038824667	0.00038857574
21118.919	0.00040563427	0.00040571622	0.00040568579	0.00040549044	0.0004057299
22119.82	0.00042528914	0.00042524202	0.00042521105	0.00042514651	0.00042526125
23120.721	0.00044784828	0.00044761634	0.0004475846	0.00044772555	0.00044764168
24121.622	0.00047396377	0.00047343917	0.00047340643	0.00047392273	0.00047347133
25122.523	0.00050454286	0.00050349044	0.00050345648	0.00050483394	0.00050353039
26123.423	0.00054102625	0.00053880542	0.00053876996	0.00054284734	0.00053885435
27124.324	0.00058645606	0.0005807893	0.00058075204	0.00057500218	0.00058084878
28125.225	0.0006234897	0.00063139869	0.00063135923	0.00062792498	0.00063147079
29126.126	0.00068857175	0.00069344049	0.00069339834	0.00069072424	0.00069352799
30127.027	0.00076744679	0.00077108756	0.00077104205	0.00076864646	0.00077119436
31127.928	0.00086763968	0.00087081879	0.00087076902	0.00086845157	0.00087095053
32128.829	0.0010002203	0.0010032524	0.001003197	0.0010008337	0.0010034177
33129.73	0.0011839567	0.0011870354	0.0011869726	0.0011844539	0.0011872484
34130.631	0.0014547407	0.0014580408	0.0014579674	0.0014551643	0.0014583265
35131.532	0.0018907159	0.0018944493	0.0018943606	0.0018910913	0.0018948577
36132.432	0.0026949572	0.0026993952	0.0026992839	0.0026953017	0.0027000409
37133.333	0.0045229506	0.0045278012	0.0045276747	0.0045232744	0.0045289385
38134.234	0.0080142331	0.0080142331	0.0080142331	0.0080142314	0.0080142331
39135.135	0.0050189204	0.0050247376	0.0050245637	0.0050184884	0.0050244283
40136.036	0.0028528336	0.0028567404	0.0028566184	0.0028524172	0.0028568847
41136.937	0.0019379212	0.0019403927	0.0019403102	0.0019374823	0.001940589
42137.838	0.0014576915	0.0014592973	0.0014592374	0.0014571902	0.0014594843
43138.739	0.001165527	0.0011665953	0.0011665496	0.001164985	0.0011667642
44139.64	0.00096953824	0.00097086639	0.00097083038	0.00096958851	0.00097101754
45140.541	0.00082985552	0.00083129725	0.00083126813	0.00083025556	0.00083143268
46141.441	0.00072594705	0.00072708643	0.00072706249	0.00072622039	0.00072720818
47142.342	0.00064565308	0.00064656418	0.00064654426	0.00064583352	0.00064667396
48143.243	0.00058194598	0.00058269442	0.00058267771	0.00058207116	0.00058279362
49144.144	0.00053036511	0.00053099174	0.00053097765	0.00053045575	0.00053108143
50145.045	0.00048793673	0.00048846807	0.00048845616	0.00048800447	0.00048854912
51145.946	0.00045260751	0.00045306177	0.00045305171	0.00045265935	0.00045313486
52146.847	0.00042292006	0.00042331027	0.00042330179	0.00042296043	0.00042337591
53147.748	0.00039781785	0.00039815358	0.00039814647	0.00039784971	0.00039821218
54148.649	0.00037652372	0.0003768121	0.00037680619	0.0003765491	0.00037686396
55149.55	0.00035846208	0.0003587084	0.00035870354	0.00035848244	0.00035875374
56150.45	0.00034320842	0.0003434165	0.00034341258	0.00034322482	0.00034345546
57151.351	0.00033045663	0.000330629	0.00033062592	0.00033046987	0.00033066166
58152.252	0.00031999881	0.00032013679	0.00032013447	0.00032000947	0.00032016315
59153.153	0.00031171443	0.00031181815	0.0003118165	0.00031172294	0.00031183816
60154.054	0.00030556768	0.00030563615	0.00030563511	0.00030557426	0.00030564969
61154.955	0.00030161207	0.00030164424	0.00030164376	0.00030161642	0.00030165113
62155.856	0.00030000123	0.00030000123	0.00030000123	0.00030000123	0.00030000123
63156.757	0.00030100009	0.00030099752	0.00030099794	0.00030099033	0.00030099035
64157.658	0.00030501206	0.00030509403	0.00030509478	0.00030500594	0.00030507942
65158.559	0.00031276723	0.00031296684	0.00031296781	0.00031279589	0.0003129447
66159.459	0.00032530996	0.00032551515	0.00032551618	0.00032533251	0.00032548595
67160.36	0.00034348284	0.00034364444	0.00034364527	0.00034349071	0.0003436102
68161.261	0.00036699918	0.00036710805	0.00036710834	0.00036700122	0.00036707445
69162.162	0.00039018837	0.00039023687	0.00039023647	0.00039018862	0.00039021559
70163.063	0.00039276399	0.00039276399	0.00039276399	0.00039276399	0.00039276399
71163.964	0.00034615863	0.00034616188	0.00034616437	0.00034615902	0.00034616154
72164.865	0.00026208545	0.00026211534	0.00026211958	0.00026208603	0.00026208949
73165.766	0.00018253742	0.00018257332	0.00018257708	0.00018253786	0.00018253253
74166.667	0.00012452442	0.00012455333	0.00012455581	0.00012452469	0.00012451358
75167.568	8.5787338e-05	8.5807718e-05	8.5808968e-05	8.5787491e-05	8.5776676e-05
76168.468	6.1153774e-05	6.1167186e-05	6.1167531e-05	6.1153856e-05	6.1147292e-05
77169.369	4.6866439e-05	4.6874338e-05	4.6874181e-05	4.686648e-05	4.6865005e-05
78170.27	4.0221615e-05	4.0225028e-05	4.0224799e-05	4.0221631e-05	4.0222827e-05
79171.171	3.862683e-05	3.862683e-05	3.862683e-05	3.862683e-05	3.862683e-05
80172.072	3.9716374e-05	3.9714083e-05	3.9714396e-05	3.9716365e-05	3.9712512e-05
81172.973	4.1918828e-05	4.191523e-05	4.1915799e-05	4.1918814e-05	4.1910364e-05
82173.874	4.4437251e-05	4.4433236e-05	4.4433951e-05	4.4437234e-05	4.4424854e-05
83174.775	4.6926332e-05	4.6922808e-05	4.6923542e-05	4.6926315e-05	4.6911685e-05
84175.676	4.924126e-05	4.9239142e-05	4.9239768e-05	4.9241245e-05	4.9226886e-05
85176.577	5.1290578e-05	5.1290505e-05	5.1290912e-05	5.1290565e-05	5.1279548e-05
86177.477	5.2934426e-05	5.2935936e-05	5.2936079e-05	5.2934419e-05	5.2929292e-05
87178.378	5.3890925e-05	5.3890925e-05	5.3890925e-05	5.3890925e-05	5.3890925e-05
88179.279	5.3686815e-05	5.3678825e-05	5.3679061e-05	5.3686829e-05	5.3683992e-05
89180.18	5.1838546e-05	5.1817838e-05	5.1818774e-05	5.1838583e-05	5.1820167e-05
90181.081	4.842919e-05	4.8403915e-05	4.8405517e-05	4.8429251e-05	4.8394452e-05
91181.982	4.4490522e-05	4.447723e-05	4.4478787e-05	4.449058e-05	4.4457697e-05
92182.883	4.1281237e-05	4.1283012e-05	4.1283934e-05	4.1281258e-05	4.1263761e-05
93183.784	3.9318567e-05	3.9325355e-05	3.9325663e-05	3.931856e-05	3.9313311e-05
94184.685	3.8401829e-05	3.8406006e-05	3.8406022e-05	3.840182e-05	3.8401383e-05
95185.586	3.8128073e-05	3.8128073e-05	3.8128073e-05	3.8128073e-05	3.8128073e-05
96186.486	3.8180644e-05	3.8177467e-05	3.8177589e-05	3.8180653e-05	3.817929e-05
97187.387	3.8370434e-05	3.8365356e-05	3.8365635e-05	3.837045e-05	3.8367134e-05
98188.288	3.8598143e-05	3.8592138e-05	3.8592555e-05	3.8598162e-05	3.8592901e-05
99189.189	3.8815962e-05	3.8809724e-05	3.8810234e-05	3.8815981e-05	3.880914e-05
100190.09	3.9003232e-05	3.8997277e-05	3.8997827e-05	3.900325e-05	3.8995436e-05
101190.99	3.9153005e-05	3.9147741e-05	3.9148274e-05	3.915302e-05	3.9145003e-05
102191.89	3.9265012e-05	3.9260771e-05	3.9261234e-05	3.9265024e-05	3.9257674e-05
103192.79	3.9342072e-05	3.9339111e-05	3.9339457e-05	3.9342081e-05	3.9336312e-05
104193.69	3.9388298e-05	3.9386788e-05	3.9386976e-05	3.9388302e-05	3.9385015e-05
105194.59	3.9408237e-05	3.9408237e-05	3.9408237e-05	3.9408237e-05	3.9408237e-05
106195.5	3.9406518e-05	3.9407934e-05	3.9407732e-05	3.9406513e-05	3.9410402e-05
107196.4	3.9387771e-05	3.9390318e-05	3.938992e-05	3.9387762e-05	3.9395776e-05
108197.3	3.9356745e-05	3.9359908e-05	3.9359354e-05	3.9356731e-05	3.9368514e-05
109198.2	3.9318551e-05	3.9321602e-05	3.9320972e-05	3.9318534e-05	3.9332819e-05
110199.1	3.9279051e-05	3.9281178e-05	3.92806e-05	3.9279031e-05	3.9293271e-05
111200	3.9245346e-05	3.9246052e-05	3.9245691e-05	3.9245329e-05	3.9255349e-05
112200.9	3.9226307e-05	3.9226307e-05	3.9226307e-05	3.9226307e-05	3.9226307e-05
113201.8	3.9232892e-05	3.923578e-05	3.9236105e-05	3.9232944e-05	3.9216598e-05
114202.7	3.9277745e-05	3.9292387e-05	3.9292498e-05	3.9277935e-05	3.9242078e-05
115203.6	3.9373272e-05	3.9415681e-05	3.9414089e-05	3.9373775e-05	3.9326957e-05
116204.5	3.9527528e-05	3.9618789e-05	3.9612861e-05	3.952866e-05	3.9506054e-05
117205.41	3.9738687e-05	3.9894883e-05	3.988171e-05	3.9740898e-05	3.982055e-05
118206.31	3.9991421e-05	4.0208247e-05	4.0186774e-05	3.9995177e-05	4.0294111e-05
119207.21	4.0259575e-05	4.0505577e-05	4.0478206e-05	4.0265095e-05	4.0882376e-05
120208.11	4.0515465e-05	4.0744334e-05	4.0715879e-05	4.0522441e-05	4.1444239e-05
121209.01	4.0739887e-05	4.0911469e-05	4.0886497e-05	4.0747333e-05	4.1823235e-05
122209.91	4.0926296e-05	4.1018734e-05	4.0999903e-05	4.0932613e-05	4.1973535e-05
123210.81	4.1078502e-05	4.1087539e-05	4.1075603e-05	4.1081664e-05	4.1960218e-05
124211.71	4.1205686e-05	4.1138028e-05	4.1132577e-05	4.12035e-05	4.1872129e-05
125212.61	4.1318209e-05	4.1185206e-05	4.1185349e-05	4.1308628e-05	4.1770935e-05
126213.51	4.142533e-05	4.1239054e-05	4.124382e-05	4.1406824e-05	4.1688206e-05
127214.41	4.1534429e-05	4.1305865e-05	4.1314377e-05	4.1506339e-05	4.1636922e-05
128215.32	4.1651042e-05	4.1389541e-05	4.1401073e-05	4.1613803e-05	4.1620964e-05
129216.22	4.1779196e-05	4.1492539e-05	4.1506515e-05	4.1734329e-05	4.1640398e-05
130217.12	4.1921808e-05	4.1616485e-05	4.1632457e-05	4.1871695e-05	4.1693983e-05
131218.02	4.2081044e-05	4.1762549e-05	4.178017e-05	4.2028599e-05	4.1780257e-05
132218.92	4.2258626e-05	4.193167e-05	4.1950674e-05	4.2206945e-05	4.189796e-05
133219.82	4.2456096e-05	4.2124687e-05	4.2144868e-05	4.2408139e-05	4.2046168e-05
134220.72	4.267502e-05	4.2342418e-05	4.2363616e-05	4.2633307e-05	4.2224306e-05
135221.62	4.2917104e-05	4.2585699e-05	4.2607792e-05	4.288346e-05	4.2432128e-05
136222.52	4.3184199e-05	4.285542e-05	4.287831e-05	4.3159577e-05	4.266967e-05
137223.42	4.3478199e-05	4.3152529e-05	4.3176139e-05	4.3462665e-05	4.2937217e-05
138224.32	4.3800894e-05	4.3478044e-05	4.3502313e-05	4.3793775e-05	4.3235265e-05
139225.23	4.4153868e-05	4.3833058e-05	4.3857935e-05	4.4154022e-05	4.3564499e-05
140226.13	4.4538489e-05	4.4218732e-05	4.4244174e-05	4.4544577e-05	4.3925759e-05
141227.03	4.495596e-05	4.4636297e-05	4.4662268e-05	4.4966672e-05	4.4320031e-05
142227.93	4.540741e-05	4.5087045e-05	4.5113511e-05	4.5421587e-05	4.4748417e-05
143228.83	4.5893958e-05	4.5572319e-05	4.5599248e-05	4.5910643e-05	4.5212123e-05
144229.73	4.6416747e-05	4.6093498e-05	4.6120856e-05	4.6435183e-05	4.5712437e-05
145230.63	4.6976946e-05	4.6651975e-05	4.6679729e-05	4.6996554e-05	4.6250704e-05
146231.53	4.7575731e-05	4.7249134e-05	4.7277245e-05	4.7596075e-05	4.6828299e-05
147232.43	4.8214245e-05	4.788631e-05	4.7914734e-05	4.8234999e-05	4.7446588e-05
148233.33	4.8893542e-05	4.8564739e-05	4.8593426e-05	4.8914466e-05	4.8106886e-05
149234.23	4.9614519e-05	4.9285497e-05	4.9314388e-05	4.9635434e-05	4.8810396e-05
150235.14	5.0377824e-05	5.0049418e-05	5.0078442e-05	5.0398596e-05	4.9558131e-05
151236.04	5.1183748e-05	5.0856986e-05	5.0886059e-05	5.1204274e-05	5.0350815e-05
152236.94	5.2032084e-05	5.1708202e-05	5.1737224e-05	5.2052283e-05	5.118876e-05
153237.84	5.2921957e-05	5.2602415e-05	5.2631266e-05	5.2941762e-05	5.2071705e-05
154238.74	5.3851616e-05	5.353811e-05	5.3566652e-05	5.3870963e-05	5.2998613e-05
155239.64	5.4818173e-05	5.4512653e-05	5.4540722e-05	5.4837002e-05	5.3967428e-05
156240.54	5.5817306e-05	5.5521981e-05	5.5549388e-05	5.583555e-05	5.4974769e-05
157241.44	5.6842904e-05	5.6560237e-05	5.6586764e-05	5.6860487e-05	5.6015566e-05
158242.34	5.7886667e-05	5.7619355e-05	5.7644757e-05	5.7903501e-05	5.7082647e-05
159243.24	5.8937681e-05	5.8688608e-05	5.8712612e-05	5.895366e-05	5.8166257e-05
160244.14	5.998198e-05	5.9754138e-05	5.9776447e-05	5.9996978e-05	5.9253557e-05
161245.05	6.1002159e-05	6.0798519e-05	6.0818822e-05	6.1016025e-05	6.0328125e-05
162245.95	6.1977083e-05	6.1800428e-05	6.1818409e-05	6.1989642e-05	6.1369527e-05
163246.85	6.288181e-05	6.2734501e-05	6.274986e-05	6.2892861e-05	6.2353048e-05
164247.75	6.3687821e-05	6.3571522e-05	6.3583993e-05	6.369714e-05	6.3249718e-05
165248.65	6.4363686e-05	6.4279054e-05	6.4288436e-05	6.4371034e-05	6.4026763e-05
166249.55	6.4876276e-05	6.4822653e-05	6.482884e-05	6.4881405e-05	6.464864e-05
167250.45	6.5192551e-05	6.516771e-05	6.5170721e-05	6.5195223e-05	6.507876e-05
168251.35	6.528189e-05	6.528189e-05	6.528189e-05	6.528189e-05	6.528189e-05
169252.25	6.5118741e-05	6.5137959e-05	6.5135272e-05	6.5115898e-05	6.5227108e-05
170253.15	6.4685281e-05	6.4716651e-05	6.4711753e-05	6.4679487e-05	6.4890953e-05
171254.05	6.3973626e-05	6.4009088e-05	6.4002581e-05	6.3964848e-05	6.4260283e-05
172254.95	6.2987164e-05	6.3018279e-05	6.3010847e-05	6.2975456e-05	6.3334285e-05
173255.86	6.1740705e-05	6.1759333e-05	6.175169e-05	6.1726203e-05	6.2125172e-05
174256.76	6.0259363e-05	6.0258301e-05	6.0251133e-05	6.0242278e-05	6.0657349e-05
175257.66	5.8576357e-05	5.8549834e-05	5.8543746e-05	5.8556957e-05	5.8965194e-05
176258.56	5.6730137e-05	5.6674097e-05	5.666958e-05	5.6708728e-05	5.7089865e-05
177259.46	5.4761323e-05	5.4673492e-05	5.4670905e-05	5.4738229e-05	5.5075728e-05
178260.36	5.270991e-05	5.2589671e-05	5.2589235e-05	5.268545e-05	5.2967002e-05
179261.26	5.0613046e-05	5.0461182e-05	5.0462995e-05	5.0587524e-05	5.0805035e-05
180262.16	4.8503533e-05	4.8321904e-05	4.832596e-05	4.8477225e-05	4.8626429e-05
181263.06	4.6409035e-05	4.6200243e-05	4.6206455e-05	4.638218e-05	4.6462026e-05
182263.96	4.4351866e-05	4.4118957e-05	4.4127181e-05	4.4324671e-05	4.4336619e-05
183264.86	4.2349232e-05	4.209544e-05	4.2105496e-05	4.2321866e-05	4.2269199e-05
184265.77	4.0413728e-05	4.0142287e-05	4.0153976e-05	4.0386329e-05	4.027354e-05
185266.67	3.8553987e-05	3.8267993e-05	3.8281112e-05	3.8526662e-05	3.835895e-05
186267.57	3.6775357e-05	3.6477687e-05	3.6492035e-05	3.6748191e-05	3.6531067e-05
187268.47	3.5080561e-05	3.4773816e-05	3.4789206e-05	3.5053615e-05	3.4792616e-05
188269.37	3.3470276e-05	3.3156772e-05	3.3173027e-05	3.3443597e-05	3.3144085e-05
189270.27	3.1943643e-05	3.1625403e-05	3.1642366e-05	3.1917262e-05	3.1584298e-05
190271.17	3.0498683e-05	3.0177455e-05	3.0194984e-05	3.0472621e-05	3.0110886e-05
191272.07	2.9132634e-05	2.880991e-05	2.8827879e-05	2.9106902e-05	2.8720667e-05
192272.97	2.7842216e-05	2.7519255e-05	2.7537556e-05	2.781682e-05	2.7409932e-05
193273.87	2.6623835e-05	2.6301694e-05	2.6320232e-05	2.6598775e-05	2.6174674e-05
194274.77	2.547374e-05	2.5153294e-05	2.5171988e-05	2.5449012e-05	2.5010748e-05
195275.68	2.4388136e-05	2.4070104e-05	2.4088883e-05	2.4363734e-05	2.3913998e-05
196276.58	2.3363266e-05	2.3048233e-05	2.3067038e-05	2.3339182e-05	2.2880334e-05
197277.48	2.2395471e-05	2.2083907e-05	2.2102688e-05	2.2371695e-05	2.1905801e-05
198278.38	2.1481227e-05	2.1173504e-05	2.1192219e-05	2.1457749e-05	2.0986606e-05
199279.28	2.0617171e-05	2.0313579e-05	2.0332192e-05	2.0593981e-05	2.0119153e-05
200280.18	1.9800117e-05	1.9500877e-05	1.9519359e-05	1.9777203e-05	1.9300043e-05
201281.08	1.902706e-05	1.8732333e-05	1.8750659e-05	1.900441e-05	1.8526089e-05
202281.98	1.8295178e-05	1.8005076e-05	1.8023227e-05	1.8272781e-05	1.7794307e-05
203282.88	1.7601827e-05	1.7316425e-05	1.7334384e-05	1.7579673e-05	1.7101914e-05
204283.78	1.6944541e-05	1.6663877e-05	1.6681631e-05	1.6922619e-05	1.6446318e-05
205284.68	1.6321018e-05	1.6045104e-05	1.6062644e-05	1.6299319e-05	1.5825111e-05
206285.59	1.5729116e-05	1.545794e-05	1.5475258e-05	1.570763e-05	1.5236057e-05
207286.49	1.5166841e-05	1.4900374e-05	1.4917464e-05	1.514556e-05	1.467708e-05
208287.39	1.463234e-05	1.4370538e-05	1.4387395e-05	1.4611255e-05	1.4146256e-05
209288.29	1.4123891e-05	1.3866696e-05	1.3883318e-05	1.4102993e-05	1.3641802e-05
210289.19	1.3639893e-05	1.3387239e-05	1.3403625e-05	1.3619175e-05	1.3162063e-05
211290.09	1.3178858e-05	1.2930672e-05	1.294682e-05	1.3158313e-05	1.2705506e-05
212290.99	1.2739403e-05	1.2495606e-05	1.2511518e-05	1.2719025e-05	1.2270706e-05
213291.89	1.2320244e-05	1.2080752e-05	1.2096428e-05	1.2300027e-05	1.1856344e-05
214292.79	1.1920184e-05	1.1684911e-05	1.1700353e-05	1.1900122e-05	1.1461194e-05
215293.69	1.1538112e-05	1.1306969e-05	1.1322179e-05	1.15182e-05	1.1084117e-05
216294.59	1.1172992e-05	1.0945889e-05	1.096087e-05	1.1153225e-05	1.0724055e-05
217295.5	1.0823859e-05	1.0600707e-05	1.0615461e-05	1.0804234e-05	1.0380025e-05
218296.4	1.0489814e-05	1.0270523e-05	1.0285053e-05	1.0470326e-05	1.0051109e-05
219297.3	1.0170019e-05	9.9544992e-06	9.9688096e-06	1.0150666e-05	9.7364562e-06
220298.2	9.863692e-06	9.651855e-06	9.6659489e-06	9.8444701e-06	9.4352707e-06
221299.1	9.570102e-06	9.3618608e-06	9.3757419e-06	9.5510089e-06	9.1468114e-06
222300	9.2885663e-06	9.0838355e-06	9.0975074e-06	9.2695999e-06	8.8703866e-06
223300.9	9.0184466e-06	8.8171423e-06	8.8306088e-06	8.9996052e-06	8.60535e-06
224301.8	8.7591455e-06	8.5611858e-06	8.5744507e-06	8.7404277e-06	8.3510976e-06
225302.7	8.5101034e-06	8.3154086e-06	8.3284756e-06	8.4915084e-06	8.1070645e-06
226303.6	8.2707961e-06	8.0792883e-06	8.0921615e-06	8.2523233e-06	7.8727218e-06
227304.5	8.040732e-06	7.8523357e-06	7.8650187e-06	8.0223812e-06	7.647574e-06
228305.41	7.8194497e-06	7.6340914e-06	7.646588e-06	7.8012212e-06	7.4311566e-06
229306.31	7.6065158e-06	7.4241245e-06	7.4364385e-06	7.5884102e-06	7.2230338e-06
230307.21	7.4015231e-06	7.22203e-06	7.2341651e-06	7.3835414e-06	7.0227965e-06
231308.11	7.2040887e-06	7.0274273e-06	7.0393871e-06	7.1862324e-06	6.8300601e-06
232309.01	7.0138523e-06	6.8399582e-06	6.8517464e-06	6.9961231e-06	6.6444633e-06
233309.91	6.8304744e-06	6.6592856e-06	6.6709056e-06	6.8128747e-06	6.4656659e-06
234310.81	6.6536353e-06	6.485092e-06	6.4965473e-06	6.6361676e-06	6.2933477e-06
235311.71	6.4830333e-06	6.317078e-06	6.3283721e-06	6.4657008e-06	6.127207e-06
236312.61	6.318384e-06	6.1549613e-06	6.1660974e-06	6.3011901e-06	5.9669594e-06
237313.51	6.1594186e-06	5.9984753e-06	6.0094567e-06	6.1423673e-06	5.8123365e-06
238314.41	6.0058833e-06	5.8473683e-06	5.8581982e-06	5.9889791e-06	5.6630849e-06
239315.32	5.8575382e-06	5.7014025e-06	5.712084e-06	5.8407858e-06	5.5189654e-06
240316.22	5.7141561e-06	5.560353e-06	5.5708891e-06	5.6975611e-06	5.3797517e-06
241317.12	5.5755223e-06	5.4240069e-06	5.4344006e-06	5.5590904e-06	5.2452299e-06
242318.02	5.4414332e-06	5.2921626e-06	5.3024168e-06	5.4251708e-06	5.1151974e-06
243318.92	5.311696e-06	5.1646294e-06	5.1747469e-06	5.2956099e-06	4.9894626e-06
244319.82	5.1861278e-06	5.0412263e-06	5.0512099e-06	5.1702254e-06	4.8678439e-06
245320.72	5.064555e-06	4.9217817e-06	4.931634e-06	5.0488443e-06	4.7501688e-06
246321.62	4.9468131e-06	4.8061327e-06	4.8158565e-06	4.9313024e-06	4.6362742e-06
247322.52	4.8327455e-06	4.6941249e-06	4.7037226e-06	4.817444e-06	4.5260049e-06
248323.42	4.7222035e-06	4.5856114e-06	4.5950855e-06	4.7071208e-06	4.4192137e-06
249324.32	4.615046e-06	4.4804526e-06	4.4898055e-06	4.6001921e-06	4.3157608e-06
250325.23	4.5111384e-06	4.3785158e-06	4.3877499e-06	4.4965242e-06	4.215513e-06
251326.13	4.4103527e-06	4.2796747e-06	4.2887924e-06	4.3959895e-06	4.1183441e-06
252327.03	4.3125671e-06	4.1838094e-06	4.1928128e-06	4.2984668e-06	4.0241337e-06
253327.93	4.2176655e-06	4.0908051e-06	4.0996965e-06	4.2038407e-06	3.9327671e-06
254328.83	4.1255374e-06	4.0005531e-06	4.0093346e-06	4.1120011e-06	3.8441354e-06
255329.73	4.0360771e-06	3.9129494e-06	3.921623e-06	4.022843e-06	3.7581344e-06
256330.63	3.9491842e-06	3.8278947e-06	3.8364626e-06	3.9362666e-06	3.6746652e-06
257331.53	3.8647626e-06	3.7452948e-06	3.7537587e-06	3.8521762e-06	3.5936331e-06
258332.43	3.7827206e-06	3.6650592e-06	3.6734212e-06	3.7704807e-06	3.514948e-06
259333.33	3.7029709e-06	3.5871018e-06	3.5953638e-06	3.6910932e-06	3.4385237e-06
260334.23	3.6254296e-06	3.5113404e-06	3.5195041e-06	3.6139305e-06	3.364278e-06
261335.14	3.550017e-06	3.4376963e-06	3.4457635e-06	3.5389131e-06	3.2921324e-06
262336.04	3.4766568e-06	3.3660942e-06	3.3740667e-06	3.4659651e-06	3.2220117e-06
263336.94	3.4052759e-06	3.2964623e-06	3.3043417e-06	3.3950138e-06	3.153844e-06
264337.84	3.3358046e-06	3.2287317e-06	3.2365197e-06	3.3259896e-06	3.0875609e-06
265338.74	3.2681761e-06	3.1628366e-06	3.1705348e-06	3.258826e-06	3.0230964e-06
266339.64	3.2023267e-06	3.0987139e-06	3.1063239e-06	3.1934592e-06	2.9603876e-06
267340.54	3.1381952e-06	3.0363031e-06	3.0438264e-06	3.1298281e-06	2.8993744e-06
268341.44	3.0757233e-06	2.9755464e-06	2.9829845e-06	3.0678742e-06	2.8399989e-06
269342.34	3.014855e-06	2.9163884e-06	2.9237427e-06	3.0075415e-06	2.7822059e-06
270343.24	2.955537e-06	2.8587757e-06	2.8660476e-06	2.948776e-06	2.7259422e-06
271344.14	2.8977181e-06	2.8026573e-06	2.8098482e-06	2.8915262e-06	2.6711571e-06
272345.05	2.8413493e-06	2.7479842e-06	2.7550955e-06	2.8357425e-06	2.6178016e-06
273345.95	2.786384e-06	2.6947095e-06	2.7017425e-06	2.7813774e-06	2.565829e-06
274346.85	2.7327772e-06	2.6427879e-06	2.6497439e-06	2.7283851e-06	2.5151943e-06
275347.75	2.6804863e-06	2.5921762e-06	2.5990563e-06	2.6767219e-06	2.4658543e-06
276348.65	2.6294703e-06	2.5428325e-06	2.5496381e-06	2.6263456e-06	2.4177675e-06
277349.55	2.5796899e-06	2.494717e-06	2.5014492e-06	2.5772156e-06	2.3708941e-06
278350.45	2.5311078e-06	2.447791e-06	2.454451e-06	2.5292929e-06	2.3251957e-06
279351.35	2.483688e-06	2.4020176e-06	2.4086065e-06	2.4825402e-06	2.2806355e-06
280352.25	2.4373963e-06	2.3573611e-06	2.36388e-06	2.4369213e-06	2.2371781e-06
281353.15	2.3921999e-06	2.3137872e-06	2.3202372e-06	2.3924016e-06	2.1947894e-06
282354.05	2.3480672e-06	2.2712629e-06	2.2776451e-06	2.3489476e-06	2.1534365e-06
283354.95	2.3049682e-06	2.2297566e-06	2.236072e-06	2.3065272e-06	2.1130878e-06
284355.86	2.2628741e-06	2.1892375e-06	2.1954871e-06	2.2651094e-06	2.0737131e-06
285356.76	2.221757e-06	2.1496762e-06	2.155861e-06	2.2246644e-06	2.0352829e-06
286357.66	2.1815904e-06	2.1110442e-06	2.1171653e-06	2.1851633e-06	1.997769e-06
287358.56	2.1423487e-06	2.0733143e-06	2.0793725e-06	2.1465786e-06	1.9611442e-06
288359.46	2.1040074e-06	2.03646e-06	2.0424562e-06	2.1088834e-06	1.9253824e-06
289360.36	2.0665426e-06	2.0004559e-06	2.006391e-06	2.0720519e-06	1.8904582e-06
290361.26	2.0299315e-06	1.9652774e-06	1.9711523e-06	2.0360594e-06	1.8563473e-06
291362.16	1.9941519e-06	1.9309007e-06	1.9367164e-06	2.0008817e-06	1.8230261e-06
292363.06	1.9591826e-06	1.8973031e-06	1.9030603e-06	1.9664958e-06	1.7904719e-06
293363.96	1.9250026e-06	1.8644625e-06	1.8701621e-06	1.9328792e-06	1.7586629e-06
294364.86	1.891592e-06	1.8323575e-06	1.8380002e-06	1.9000104e-06	1.7275779e-06
295365.77	1.8589311e-06	1.8009676e-06	1.8065543e-06	1.8678685e-06	1.6971964e-06
296366.67	1.827001e-06	1.7702729e-06	1.7758043e-06	1.8364333e-06	1.6674988e-06
297367.57	1.7957831e-06	1.7402541e-06	1.745731e-06	1.8056855e-06	1.638466e-06
298368.47	1.7652593e-06	1.7108927e-06	1.7163159e-06	1.7756061e-06	1.6100795e-06
299369.37	1.7354121e-06	1.6821708e-06	1.6875409e-06	1.746177e-06	1.5823216e-06
300370.27	1.7062241e-06	1.654071e-06	1.6593888e-06	1.7173805e-06	1.5551751e-06
301371.17	1.6776787e-06	1.6265764e-06	1.6318426e-06	1.6891998e-06	1.5286234e-06
302372.07	1.6497595e-06	1.599671e-06	1.6048862e-06	1.6616183e-06	1.5026503e-06
303372.97	1.6224503e-06	1.5733389e-06	1.5785039e-06	1.63462e-06	1.4772403e-06
304373.87	1.5957354e-06	1.547565e-06	1.5526803e-06	1.6081896e-06	1.4523784e-06
305374.77	1.5695997e-06	1.5223345e-06	1.5274009e-06	1.5823122e-06	1.42805e-06
306375.68	1.544028e-06	1.4976332e-06	1.5026513e-06	1.5569733e-06	1.4042409e-06
307376.58	1.5190059e-06	1.4734474e-06	1.4784177e-06	1.532159e-06	1.3809375e-06
308377.48	1.4945189e-06	1.4497636e-06	1.4546868e-06	1.5078556e-06	1.3581267e-06
309378.38	1.4705532e-06	1.4265689e-06	1.4314456e-06	1.4840501e-06	1.3357955e-06
310379.28	1.4470952e-06	1.4038509e-06	1.4086816e-06	1.4607297e-06	1.3139317e-06
311380.18	1.4241316e-06	1.3815973e-06	1.3863826e-06	1.4378822e-06	1.2925231e-06
312381.08	1.4016495e-06	1.3597963e-06	1.3645368e-06	1.4154956e-06	1.2715582e-06
313381.98	1.3796364e-06	1.3384367e-06	1.3431329e-06	1.3935583e-06	1.2510257e-06
314382.88	1.3580799e-06	1.3175072e-06	1.3221597e-06	1.3720591e-06	1.2309145e-06
315383.78	1.3369682e-06	1.2969972e-06	1.3016065e-06	1.3509871e-06	1.2112142e-06
316384.68	1.3162897e-06	1.2768963e-06	1.2814629e-06	1.3303317e-06	1.1919144e-06
317385.59	1.2960331e-06	1.2571944e-06	1.2617188e-06	1.3100828e-06	1.1730052e-06
318386.49	1.2761875e-06	1.2378817e-06	1.2423643e-06	1.2902303e-06	1.1544768e-06
319387.39	1.2567422e-06	1.2189486e-06	1.2233901e-06	1.2707647e-06	1.1363199e-06
320388.29	1.237687e-06	1.200386e-06	1.2047867e-06	1.2516765e-06	1.1185254e-06
321389.19	1.2190117e-06	1.1821849e-06	1.1865454e-06	1.2329567e-06	1.1010844e-06
322390.09	1.2007067e-06	1.1643367e-06	1.1686574e-06	1.2145965e-06	1.0839883e-06
323390.99	1.1827625e-06	1.1468328e-06	1.1511141e-06	1.1965873e-06	1.0672289e-06
324391.89	1.16517e-06	1.1296651e-06	1.1339075e-06	1.1789207e-06	1.050798e-06
325392.79	1.1479204e-06	1.1128256e-06	1.1170296e-06	1.1615887e-06	1.0346878e-06
326393.69	1.1310049e-06	1.0963066e-06	1.1004726e-06	1.1445834e-06	1.0188906e-06
327394.59	1.1144153e-06	1.0801006e-06	1.0842289e-06	1.1278973e-06	1.003399e-06
328395.5	1.0981435e-06	1.0642002e-06	1.0682914e-06	1.1115228e-06	9.8820586e-07
329396.4	1.0821817e-06	1.0485984e-06	1.0526529e-06	1.0954528e-06	9.7330412e-07
330397.3	1.0665221e-06	1.0332883e-06	1.0373064e-06	1.0796803e-06	9.5868698e-07
331398.2	1.0511576e-06	1.0182632e-06	1.0222452e-06	1.0641984e-06	9.4434784e-07
332399.1	1.0360808e-06	1.0035165e-06	1.007463e-06	1.0490006e-06	9.3028026e-07
333400	1.0212849e-06	9.8904192e-07	9.9295315e-07	1.0340804e-06	9.1647799e-07
334400.9	1.0067632e-06	9.7483327e-07	9.7870965e-07	1.0194315e-06	9.0293496e-07
335401.8	9.9250905e-07	9.6088455e-07	9.6472646e-07	1.0050478e-06	8.8964526e-07
336402.7	9.7851625e-07	9.4718993e-07	9.5099772e-07	9.9092337e-07	8.7660312e-07
337403.6	9.6477862e-07	9.3374373e-07	9.3751776e-07	9.7705251e-07	8.6380295e-07
338404.5	9.5129021e-07	9.2054042e-07	9.2428103e-07	9.6342955e-07	8.5123931e-07
339405.41	9.3804523e-07	9.0757461e-07	9.1128216e-07	9.5004904e-07	8.389069e-07
340406.31	9.2503808e-07	8.9484108e-07	8.985159e-07	9.3690564e-07	8.2680057e-07
341407.21	9.122633e-07	8.8233473e-07	8.8597715e-07	9.2399418e-07	8.149153e-07
342408.11	8.9971562e-07	8.7005059e-07	8.7366093e-07	9.1130962e-07	8.0324619e-07
343409.01	8.8738989e-07	8.5798382e-07	8.6156242e-07	8.9884703e-07	7.9178849e-07
344409.91	8.7528113e-07	8.4612973e-07	8.4967689e-07	8.8660163e-07	7.8053758e-07
345410.81	8.6338449e-07	8.3448372e-07	8.3799976e-07	8.7456877e-07	7.6948893e-07
346411.71	8.5169525e-07	8.2304133e-07	8.2652656e-07	8.6274389e-07	7.5863816e-07
347412.61	8.4020883e-07	8.1179821e-07	8.1525292e-07	8.5112259e-07	7.4798099e-07
348413.51	8.2892079e-07	8.0075011e-07	8.0417461e-07	8.3970053e-07	7.3751324e-07
349414.41	8.178268e-07	7.8989291e-07	7.9328748e-07	8.2847353e-07	7.2723085e-07
350415.32	8.0692265e-07	7.7922258e-07	7.8258752e-07	8.1743749e-07	7.1712987e-07
351416.22	7.9620423e-07	7.6873519e-07	7.7207077e-07	8.0658841e-07	7.0720644e-07
352417.12	7.8566758e-07	7.5842691e-07	7.6173343e-07	7.959224e-07	6.9745679e-07
353418.02	7.753088e-07	7.4829403e-07	7.5157174e-07	7.8543567e-07	6.8787726e-07
354418.92	7.6512412e-07	7.3833289e-07	7.4158207e-07	7.7512452e-07	6.7846428e-07
355419.82	7.5510988e-07	7.2853995e-07	7.3176087e-07	7.6498534e-07	6.6921436e-07
356420.72	7.4526248e-07	7.1891175e-07	7.2210468e-07	7.550146e-07	6.6012411e-07
357421.62	7.3557846e-07	7.0944492e-07	7.126101e-07	7.4520889e-07	6.511902e-07
358422.52	7.2605441e-07	7.0013616e-07	7.0327386e-07	7.3556484e-07	6.4240942e-07
359423.42	7.1668703e-07	6.9098227e-07	6.9409274e-07	7.2607919e-07	6.3377861e-07
360424.32	7.0747309e-07	6.8198011e-07	6.8506359e-07	7.1674875e-07	6.2529469e-07
361425.23	6.9840946e-07	6.7312662e-07	6.7618336e-07	7.075704e-07	6.1695467e-07
362426.13	6.8949308e-07	6.6441882e-07	6.6744906e-07	6.9854112e-07	6.0875561e-07
363427.03	6.8072096e-07	6.5585379e-07	6.5885778e-07	6.8965794e-07	6.0069466e-07
364427.93	6.720902e-07	6.4742871e-07	6.5040666e-07	6.8091797e-07	5.9276903e-07
365428.83	6.6359795e-07	6.3914078e-07	6.4209293e-07	6.7231837e-07	5.84976e-07
366429.73	6.5524145e-07	6.309873e-07	6.3391388e-07	6.6385639e-07	5.7731291e-07
367430.63	6.4701801e-07	6.2296563e-07	6.2586686e-07	6.5552934e-07	5.6977718e-07
368431.53	6.3892498e-07	6.1507317e-07	6.1794928e-07	6.473346e-07	5.6236626e-07
369432.43	6.309598e-07	6.0730742e-07	6.1015862e-07	6.3926958e-07	5.550777e-07
370433.33	6.2311996e-07	5.996659e-07	6.0249241e-07	6.3133178e-07	5.4790906e-07
371434.23	6.1540301e-07	5.9214621e-07	5.9494824e-07	6.2351875e-07	5.4085801e-07
372435.14	6.0780657e-07	5.84746e-07	5.8752375e-07	6.1582809e-07	5.3392222e-07
373436.04	6.003283e-07	5.7746297e-07	5.8021666e-07	6.0825748e-07	5.2709946e-07
374436.94	5.9296593e-07	5.7029488e-07	5.730247e-07	6.0080461e-07	5.2038753e-07
375437.84	5.8571722e-07	5.6323953e-07	5.6594569e-07	5.9346726e-07	5.1378428e-07
376438.74	5.7858001e-07	5.5629478e-07	5.5897748e-07	5.8624324e-07	5.0728761e-07
377439.64	5.7155218e-07	5.4945854e-07	5.5211797e-07	5.7913043e-07	5.0089548e-07
378440.54	5.6463165e-07	5.4272876e-07	5.4536511e-07	5.7212673e-07	4.9460587e-07
379441.44	5.5781639e-07	5.3610343e-07	5.387169e-07	5.652301e-07	4.8841684e-07
380442.34	5.5110444e-07	5.2958061e-07	5.3217138e-07	5.5843856e-07	4.8232647e-07
381443.24	5.4449385e-07	5.2315838e-07	5.2572664e-07	5.5175015e-07	4.7633289e-07
382444.14	5.3798273e-07	5.1683486e-07	5.193808e-07	5.4516297e-07	4.7043427e-07
383445.05	5.3156925e-07	5.1060824e-07	5.1313203e-07	5.3867516e-07	4.6462883e-07
384445.95	5.2525158e-07	5.0447673e-07	5.0697855e-07	5.3228489e-07	4.5891481e-07
385446.85	5.1902797e-07	4.9843856e-07	5.0091859e-07	5.2599038e-07	4.5329052e-07
386447.75	5.1289669e-07	4.9249204e-07	4.9495046e-07	5.1978988e-07	4.4775426e-07
387448.65	5.0685606e-07	4.866355e-07	4.8907247e-07	5.1368169e-07	4.4230442e-07
388449.55	5.0090441e-07	4.8086728e-07	4.8328298e-07	5.0766415e-07	4.3693939e-07
389450.45	4.9504014e-07	4.751858e-07	4.7758039e-07	5.0173562e-07	4.3165762e-07
390451.35	4.8926167e-07	4.6958948e-07	4.7196313e-07	4.9589449e-07	4.2645756e-07
391452.25	4.8356746e-07	4.640768e-07	4.6642967e-07	4.9013922e-07	4.2133772e-07
392453.15	4.7795599e-07	4.5864625e-07	4.6097851e-07	4.8446827e-07	4.1629665e-07
393454.05	4.7242578e-07	4.5329636e-07	4.5560817e-07	4.7888013e-07	4.113329e-07
394454.95	4.669754e-07	4.480257e-07	4.5031721e-07	4.7337336e-07	4.0644507e-07
395455.86	4.6160341e-07	4.4283286e-07	4.4510424e-07	4.679465e-07	4.016318e-07
396456.76	4.5630845e-07	4.3771647e-07	4.3996786e-07	4.6259816e-07	3.9689174e-07
397457.66	4.5108916e-07	4.3267517e-07	4.3490673e-07	4.5732697e-07	3.9222357e-07
398458.56	4.459442e-07	4.2770765e-07	4.2991952e-07	4.5213157e-07	3.8762601e-07
399459.46	4.4087228e-07	4.2281261e-07	4.2500495e-07	4.4701065e-07	3.830978e-07
400460.36	4.3587213e-07	4.1798879e-07	4.2016175e-07	4.4196292e-07	3.786377e-07
401461.26	4.3094251e-07	4.1323495e-07	4.1538868e-07	4.3698711e-07	3.7424452e-07
402462.16	4.260822e-07	4.0854988e-07	4.1068451e-07	4.3208199e-07	3.6991706e-07
403463.06	4.2129e-07	4.0393239e-07	4.0604807e-07	4.2724634e-07	3.6565417e-07
404463.96	4.1656476e-07	3.9938131e-07	4.0147819e-07	4.2247898e-07	3.6145471e-07
405464.86	4.1190532e-07	3.9489551e-07	3.9697372e-07	4.1777874e-07	3.5731759e-07
406465.77	4.0731057e-07	3.9047386e-07	3.9253354e-07	4.1314448e-07	3.532417e-07
407466.67	4.0277942e-07	3.8611528e-07	3.8815657e-07	4.0857509e-07	3.4922598e-07
408467.57	3.9831078e-07	3.818187e-07	3.8384172e-07	4.0406947e-07	3.4526939e-07
409468.47	3.9390361e-07	3.7758305e-07	3.7958796e-07	3.9962655e-07	3.4137092e-07
410469.37	3.8955688e-07	3.7340732e-07	3.7539423e-07	3.9524528e-07	3.3752955e-07
411470.27	3.8526958e-07	3.6929049e-07	3.7125954e-07	3.9092463e-07	3.337443e-07
412471.17	3.8104073e-07	3.6523158e-07	3.671829e-07	3.866636e-07	3.3001422e-07
413472.07	3.7686935e-07	3.6122961e-07	3.6316333e-07	3.8246118e-07	3.2633836e-07
414472.97	3.727545e-07	3.5728365e-07	3.5919989e-07	3.7831642e-07	3.2271581e-07
415473.87	3.6869525e-07	3.5339275e-07	3.5529164e-07	3.7422835e-07	3.1914564e-07
416474.77	3.646907e-07	3.49556e-07	3.5143767e-07	3.7019606e-07	3.1562699e-07
417475.68	3.6073994e-07	3.4577252e-07	3.4763709e-07	3.6621863e-07	3.1215898e-07
418476.58	3.5684212e-07	3.4204142e-07	3.4388901e-07	3.6229516e-07	3.0874075e-07
419477.48	3.5299636e-07	3.3836184e-07	3.4019257e-07	3.5842477e-07	3.0537148e-07
420478.38	3.4920184e-07	3.3473295e-07	3.3654694e-07	3.5460661e-07	3.0205034e-07
421479.28	3.4545773e-07	3.311539e-07	3.3295128e-07	3.5083982e-07	2.9877653e-07
422480.18	3.4176323e-07	3.2762391e-07	3.2940478e-07	3.4712359e-07	2.9554926e-07
423481.08	3.3811755e-07	3.2414216e-07	3.2590664e-07	3.4345709e-07	2.9236777e-07
424481.98	3.3451992e-07	3.2070787e-07	3.2245609e-07	3.3983954e-07	2.892313e-07
425482.88	3.3096957e-07	3.173203e-07	3.1905236e-07	3.3627014e-07	2.8613909e-07
426483.78	3.2746577e-07	3.1397867e-07	3.1569469e-07	3.3274814e-07	2.8309044e-07
427484.68	3.2400779e-07	3.1068227e-07	3.1238235e-07	3.2927279e-07	2.8008461e-07
428485.59	3.2059492e-07	3.0743036e-07	3.0911462e-07	3.2584333e-07	2.7712092e-07
429486.49	3.1722645e-07	3.0422223e-07	3.0589079e-07	3.2245906e-07	2.7419867e-07
430487.39	3.139017e-07	3.010572e-07	3.0271016e-07	3.1911926e-07	2.713172e-07
431488.29	3.1061999e-07	2.9793458e-07	2.9957204e-07	3.1582323e-07	2.6847583e-07
432489.19	3.0738068e-07	2.948537e-07	2.9647578e-07	3.1257029e-07	2.6567393e-07
433490.09	3.0418311e-07	2.9181391e-07	2.9342071e-07	3.0935977e-07	2.6291085e-07
434490.99	3.0102664e-07	2.8881456e-07	2.9040618e-07	3.0619101e-07	2.6018597e-07
435491.89	2.9791067e-07	2.8585501e-07	2.8743156e-07	3.0306336e-07	2.5749869e-07
436492.79	2.9483457e-07	2.8293465e-07	2.8449623e-07	2.999762e-07	2.5484839e-07
437493.69	2.9179775e-07	2.8005287e-07	2.8159959e-07	2.9692888e-07	2.5223449e-07
438494.59	2.8879963e-07	2.7720906e-07	2.7874102e-07	2.9392082e-07	2.496564e-07
439495.5	2.8583963e-07	2.7440265e-07	2.7591995e-07	2.909514e-07	2.4711357e-07
440496.4	2.8291718e-07	2.7163306e-07	2.731358e-07	2.8802003e-07	2.4460543e-07
441497.3	2.8003173e-07	2.6889971e-07	2.7038799e-07	2.8512614e-07	2.4213144e-07
442498.2	2.7718275e-07	2.6620206e-07	2.6767598e-07	2.8226917e-07	2.3969105e-07
443499.1	2.7436969e-07	2.6353956e-07	2.6499921e-07	2.7944854e-07	2.3728375e-07
444500	2.7159204e-07	2.6091167e-07	2.6235715e-07	2.7666371e-07	2.34909e-07
445500.9	2.6884927e-07	2.5831787e-07	2.5974928e-07	2.7391415e-07	2.3256631e-07
446501.8	2.661409e-07	2.5575764e-07	2.5717507e-07	2.7119933e-07	2.3025518e-07
447502.7	2.6346642e-07	2.5323047e-07	2.5463402e-07	2.6851873e-07	2.2797511e-07
448503.6	2.6082535e-07	2.5073586e-07	2.5212563e-07	2.6587184e-07	2.2572562e-07
449504.5	2.5821722e-07	2.4827334e-07	2.496494e-07	2.6325815e-07	2.2350624e-07
450505.41	2.5564155e-07	2.458424e-07	2.4720487e-07	2.6067718e-07	2.213165e-07
451506.31	2.5309789e-07	2.4344259e-07	2.4479155e-07	2.5812845e-07	2.1915596e-07
452507.21	2.5058579e-07	2.4107343e-07	2.4240897e-07	2.5561148e-07	2.1702415e-07
453508.11	2.481048e-07	2.3873448e-07	2.4005669e-07	2.5312579e-07	2.1492065e-07
454509.01	2.4565449e-07	2.3642528e-07	2.3773425e-07	2.5067095e-07	2.1284501e-07
455509.91	2.4323443e-07	2.341454e-07	2.3544122e-07	2.4824649e-07	2.1079682e-07
456510.81	2.4084421e-07	2.318944e-07	2.3317716e-07	2.4585197e-07	2.0877565e-07
457511.71	2.3848341e-07	2.2967186e-07	2.3094164e-07	2.4348696e-07	2.0678111e-07
458512.61	2.3615162e-07	2.2747735e-07	2.2873425e-07	2.4115104e-07	2.0481277e-07
459513.51	2.3384846e-07	2.2531048e-07	2.2655458e-07	2.3884377e-07	2.0287026e-07
460514.41	2.3157352e-07	2.2317083e-07	2.2440222e-07	2.3656476e-07	2.0095318e-07
461515.32	2.2932642e-07	2.2105801e-07	2.2227678e-07	2.3431359e-07	1.9906114e-07
462516.22	2.2710678e-07	2.1897164e-07	2.2017786e-07	2.3208986e-07	1.9719378e-07
463517.12	2.2491424e-07	2.1691132e-07	2.1810509e-07	2.298932e-07	1.9535072e-07
464518.02	2.2274843e-07	2.1487668e-07	2.1605808e-07	2.277232e-07	1.935316e-07
465518.92	2.2060898e-07	2.1286736e-07	2.1403646e-07	2.2557949e-07	1.9173607e-07
466519.82	2.1849554e-07	2.1088298e-07	2.1203988e-07	2.234617e-07	1.8996377e-07
467520.72	2.1640777e-07	2.089232e-07	2.1006797e-07	2.2136947e-07	1.8821437e-07
468521.62	2.1434531e-07	2.0698765e-07	2.0812038e-07	2.1930243e-07	1.8648751e-07
469522.52	2.1230785e-07	2.05076e-07	2.0619677e-07	2.1726023e-07	1.8478288e-07
470523.42	2.1029503e-07	2.031879e-07	2.0429679e-07	2.1524252e-07	1.8310013e-07
471524.32	2.0830654e-07	2.0132302e-07	2.0242011e-07	2.1324897e-07	1.8143896e-07
472525.23	2.0634206e-07	1.9948104e-07	2.005664e-07	2.1127923e-07	1.7979905e-07
473526.13	2.0440126e-07	1.9766162e-07	1.9873534e-07	2.0933298e-07	1.7818008e-07
474527.03	2.0248384e-07	1.9586445e-07	1.9692661e-07	2.0740988e-07	1.7658174e-07
475527.93	2.0058949e-07	1.9408922e-07	1.951399e-07	2.0550963e-07	1.7500375e-07
476528.83	1.987179e-07	1.9233562e-07	1.933749e-07	2.036319e-07	1.734458e-07
477529.73	1.9686878e-07	1.9060335e-07	1.916313e-07	2.0177639e-07	1.719076e-07
478530.63	1.9504184e-07	1.8889211e-07	1.8990881e-07	1.9994279e-07	1.7038887e-07
479531.53	1.9323678e-07	1.8720161e-07	1.8820713e-07	1.981308e-07	1.6888932e-07
480532.43	1.9145332e-07	1.8553156e-07	1.8652598e-07	1.9634014e-07	1.6740868e-07
481533.33	1.8969119e-07	1.8388168e-07	1.8486508e-07	1.945705e-07	1.6594668e-07
482534.23	1.8795009e-07	1.8225169e-07	1.8322414e-07	1.9282161e-07	1.6450305e-07
483535.14	1.8622976e-07	1.8064131e-07	1.8160289e-07	1.9109318e-07	1.6307752e-07
484536.04	1.8452994e-07	1.7905028e-07	1.8000106e-07	1.8938494e-07	1.6166985e-07
485536.94	1.8285035e-07	1.7747833e-07	1.7841839e-07	1.8769661e-07	1.6027977e-07
486537.84	1.8119073e-07	1.7592519e-07	1.7685461e-07	1.8602794e-07	1.5890703e-07
487538.74	1.7955083e-07	1.7439062e-07	1.7530946e-07	1.8437865e-07	1.5755138e-07
488539.64	1.7793039e-07	1.7287436e-07	1.737827e-07	1.8274849e-07	1.5621259e-07
489540.54	1.7632917e-07	1.7137617e-07	1.7227407e-07	1.8113721e-07	1.5489042e-07
490541.44	1.747469e-07	1.6989579e-07	1.7078334e-07	1.7954455e-07	1.5358463e-07
491542.34	1.7318336e-07	1.6843298e-07	1.6931025e-07	1.7797027e-07	1.5229499e-07
492543.24	1.716383e-07	1.6698751e-07	1.6785456e-07	1.7641412e-07	1.5102127e-07
493544.14	1.7011148e-07	1.6555915e-07	1.6641606e-07	1.7487587e-07	1.4976325e-07
494545.05	1.6860267e-07	1.6414766e-07	1.649945e-07	1.7335529e-07	1.4852071e-07
495545.95	1.6711163e-07	1.6275282e-07	1.6358966e-07	1.7185213e-07	1.4729343e-07
496546.85	1.6563815e-07	1.6137441e-07	1.6220132e-07	1.7036617e-07	1.4608121e-07
497547.75	1.6418199e-07	1.600122e-07	1.6082926e-07	1.688972e-07	1.4488382e-07
498548.65	1.6274294e-07	1.5866599e-07	1.5947325e-07	1.6744498e-07	1.4370106e-07
499549.55	1.6132077e-07	1.5733556e-07	1.581331e-07	1.660093e-07	1.4253274e-07
500550.45	1.5991527e-07	1.5602069e-07	1.5680858e-07	1.6458994e-07	1.4137864e-07
501551.35	1.5852622e-07	1.5472119e-07	1.554995e-07	1.6318671e-07	1.4023858e-07
502552.25	1.5715343e-07	1.5343685e-07	1.5420565e-07	1.6179938e-07	1.3911236e-07
503553.15	1.5579667e-07	1.5216747e-07	1.5292682e-07	1.6042776e-07	1.3799979e-07
504554.05	1.5445575e-07	1.5091286e-07	1.5166283e-07	1.5907164e-07	1.3690067e-07
505554.95	1.5313046e-07	1.4967282e-07	1.5041348e-07	1.5773082e-07	1.3581483e-07
506555.86	1.5182061e-07	1.4844715e-07	1.4917857e-07	1.5640512e-07	1.3474209e-07
507556.76	1.50526e-07	1.4723568e-07	1.4795793e-07	1.5509433e-07	1.3368225e-07
508557.66	1.4924643e-07	1.4603822e-07	1.4675136e-07	1.5379828e-07	1.3263516e-07
509558.56	1.4798171e-07	1.4485459e-07	1.4555868e-07	1.5251676e-07	1.3160063e-07
510559.46	1.4673167e-07	1.436846e-07	1.4437971e-07	1.5124961e-07	1.3057849e-07
511560.36	1.454961e-07	1.4252807e-07	1.4321428e-07	1.4999663e-07	1.2956857e-07
512561.26	1.4427482e-07	1.4138485e-07	1.4206221e-07	1.4875766e-07	1.2857071e-07
513562.16	1.4306767e-07	1.4025474e-07	1.4092333e-07	1.4753251e-07	1.2758474e-07
514563.06	1.4187445e-07	1.3913759e-07	1.3979747e-07	1.4632101e-07	1.2661051e-07
515563.96	1.4069499e-07	1.3803323e-07	1.3868446e-07	1.45123e-07	1.2564784e-07
516564.86	1.3952912e-07	1.3694149e-07	1.3758413e-07	1.439383e-07	1.246966e-07
517565.77	1.3837666e-07	1.3586222e-07	1.3649634e-07	1.4276675e-07	1.2375662e-07
518566.67	1.3723745e-07	1.3479524e-07	1.3542091e-07	1.4160818e-07	1.2282775e-07
519567.57	1.3611132e-07	1.3374042e-07	1.3435769e-07	1.4046245e-07	1.2190985e-07
520568.47	1.349981e-07	1.3269758e-07	1.3330653e-07	1.3932938e-07	1.2100275e-07
521569.37	1.3389764e-07	1.3166658e-07	1.3226727e-07	1.3820882e-07	1.2010633e-07
522570.27	1.3280977e-07	1.3064727e-07	1.3123976e-07	1.3710062e-07	1.1922044e-07
523571.17	1.3173434e-07	1.296395e-07	1.3022386e-07	1.3600463e-07	1.1834493e-07
524572.07	1.3067118e-07	1.2864313e-07	1.2921941e-07	1.349207e-07	1.1747967e-07
525572.97	1.2962015e-07	1.2765801e-07	1.2822627e-07	1.3384869e-07	1.1662453e-07
526573.87	1.285811e-07	1.2668399e-07	1.2724431e-07	1.3278844e-07	1.1577935e-07
527574.77	1.2755386e-07	1.2572095e-07	1.2627338e-07	1.3173981e-07	1.1494403e-07
528575.68	1.2653831e-07	1.2476873e-07	1.2531335e-07	1.3070267e-07	1.1411842e-07
529576.58	1.2553429e-07	1.2382722e-07	1.2436407e-07	1.2967687e-07	1.1330239e-07
530577.48	1.2454166e-07	1.2289626e-07	1.2342541e-07	1.2866228e-07	1.1249582e-07
531578.38	1.2356027e-07	1.2197574e-07	1.2249725e-07	1.2765877e-07	1.1169858e-07
532579.28	1.2258999e-07	1.2106552e-07	1.2157945e-07	1.2666619e-07	1.1091055e-07
533580.18	1.2163068e-07	1.2016547e-07	1.2067188e-07	1.2568443e-07	1.1013162e-07
534581.08	1.2068221e-07	1.1927546e-07	1.1977442e-07	1.2471335e-07	1.0936165e-07
535581.98	1.1974443e-07	1.1839538e-07	1.1888694e-07	1.2375282e-07	1.0860053e-07
536582.88	1.1881723e-07	1.1752509e-07	1.1800932e-07	1.2280272e-07	1.0784814e-07
537583.78	1.1790046e-07	1.1666449e-07	1.1714144e-07	1.2186293e-07	1.0710438e-07
538584.68	1.16994e-07	1.1581344e-07	1.1628318e-07	1.2093331e-07	1.0636912e-07
539585.59	1.1609773e-07	1.1497183e-07	1.1543441e-07	1.2001376e-07	1.0564226e-07
540586.49	1.1521152e-07	1.1413954e-07	1.1459503e-07	1.1910416e-07	1.0492369e-07
541587.39	1.1433524e-07	1.1331647e-07	1.1376492e-07	1.1820438e-07	1.0421329e-07
542588.29	1.1346877e-07	1.1250249e-07	1.1294397e-07	1.1731431e-07	1.0351096e-07
543589.19	1.12612e-07	1.116975e-07	1.1213205e-07	1.1643384e-07	1.028166e-07
544590.09	1.1176481e-07	1.1090138e-07	1.1132908e-07	1.1556286e-07	1.0213011e-07
545590.99	1.1092708e-07	1.1011403e-07	1.1053492e-07	1.1470125e-07	1.0145137e-07
546591.89	1.1009869e-07	1.0933534e-07	1.0974949e-07	1.138489e-07	1.0078029e-07
547592.79	1.0927953e-07	1.085652e-07	1.0897267e-07	1.1300572e-07	1.0011678e-07
548593.69	1.084695e-07	1.0780351e-07	1.0820436e-07	1.1217158e-07	9.9460725e-08
549594.59	1.0766847e-07	1.0705017e-07	1.0744445e-07	1.1134639e-07	9.8812038e-08
550595.5	1.0687635e-07	1.0630508e-07	1.0669285e-07	1.1053005e-07	9.8170621e-08
551596.4	1.0609302e-07	1.0556814e-07	1.0594945e-07	1.0972245e-07	9.7536382e-08
552597.3	1.0531838e-07	1.0483924e-07	1.0521416e-07	1.0892348e-07	9.6909228e-08
553598.2	1.0455233e-07	1.041183e-07	1.0448688e-07	1.0813306e-07	9.6289067e-08
554599.1	1.0379475e-07	1.0340521e-07	1.0376751e-07	1.0735109e-07	9.567581e-08
555600	1.0304556e-07	1.0269988e-07	1.0305595e-07	1.0657746e-07	9.5069368e-08
556600.9	1.0230465e-07	1.0200221e-07	1.0235212e-07	1.0581208e-07	9.4469653e-08
557601.8	1.0157192e-07	1.0131213e-07	1.0165593e-07	1.0505486e-07	9.3876579e-08
558602.7	1.0084727e-07	1.0062953e-07	1.0096727e-07	1.043057e-07	9.3290061e-08
559603.6	1.0013061e-07	9.9954319e-08	1.0028606e-07	1.0356452e-07	9.2710015e-08
560604.5	9.9421849e-08	9.9286419e-08	9.9612218e-08	1.0283121e-07	9.2136359e-08
561605.41	9.8720886e-08	9.8625737e-08	9.8945648e-08	1.0210571e-07	9.1569011e-08
562606.31	9.8027632e-08	9.7972188e-08	9.8286266e-08	1.013879e-07	9.100789e-08
563607.21	9.7341996e-08	9.7325686e-08	9.7633988e-08	1.0067772e-07	9.0452917e-08
564608.11	9.6663887e-08	9.6686148e-08	9.6988728e-08	9.9975065e-08	8.9904014e-08
565609.01	9.5993219e-08	9.6053492e-08	9.6350404e-08	9.9279859e-08	8.9361104e-08
566609.91	9.5329903e-08	9.5427634e-08	9.5718933e-08	9.8592018e-08	8.882411e-08
567610.81	9.4673853e-08	9.4808495e-08	9.5094236e-08	9.7911457e-08	8.8292958e-08
568611.71	9.4024985e-08	9.4195995e-08	9.4476232e-08	9.7238097e-08	8.7767572e-08
569612.61	9.3383215e-08	9.3590054e-08	9.3864842e-08	9.6571856e-08	8.7247881e-08
570613.51	9.274846e-08	9.2990597e-08	9.3259988e-08	9.5912655e-08	8.6733812e-08
571614.41	9.2120638e-08	9.2397545e-08	9.2661594e-08	9.5260415e-08	8.6225294e-08
572615.32	9.1499669e-08	9.1810823e-08	9.2069584e-08	9.4615059e-08	8.5722257e-08
573616.22	9.0885474e-08	9.1230357e-08	9.1483883e-08	9.397651e-08	8.5224632e-08
574617.12	9.0277975e-08	9.0656073e-08	9.0904417e-08	9.3344694e-08	8.473235e-08
575618.02	8.9677093e-08	9.0087898e-08	9.0331112e-08	9.2719535e-08	8.4245344e-08
576618.92	8.9082752e-08	8.952576e-08	8.9763898e-08	9.210096e-08	8.3763548e-08
577619.82	8.8494878e-08	8.8969589e-08	8.9202703e-08	9.1488895e-08	8.3286896e-08
578620.72	8.7913396e-08	8.8419313e-08	8.8647456e-08	9.088327e-08	8.2815323e-08
579621.62	8.7338232e-08	8.7874865e-08	8.8098088e-08	9.0284014e-08	8.2348767e-08
580622.52	8.6769314e-08	8.7336176e-08	8.7554532e-08	8.9691055e-08	8.1887163e-08
581623.42	8.6206571e-08	8.6803178e-08	8.7016718e-08	8.9104326e-08	8.1430449e-08
582624.32	8.5649931e-08	8.6275804e-08	8.6484581e-08	8.8523757e-08	8.0978565e-08
583625.23	8.5099326e-08	8.575399e-08	8.5958054e-08	8.7949281e-08	8.053145e-08
584626.13	8.4554686e-08	8.523767e-08	8.5437072e-08	8.7380832e-08	8.0089045e-08
585627.03	8.4015944e-08	8.472678e-08	8.4921571e-08	8.6818344e-08	7.965129e-08
586627.93	8.3483032e-08	8.4221256e-08	8.4411488e-08	8.626175e-08	7.9218128e-08
587628.83	8.2955885e-08	8.3721037e-08	8.3906759e-08	8.5710989e-08	7.8789501e-08
588629.73	8.2434437e-08	8.322606e-08	8.3407323e-08	8.5165994e-08	7.8365352e-08
589630.63	8.1918622e-08	8.2736264e-08	8.2913118e-08	8.4626705e-08	7.7945627e-08
590631.53	8.1408379e-08	8.225159e-08	8.2424085e-08	8.4093059e-08	7.7530269e-08
591632.43	8.0903643e-08	8.1771977e-08	8.1940163e-08	8.3564994e-08	7.7119226e-08
592633.33	8.0404352e-08	8.1297367e-08	8.1461293e-08	8.304245e-08	7.6712442e-08
593634.23	7.9910446e-08	8.0827702e-08	8.0987417e-08	8.2525368e-08	7.6309866e-08
594635.14	7.9421863e-08	8.0362925e-08	8.0518478e-08	8.2013687e-08	7.5911444e-08
595636.04	7.8938544e-08	7.9902978e-08	8.0054419e-08	8.150735e-08	7.5517126e-08
596636.94	7.8460429e-08	7.9447806e-08	7.9595183e-08	8.10063e-08	7.5126861e-08
597637.84	7.798746e-08	7.8997354e-08	7.9140715e-08	8.0510478e-08	7.4740599e-08
598638.74	7.751958e-08	7.8551568e-08	7.8690961e-08	8.0019828e-08	7.435829e-08
599639.64	7.705673e-08	7.8110392e-08	7.8245865e-08	7.9534295e-08	7.3979885e-08
600640.54	7.6598856e-08	7.7673774e-08	7.7805376e-08	7.9053824e-08	7.3605337e-08
601641.44	7.6145901e-08	7.7241662e-08	7.7369439e-08	7.857836e-08	7.3234597e-08
602642.34	7.569781e-08	7.6814003e-08	7.6938002e-08	7.8107849e-08	7.2867619e-08
603643.24	7.5254529e-08	7.6390746e-08	7.6511015e-08	7.7642238e-08	7.2504356e-08
604644.14	7.4816004e-08	7.597184e-08	7.6088426e-08	7.7181474e-08	7.2144763e-08
605645.05	7.4382183e-08	7.5557235e-08	7.5670184e-08	7.6725506e-08	7.1788795e-08
606645.95	7.3953012e-08	7.5146882e-08	7.525624e-08	7.6274282e-08	7.1436407e-08
607646.85	7.3528441e-08	7.4740731e-08	7.4846545e-08	7.5827751e-08	7.1087556e-08
608647.75	7.3108417e-08	7.4338735e-08	7.444105e-08	7.5385863e-08	7.0742197e-08
609648.65	7.269289e-08	7.3940846e-08	7.4039708e-08	7.4948568e-08	7.0400288e-08
610649.55	7.2281811e-08	7.3547015e-08	7.364247e-08	7.4515817e-08	7.0061787e-08
611650.45	7.1875129e-08	7.3157198e-08	7.3249289e-08	7.4087562e-08	6.9726653e-08
612651.35	7.1472797e-08	7.2771347e-08	7.2860121e-08	7.3663753e-08	6.9394843e-08
613652.25	7.1074765e-08	7.2389417e-08	7.2474918e-08	7.3244345e-08	6.9066318e-08
614653.15	7.0680986e-08	7.2011363e-08	7.2093636e-08	7.2829289e-08	6.8741038e-08
615654.05	7.0291412e-08	7.1637141e-08	7.1716229e-08	7.241854e-08	6.8418962e-08
616654.95	6.9905998e-08	7.1266707e-08	7.1342654e-08	7.2012051e-08	6.8100052e-08
617655.86	6.9524697e-08	7.0900017e-08	7.0972867e-08	7.1609778e-08	6.778427e-08
618656.76	6.9147463e-08	7.0537029e-08	7.0606825e-08	7.1211674e-08	6.7471577e-08
619657.66	6.8774251e-08	7.0177699e-08	7.0244485e-08	7.0817695e-08	6.7161935e-08
620658.56	6.8405017e-08	6.9821987e-08	6.9885805e-08	7.0427799e-08	6.6855309e-08
621659.46	6.8039717e-08	6.946985e-08	6.9530744e-08	7.004194e-08	6.6551661e-08
622660.36	6.7678307e-08	6.9121249e-08	6.9179259e-08	6.9660076e-08	6.6250954e-08
623661.26	6.7320743e-08	6.8776141e-08	6.8831312e-08	6.9282165e-08	6.5953155e-08
624662.16	6.6966985e-08	6.8434488e-08	6.848686e-08	6.8908164e-08	6.5658226e-08
625663.06	6.6616988e-08	6.809625e-08	6.8145865e-08	6.8538031e-08	6.5366135e-08
626663.96	6.6270712e-08	6.7761389e-08	6.7808288e-08	6.8171726e-08	6.5076845e-08
627664.86	6.5928115e-08	6.7429864e-08	6.7474089e-08	6.7809208e-08	6.4790325e-08
628665.77	6.5589157e-08	6.7101639e-08	6.7143229e-08	6.7450436e-08	6.4506539e-08
629666.67	6.5253797e-08	6.6776675e-08	6.6815672e-08	6.709537e-08	6.4225456e-08
630667.57	6.4921995e-08	6.6454935e-08	6.649138e-08	6.6743972e-08	6.3947043e-08
631668.47	6.4593712e-08	6.6136384e-08	6.6170315e-08	6.6396201e-08	6.3671267e-08
632669.37	6.4268909e-08	6.5820983e-08	6.5852441e-08	6.605202e-08	6.3398097e-08
633670.27	6.3947548e-08	6.5508697e-08	6.5537722e-08	6.5711389e-08	6.3127502e-08
634671.17	6.3629589e-08	6.5199492e-08	6.5226122e-08	6.5374271e-08	6.2859451e-08
635672.07	6.3314996e-08	6.4893331e-08	6.4917605e-08	6.504063e-08	6.2593913e-08
636672.97	6.300373e-08	6.4590179e-08	6.4612136e-08	6.4710426e-08	6.2330858e-08
637673.87	6.2695756e-08	6.4290003e-08	6.4309682e-08	6.4383625e-08	6.2070258e-08
638674.77	6.2391036e-08	6.3992769e-08	6.4010207e-08	6.4060189e-08	6.1812081e-08
639675.68	6.2089534e-08	6.3698443e-08	6.3713679e-08	6.3740083e-08	6.15563e-08
640676.58	6.1791215e-08	6.3406992e-08	6.3420062e-08	6.3423271e-08	6.1302885e-08
641677.48	6.1496043e-08	6.3118384e-08	6.3129326e-08	6.3109718e-08	6.1051809e-08
642678.38	6.1203982e-08	6.2832585e-08	6.2841436e-08	6.279939e-08	6.0803044e-08
643679.28	6.0914999e-08	6.2549564e-08	6.2556361e-08	6.2492251e-08	6.0556563e-08
644680.18	6.0629059e-08	6.2269289e-08	6.2274068e-08	6.2188267e-08	6.0312337e-08
645681.08	6.0346127e-08	6.199173e-08	6.1994527e-08	6.1887405e-08	6.0070341e-08
646681.98	6.0066171e-08	6.1716854e-08	6.1717705e-08	6.1589632e-08	5.9830548e-08
647682.88	5.9789157e-08	6.1444632e-08	6.1443573e-08	6.1294914e-08	5.9592932e-08
648683.78	5.9515053e-08	6.1175034e-08	6.11721e-08	6.1003219e-08	5.9357467e-08
649684.68	5.9243825e-08	6.0908029e-08	6.0903255e-08	6.0714514e-08	5.9124127e-08
650685.59	5.8975441e-08	6.0643588e-08	6.0637008e-08	6.0428766e-08	5.8892889e-08
651686.49	5.870987e-08	6.0381682e-08	6.0373331e-08	6.0145946e-08	5.8663726e-08
652687.39	5.844708e-08	6.0122282e-08	6.0112194e-08	5.986602e-08	5.8436615e-08
653688.29	5.818704e-08	5.9865359e-08	5.9853569e-08	5.9588958e-08	5.8211531e-08
654689.19	5.7929719e-08	5.9610886e-08	5.9597427e-08	5.9314729e-08	5.798845e-08
655690.09	5.7675085e-08	5.9358835e-08	5.9343739e-08	5.9043302e-08	5.7767349e-08
656690.99	5.742311e-08	5.9109177e-08	5.9092478e-08	5.8774648e-08	5.7548206e-08
657691.89	5.7173763e-08	5.8861887e-08	5.8843617e-08	5.8508736e-08	5.7330995e-08
658692.79	5.6927014e-08	5.8616936e-08	5.8597129e-08	5.8245537e-08	5.7115696e-08
659693.69	5.6682834e-08	5.8374299e-08	5.8352985e-08	5.7985022e-08	5.6902286e-08
660694.59	5.6441194e-08	5.8133948e-08	5.8111161e-08	5.7727161e-08	5.6690742e-08
661695.5	5.6202065e-08	5.7895859e-08	5.7871629e-08	5.7471926e-08	5.6481044e-08
662696.4	5.5965419e-08	5.7660006e-08	5.7634364e-08	5.7219289e-08	5.6273168e-08
663697.3	5.5731227e-08	5.7426362e-08	5.739934e-08	5.6969221e-08	5.6067095e-08
664698.2	5.5499462e-08	5.7194903e-08	5.7166532e-08	5.6721694e-08	5.5862804e-08
665699.1	5.5270097e-08	5.6965605e-08	5.6935914e-08	5.6476681e-08	5.5660272e-08
666700	5.5043102e-08	5.6738442e-08	5.6707462e-08	5.6234155e-08	5.5459481e-08
667700.9	5.4818453e-08	5.651339e-08	5.6481151e-08	5.5994088e-08	5.526041e-08
668701.8	5.4596121e-08	5.6290426e-08	5.6256957e-08	5.5756454e-08	5.5063039e-08
669702.7	5.4376081e-08	5.6069526e-08	5.6034856e-08	5.5521226e-08	5.4867349e-08
670703.6	5.4158306e-08	5.5850666e-08	5.5814824e-08	5.5288378e-08	5.4673319e-08
671704.5	5.394277e-08	5.5633823e-08	5.5596838e-08	5.5057884e-08	5.4480931e-08
672705.41	5.3729448e-08	5.5418974e-08	5.5380875e-08	5.4829718e-08	5.4290167e-08
673706.31	5.3518314e-08	5.5206098e-08	5.5166911e-08	5.4603855e-08	5.4101006e-08
674707.21	5.3309342e-08	5.499517e-08	5.4954925e-08	5.438027e-08	5.3913432e-08
675708.11	5.3102509e-08	5.478617e-08	5.4744893e-08	5.4158937e-08	5.3727425e-08
676709.01	5.2897789e-08	5.4579075e-08	5.4536794e-08	5.3939832e-08	5.3542968e-08
677709.91	5.2695158e-08	5.4373864e-08	5.4330606e-08	5.372293e-08	5.3360043e-08
678710.81	5.2494592e-08	5.4170516e-08	5.4126306e-08	5.3508207e-08	5.3178632e-08
679711.71	5.2296066e-08	5.3969008e-08	5.3923874e-08	5.329564e-08	5.2998718e-08
680712.61	5.2099558e-08	5.3769322e-08	5.3723289e-08	5.3085204e-08	5.2820285e-08
681713.51	5.1905043e-08	5.3571435e-08	5.352453e-08	5.2876875e-08	5.2643315e-08
682714.41	5.1712499e-08	5.3375327e-08	5.3327575e-08	5.2670632e-08	5.2467791e-08
683715.32	5.1521903e-08	5.318098e-08	5.3132405e-08	5.2466449e-08	5.2293698e-08
684716.22	5.1333231e-08	5.2988371e-08	5.2938999e-08	5.2264305e-08	5.2121018e-08
685717.12	5.1146461e-08	5.2797482e-08	5.2747338e-08	5.2064177e-08	5.1949737e-08
686718.02	5.0961572e-08	5.2608294e-08	5.2557401e-08	5.1866043e-08	5.1779838e-08
687718.92	5.077854e-08	5.2420786e-08	5.2369169e-08	5.1669879e-08	5.1611305e-08
688719.82	5.0597345e-08	5.2234941e-08	5.2182623e-08	5.1475666e-08	5.1444123e-08
689720.72	5.0417964e-08	5.2050739e-08	5.1997744e-08	5.1283379e-08	5.1278278e-08
690721.62	5.0240376e-08	5.1868161e-08	5.1814512e-08	5.1092999e-08	5.1113753e-08
691722.52	5.0064561e-08	5.168719e-08	5.163291e-08	5.0904504e-08	5.0950534e-08
692723.42	4.9890496e-08	5.1507807e-08	5.1452918e-08	5.0717872e-08	5.0788607e-08
693724.32	4.9718162e-08	5.1329994e-08	5.1274519e-08	5.0533083e-08	5.0627957e-08
694725.23	4.9547538e-08	5.1153733e-08	5.1097695e-08	5.0350116e-08	5.046857e-08
695726.13	4.9378603e-08	5.0979008e-08	5.0922427e-08	5.0168951e-08	5.0310431e-08
696727.03	4.9211338e-08	5.08058e-08	5.0748699e-08	4.9989567e-08	5.0153526e-08
697727.93	4.9045722e-08	5.0634093e-08	5.0576492e-08	4.9811944e-08	4.9997843e-08
698728.83	4.8881736e-08	5.0463869e-08	5.0405789e-08	4.9636062e-08	4.9843367e-08
699729.73	4.8719361e-08	5.0295112e-08	5.0236574e-08	4.9461902e-08	4.9690085e-08
700730.63	4.8558576e-08	5.0127805e-08	5.006883e-08	4.9289444e-08	4.9537984e-08
701731.53	4.8399364e-08	4.9961932e-08	4.990254e-08	4.9118669e-08	4.9387051e-08
702732.43	4.8241705e-08	4.9797477e-08	4.9737687e-08	4.8949557e-08	4.9237272e-08
703733.33	4.8085581e-08	4.9634423e-08	4.9574256e-08	4.878209e-08	4.9088636e-08
704734.23	4.7930972e-08	4.9472756e-08	4.941223e-08	4.8616249e-08	4.8941129e-08
705735.14	4.7777862e-08	4.9312459e-08	4.9251594e-08	4.8452016e-08	4.8794739e-08
706736.04	4.7626231e-08	4.9153517e-08	4.9092331e-08	4.8289371e-08	4.8649454e-08
707736.94	4.7476062e-08	4.8995914e-08	4.8934427e-08	4.8128298e-08	4.8505261e-08
708737.84	4.7327336e-08	4.8839636e-08	4.8777865e-08	4.7968777e-08	4.836215e-08
709738.74	4.7180038e-08	4.8684668e-08	4.8622631e-08	4.7810791e-08	4.8220107e-08
710739.64	4.7034148e-08	4.8530995e-08	4.846871e-08	4.7654323e-08	4.8079122e-08
711740.54	4.688965e-08	4.8378602e-08	4.8316087e-08	4.7499355e-08	4.7939183e-08
712741.44	4.6746527e-08	4.8227476e-08	4.8164747e-08	4.7345869e-08	4.7800278e-08
713742.34	4.6604763e-08	4.8077601e-08	4.8014676e-08	4.7193849e-08	4.7662396e-08
714743.24	4.646434e-08	4.7928964e-08	4.786586e-08	4.7043278e-08	4.7525526e-08
715744.14	4.6325242e-08	4.7781551e-08	4.7718284e-08	4.6894138e-08	4.7389658e-08
716745.05	4.6187453e-08	4.7635348e-08	4.7571935e-08	4.6746414e-08	4.725478e-08
717745.95	4.6050956e-08	4.7490342e-08	4.7426798e-08	4.6600088e-08	4.7120882e-08
718746.85	4.5915736e-08	4.7346519e-08	4.728286e-08	4.6455145e-08	4.6987953e-08
719747.75	4.5781777e-08	4.7203866e-08	4.7140107e-08	4.6311569e-08	4.6855983e-08
720748.65	4.5649064e-08	4.706237e-08	4.6998526e-08	4.6169342e-08	4.6724962e-08
721749.55	4.5517581e-08	4.6922017e-08	4.6858105e-08	4.6028451e-08	4.6594878e-08
722750.45	4.5387312e-08	4.6782796e-08	4.6718829e-08	4.5888878e-08	4.6465724e-08
723751.35	4.5258243e-08	4.6644694e-08	4.6580687e-08	4.5750609e-08	4.6337487e-08
724752.25	4.5130359e-08	4.6507697e-08	4.6443664e-08	4.5613629e-08	4.621016e-08
725753.15	4.5003644e-08	4.6371794e-08	4.6307749e-08	4.5477921e-08	4.6083731e-08
726754.05	4.4878085e-08	4.6236972e-08	4.617293e-08	4.5343472e-08	4.5958193e-08
727754.95	4.4753667e-08	4.610322e-08	4.6039193e-08	4.5210266e-08	4.5833534e-08
728755.86	4.4630376e-08	4.5970525e-08	4.5906527e-08	4.5078288e-08	4.5709746e-08
729756.76	4.4508197e-08	4.5838876e-08	4.577492e-08	4.4947525e-08	4.558682e-08
730757.66	4.4387116e-08	4.5708261e-08	4.564436e-08	4.4817961e-08	4.5464746e-08
731758.56	4.426712e-08	4.5578668e-08	4.5514835e-08	4.4689583e-08	4.5343516e-08
732759.46	4.4148195e-08	4.5450087e-08	4.5386334e-08	4.4562376e-08	4.5223121e-08
733760.36	4.4030328e-08	4.5322505e-08	4.5258844e-08	4.4436327e-08	4.5103552e-08
734761.26	4.3913505e-08	4.5195913e-08	4.5132356e-08	4.4311421e-08	4.4984801e-08
735762.16	4.3797712e-08	4.5070298e-08	4.5006857e-08	4.4187645e-08	4.4866858e-08
736763.06	4.3682938e-08	4.494565e-08	4.4882336e-08	4.4064986e-08	4.4749716e-08
737763.96	4.3569168e-08	4.4821958e-08	4.4758783e-08	4.3943429e-08	4.4633366e-08
738764.86	4.345639e-08	4.4699212e-08	4.4636187e-08	4.3822963e-08	4.4517801e-08
739765.77	4.3344592e-08	4.4577401e-08	4.4514537e-08	4.3703573e-08	4.4403011e-08
740766.67	4.3233761e-08	4.4456515e-08	4.4393822e-08	4.3585248e-08	4.4288989e-08
741767.57	4.3123885e-08	4.4336543e-08	4.4274032e-08	4.3467973e-08	4.4175727e-08
742768.47	4.3014951e-08	4.4217476e-08	4.4155157e-08	4.3351736e-08	4.4063218e-08
743769.37	4.2906947e-08	4.4099304e-08	4.4037187e-08	4.3236526e-08	4.3951453e-08
744770.27	4.2799862e-08	4.3982016e-08	4.3920111e-08	4.3122328e-08	4.3840425e-08
745771.17	4.2693683e-08	4.3865603e-08	4.3803919e-08	4.3009132e-08	4.3730126e-08
746772.07	4.25884e-08	4.3750055e-08	4.3688602e-08	4.2896924e-08	4.3620549e-08
747772.97	4.2483999e-08	4.3635363e-08	4.3574151e-08	4.2785694e-08	4.3511687e-08
748773.87	4.2380471e-08	4.3521517e-08	4.3460554e-08	4.2675428e-08	4.3403532e-08
749774.77	4.2277804e-08	4.3408509e-08	4.3347803e-08	4.2566116e-08	4.3296078e-08
750775.68	4.2175986e-08	4.3296328e-08	4.3235889e-08	4.2457745e-08	4.3189316e-08
751776.58	4.2075006e-08	4.3184966e-08	4.3124802e-08	4.2350304e-08	4.3083241e-08
752777.48	4.1974855e-08	4.3074413e-08	4.3014533e-08	4.2243782e-08	4.2977845e-08
753778.38	4.187552e-08	4.2964662e-08	4.2905073e-08	4.2138168e-08	4.2873122e-08
754779.28	4.1776992e-08	4.2855702e-08	4.2796413e-08	4.2033449e-08	4.2769064e-08
755780.18	4.167926e-08	4.2747526e-08	4.2688544e-08	4.1929616e-08	4.2665665e-08
756781.08	4.1582313e-08	4.2640125e-08	4.2581457e-08	4.1826657e-08	4.2562919e-08
757781.98	4.1486141e-08	4.2533491e-08	4.2475144e-08	4.1724562e-08	4.2460819e-08
758782.88	4.1390734e-08	4.2427614e-08	4.2369596e-08	4.1623319e-08	4.2359359e-08
759783.78	4.1296083e-08	4.2322488e-08	4.2264806e-08	4.1522919e-08	4.2258531e-08
760784.68	4.1202176e-08	4.2218103e-08	4.2160763e-08	4.142335e-08	4.2158331e-08
761785.59	4.1109005e-08	4.2114452e-08	4.2057461e-08	4.1324603e-08	4.2058751e-08
762786.49	4.101656e-08	4.2011526e-08	4.1954891e-08	4.1226667e-08	4.1959787e-08
763787.39	4.0924831e-08	4.1909318e-08	4.1853045e-08	4.1129533e-08	4.1861431e-08
764788.29	4.0833808e-08	4.180782e-08	4.1751915e-08	4.103319e-08	4.1763677e-08
765789.19	4.0743483e-08	4.1707024e-08	4.1651493e-08	4.0937628e-08	4.1666521e-08
766790.09	4.0653847e-08	4.1606923e-08	4.1551771e-08	4.0842837e-08	4.1569955e-08
767790.99	4.0564889e-08	4.150751e-08	4.1452742e-08	4.0748808e-08	4.1473975e-08
768791.89	4.0476601e-08	4.1408776e-08	4.1354399e-08	4.0655532e-08	4.1378575e-08
769792.79	4.0388975e-08	4.1310714e-08	4.1256733e-08	4.0562999e-08	4.1283748e-08
770793.69	4.0302001e-08	4.1213318e-08	4.1159738e-08	4.0471199e-08	4.118949e-08
771794.59	4.0215671e-08	4.111658e-08	4.1063405e-08	4.0380123e-08	4.1095795e-08
772795.5	4.0129977e-08	4.1020492e-08	4.0967728e-08	4.0289763e-08	4.1002657e-08
773796.4	4.0044909e-08	4.0925049e-08	4.08727e-08	4.0200108e-08	4.0910072e-08
774797.3	3.9960459e-08	4.0830243e-08	4.0778313e-08	4.0111151e-08	4.0818034e-08
775798.2	3.987662e-08	4.0736067e-08	4.0684561e-08	4.0022882e-08	4.0726537e-08
776799.1	3.9793383e-08	4.0642515e-08	4.0591436e-08	3.9935293e-08	4.0635577e-08
777800	3.971074e-08	4.0549579e-08	4.0498933e-08	3.9848375e-08	4.0545149e-08
778800.9	3.9628684e-08	4.0457254e-08	4.0407043e-08	3.9762119e-08	4.0455246e-08
779801.8	3.9547205e-08	4.0365532e-08	4.0315761e-08	3.9676517e-08	4.0365866e-08
780802.7	3.9466297e-08	4.0274408e-08	4.022508e-08	3.9591561e-08	4.0277002e-08
781803.6	3.9385952e-08	4.0183875e-08	4.0134993e-08	3.9507243e-08	4.0188649e-08
782804.5	3.9306162e-08	4.0093926e-08	4.0045495e-08	3.9423553e-08	4.0100804e-08
783805.41	3.9226921e-08	4.0004556e-08	3.9956578e-08	3.9340485e-08	4.001346e-08
784806.31	3.9148219e-08	3.9915758e-08	3.9868236e-08	3.925803e-08	3.9926615e-08
785807.21	3.9070051e-08	3.9827527e-08	3.9780463e-08	3.9176181e-08	3.9840262e-08
786808.11	3.899241e-08	3.9739856e-08	3.9693254e-08	3.9094929e-08	3.9754397e-08
787809.01	3.8915287e-08	3.965274e-08	3.9606602e-08	3.9014266e-08	3.9669016e-08
788809.91	3.8838676e-08	3.9566172e-08	3.95205e-08	3.8934187e-08	3.9584114e-08
789810.81	3.8762571e-08	3.9480147e-08	3.9434944e-08	3.8854682e-08	3.9499687e-08
790811.71	3.8686964e-08	3.9394659e-08	3.9349927e-08	3.8775744e-08	3.9415731e-08
791812.61	3.8611848e-08	3.9309702e-08	3.9265444e-08	3.8697366e-08	3.9332241e-08
792813.51	3.8537218e-08	3.9225271e-08	3.9181489e-08	3.8619541e-08	3.9249213e-08
793814.41	3.8463066e-08	3.9141361e-08	3.9098056e-08	3.8542262e-08	3.9166642e-08
794815.32	3.8389385e-08	3.9057966e-08	3.9015139e-08	3.8465521e-08	3.9084525e-08
795816.22	3.8316171e-08	3.897508e-08	3.8932734e-08	3.8389311e-08	3.9002858e-08
796817.12	3.8243416e-08	3.8892699e-08	3.8850835e-08	3.8313626e-08	3.8921635e-08
797818.02	3.8171114e-08	3.8810817e-08	3.8769436e-08	3.8238459e-08	3.8840855e-08
798818.92	3.8099259e-08	3.8729429e-08	3.8688532e-08	3.8163803e-08	3.8760511e-08
799819.82	3.8027845e-08	3.8648529e-08	3.8608118e-08	3.8089651e-08	3.8680601e-08
800820.72	3.7956865e-08	3.8568113e-08	3.8528189e-08	3.8015996e-08	3.8601121e-08
801821.62	3.7886315e-08	3.8488176e-08	3.8448739e-08	3.7942833e-08	3.8522066e-08
802822.52	3.7816188e-08	3.8408712e-08	3.8369764e-08	3.7870154e-08	3.8443433e-08
803823.42	3.7746479e-08	3.8329718e-08	3.8291258e-08	3.7797954e-08	3.8365218e-08
804824.32	3.7677181e-08	3.8251187e-08	3.8213217e-08	3.7726226e-08	3.8287418e-08
805825.23	3.760829e-08	3.8173116e-08	3.8135636e-08	3.7654963e-08	3.8210029e-08
806826.13	3.75398e-08	3.8095499e-08	3.805851e-08	3.7584161e-08	3.8133046e-08
807827.03	3.7471705e-08	3.8018332e-08	3.7981834e-08	3.7513811e-08	3.8056468e-08
808827.93	3.7403999e-08	3.7941611e-08	3.7905603e-08	3.744391e-08	3.7980289e-08
809828.83	3.7336679e-08	3.786533e-08	3.7829814e-08	3.737445e-08	3.7904507e-08
810829.73	3.7269738e-08	3.7789485e-08	3.775446e-08	3.7305426e-08	3.7829118e-08
811830.63	3.7203171e-08	3.7714073e-08	3.7679539e-08	3.7236832e-08	3.7754119e-08
812831.53	3.7136974e-08	3.7639087e-08	3.7605044e-08	3.7168662e-08	3.7679506e-08
813832.43	3.7071141e-08	3.7564525e-08	3.7530972e-08	3.7100911e-08	3.7605276e-08
814833.33	3.7005667e-08	3.7490382e-08	3.7457319e-08	3.7033573e-08	3.7531426e-08
815834.23	3.6940548e-08	3.7416654e-08	3.738408e-08	3.6966642e-08	3.7457952e-08
816835.14	3.6875778e-08	3.7343335e-08	3.7311251e-08	3.6900114e-08	3.7384852e-08
817836.04	3.6811354e-08	3.7270424e-08	3.7238828e-08	3.6833982e-08	3.7312121e-08
818836.94	3.6747269e-08	3.7197914e-08	3.7166805e-08	3.6768242e-08	3.7239757e-08
819837.84	3.668352e-08	3.7125803e-08	3.7095181e-08	3.6702889e-08	3.7167757e-08
820838.74	3.6620103e-08	3.7054085e-08	3.7023949e-08	3.6637916e-08	3.7096117e-08
821839.64	3.6557012e-08	3.6982758e-08	3.6953107e-08	3.6573319e-08	3.7024835e-08
822840.54	3.6494243e-08	3.6911818e-08	3.688265e-08	3.6509093e-08	3.6953908e-08
823841.44	3.6431792e-08	3.684126e-08	3.6812575e-08	3.6445234e-08	3.6883332e-08
824842.34	3.6369655e-08	3.6771081e-08	3.6742877e-08	3.6381735e-08	3.6813105e-08
825843.24	3.6307827e-08	3.6701276e-08	3.6673552e-08	3.6318592e-08	3.6743223e-08
826844.14	3.6246305e-08	3.6631843e-08	3.6604598e-08	3.62558e-08	3.6673684e-08
827845.05	3.6185083e-08	3.6562778e-08	3.6536009e-08	3.6193355e-08	3.6604485e-08
828845.95	3.6124159e-08	3.6494076e-08	3.6467783e-08	3.6131252e-08	3.6535623e-08
829846.85	3.6063527e-08	3.6425735e-08	3.6399916e-08	3.6069487e-08	3.6467096e-08
830847.75	3.6003185e-08	3.6357751e-08	3.6332404e-08	3.6008054e-08	3.63989e-08
831848.65	3.5943128e-08	3.629012e-08	3.6265243e-08	3.5946949e-08	3.6331033e-08
832849.55	3.5883353e-08	3.6222839e-08	3.6198431e-08	3.5886168e-08	3.6263492e-08
833850.45	3.5823855e-08	3.6155905e-08	3.6131963e-08	3.5825706e-08	3.6196275e-08
834851.35	3.5764631e-08	3.6089313e-08	3.6065836e-08	3.576556e-08	3.6129378e-08
835852.25	3.5705678e-08	3.6023062e-08	3.6000047e-08	3.5705724e-08	3.60628e-08
836853.15	3.5646991e-08	3.5957147e-08	3.5934593e-08	3.5646194e-08	3.5996538e-08
837854.05	3.5588567e-08	3.5891565e-08	3.5869469e-08	3.5586967e-08	3.5930588e-08
838854.95	3.5530403e-08	3.5826313e-08	3.5804673e-08	3.5528038e-08	3.5864949e-08
839855.86	3.5472496e-08	3.5761388e-08	3.5740202e-08	3.5469404e-08	3.5799618e-08
840856.76	3.5414841e-08	3.5696787e-08	3.5676052e-08	3.5411059e-08	3.5734593e-08
841857.66	3.5357436e-08	3.5632506e-08	3.561222e-08	3.5353001e-08	3.5669871e-08
842858.56	3.5300277e-08	3.5568543e-08	3.5548703e-08	3.5295224e-08	3.560545e-08
843859.46	3.524336e-08	3.5504894e-08	3.5485498e-08	3.5237726e-08	3.5541327e-08
844860.36	3.5186684e-08	3.5441557e-08	3.5422602e-08	3.5180503e-08	3.54775e-08
845861.26	3.5130244e-08	3.5378529e-08	3.5360012e-08	3.5123551e-08	3.5413966e-08
846862.16	3.5074038e-08	3.5315805e-08	3.5297725e-08	3.5066865e-08	3.5350724e-08
847863.06	3.5018062e-08	3.5253385e-08	3.5235738e-08	3.5010443e-08	3.5287771e-08
848863.96	3.4962314e-08	3.5191265e-08	3.5174048e-08	3.4954281e-08	3.5225105e-08
849864.86	3.490679e-08	3.5129441e-08	3.5112651e-08	3.4898375e-08	3.5162723e-08
850865.77	3.4851488e-08	3.5067912e-08	3.5051547e-08	3.4842722e-08	3.5100624e-08
851866.67	3.4796404e-08	3.5006674e-08	3.499073e-08	3.4787318e-08	3.5038805e-08
852867.57	3.4741537e-08	3.4945725e-08	3.49302e-08	3.4732159e-08	3.4977263e-08
853868.47	3.4686882e-08	3.4885062e-08	3.4869952e-08	3.4677243e-08	3.4915998e-08
854869.37	3.4632438e-08	3.4824682e-08	3.4809984e-08	3.4622566e-08	3.4855006e-08
855870.27	3.4578201e-08	3.4764583e-08	3.4750295e-08	3.4568125e-08	3.4794286e-08
856871.17	3.452417e-08	3.4704763e-08	3.469088e-08	3.4513917e-08	3.4733835e-08
857872.07	3.4470341e-08	3.4645217e-08	3.4631737e-08	3.4459937e-08	3.4673652e-08
858872.97	3.4416711e-08	3.4585945e-08	3.4572864e-08	3.4406184e-08	3.4613734e-08
859873.87	3.4363279e-08	3.4526944e-08	3.4514258e-08	3.4352654e-08	3.4554079e-08
860874.77	3.4310042e-08	3.446821e-08	3.4455917e-08	3.4299344e-08	3.4494686e-08
861875.68	3.4256997e-08	3.4409742e-08	3.4397838e-08	3.424625e-08	3.4435553e-08
862876.58	3.4204142e-08	3.4351537e-08	3.4340019e-08	3.419337e-08	3.4376677e-08
863877.48	3.4151475e-08	3.4293593e-08	3.4282457e-08	3.4140702e-08	3.4318056e-08
864878.38	3.4098993e-08	3.4235907e-08	3.4225149e-08	3.4088241e-08	3.4259689e-08
865879.28	3.4046693e-08	3.4178477e-08	3.4168095e-08	3.4035985e-08	3.4201574e-08
866880.18	3.3994574e-08	3.4121301e-08	3.411129e-08	3.3983932e-08	3.4143708e-08
867881.08	3.3942634e-08	3.4064377e-08	3.4054733e-08	3.3932078e-08	3.4086091e-08
868881.98	3.389087e-08	3.4007701e-08	3.3998421e-08	3.388042e-08	3.402872e-08
869882.88	3.383928e-08	3.3951273e-08	3.3942353e-08	3.3828957e-08	3.3971593e-08
870883.78	3.3787862e-08	3.3895089e-08	3.3886526e-08	3.3777685e-08	3.3914709e-08
871884.68	3.3736613e-08	3.3839148e-08	3.3830937e-08	3.3726601e-08	3.3858065e-08
872885.59	3.3685533e-08	3.3783447e-08	3.3775585e-08	3.3675703e-08	3.3801661e-08
873886.49	3.3634618e-08	3.3727984e-08	3.3720467e-08	3.3624989e-08	3.3745494e-08
874887.39	3.3583867e-08	3.3672758e-08	3.3665581e-08	3.3574456e-08	3.3689562e-08
875888.29	3.3533278e-08	3.3617765e-08	3.3610926e-08	3.3524101e-08	3.3633864e-08
876889.19	3.3482849e-08	3.3563005e-08	3.3556499e-08	3.3473922e-08	3.3578399e-08
877890.09	3.3432577e-08	3.3508474e-08	3.3502297e-08	3.3423916e-08	3.3523164e-08
878890.99	3.3382462e-08	3.3454172e-08	3.3448319e-08	3.3374081e-08	3.3468158e-08
879891.89	3.3332501e-08	3.3400095e-08	3.3394564e-08	3.3324415e-08	3.3413379e-08
880892.79	3.3282693e-08	3.3346242e-08	3.3341028e-08	3.3274915e-08	3.3358826e-08
881893.69	3.3233036e-08	3.3292612e-08	3.328771e-08	3.3225579e-08	3.3304496e-08
882894.59	3.3183527e-08	3.3239201e-08	3.3234608e-08	3.3176405e-08	3.3250389e-08
883895.5	3.3134166e-08	3.3186009e-08	3.318172e-08	3.3127391e-08	3.3196503e-08
884896.4	3.308495e-08	3.3133033e-08	3.3129045e-08	3.3078533e-08	3.3142836e-08
885897.3	3.3035879e-08	3.3080271e-08	3.3076579e-08	3.3029831e-08	3.3089387e-08
886898.2	3.2986949e-08	3.3027722e-08	3.3024322e-08	3.2981282e-08	3.3036154e-08
887899.1	3.2938161e-08	3.2975384e-08	3.2972271e-08	3.2932883e-08	3.2983136e-08
888900	3.2889512e-08	3.2923255e-08	3.2920425e-08	3.2884633e-08	3.2930331e-08
889900.9	3.2841e-08	3.2871333e-08	3.2868782e-08	3.283653e-08	3.2877738e-08
890901.8	3.2792624e-08	3.2819616e-08	3.2817341e-08	3.2788572e-08	3.2825355e-08
891902.7	3.2744383e-08	3.2768103e-08	3.2766098e-08	3.2740756e-08	3.277318e-08
892903.6	3.2696276e-08	3.2716793e-08	3.2715054e-08	3.2693081e-08	3.2721214e-08
893904.5	3.26483e-08	3.2665682e-08	3.2664205e-08	3.2645544e-08	3.2669453e-08
894905.41	3.2600454e-08	3.261477e-08	3.261355e-08	3.2598144e-08	3.2617896e-08
895906.31	3.2552737e-08	3.2564055e-08	3.2563088e-08	3.255088e-08	3.2566543e-08
896907.21	3.2505148e-08	3.2513536e-08	3.2512817e-08	3.2503748e-08	3.2515391e-08
897908.11	3.2457686e-08	3.246321e-08	3.2462736e-08	3.2456748e-08	3.246444e-08
898909.01	3.2410348e-08	3.2413077e-08	3.2412841e-08	3.2409877e-08	3.2413688e-08
899909.91	3.2363133e-08	3.2363133e-08	3.2363133e-08	3.2363133e-08	3.2363133e-08
900910.81	3.2316042e-08	3.2313379e-08	3.231361e-08	3.2316516e-08	3.2312775e-08
901911.71	3.2269071e-08	3.2263813e-08	3.2264269e-08	3.2270023e-08	3.2262612e-08
902912.61	3.222222e-08	3.2214432e-08	3.221511e-08	3.2223652e-08	3.2212643e-08
903913.51	3.2175488e-08	3.2165235e-08	3.216613e-08	3.2177402e-08	3.2162866e-08
904914.41	3.2128873e-08	3.2116222e-08	3.2117329e-08	3.2131272e-08	3.211328e-08
905915.32	3.2082375e-08	3.2067389e-08	3.2068705e-08	3.2085259e-08	3.2063884e-08
906916.22	3.2035992e-08	3.2018737e-08	3.2020256e-08	3.2039361e-08	3.2014677e-08
907917.12	3.1989723e-08	3.1970263e-08	3.1971981e-08	3.1993579e-08	3.1965657e-08
908918.02	3.1943567e-08	3.1921966e-08	3.1923878e-08	3.1947909e-08	3.1916823e-08
909918.92	3.1897523e-08	3.1873845e-08	3.1875947e-08	3.190235e-08	3.1868175e-08
910919.82	3.1851591e-08	3.1825898e-08	3.1828185e-08	3.1856901e-08	3.181971e-08
911920.72	3.1805767e-08	3.1778124e-08	3.1780591e-08	3.1811561e-08	3.1771427e-08
912921.62	3.1760053e-08	3.1730522e-08	3.1733164e-08	3.1766327e-08	3.1723326e-08
913922.52	3.1714447e-08	3.1683089e-08	3.1685902e-08	3.1721199e-08	3.1675405e-08
914923.42	3.1668947e-08	3.1635825e-08	3.1638805e-08	3.1676174e-08	3.1627663e-08
915924.32	3.1623553e-08	3.1588729e-08	3.159187e-08	3.1631253e-08	3.1580099e-08
916925.23	3.1578265e-08	3.1541799e-08	3.1545097e-08	3.1586433e-08	3.1532712e-08
917926.13	3.153308e-08	3.1495034e-08	3.1498484e-08	3.1541712e-08	3.14855e-08
918927.03	3.1487999e-08	3.1448432e-08	3.145203e-08	3.149709e-08	3.1438463e-08
919927.93	3.1443019e-08	3.1401992e-08	3.1405734e-08	3.1452566e-08	3.1391599e-08
920928.83	3.1398141e-08	3.1355714e-08	3.1359593e-08	3.1408137e-08	3.1344908e-08
921929.73	3.1353364e-08	3.1309596e-08	3.1313608e-08	3.1363803e-08	3.1298387e-08
922930.63	3.1308686e-08	3.1263636e-08	3.1267777e-08	3.1319563e-08	3.1252037e-08
923931.53	3.1264108e-08	3.1217833e-08	3.1222099e-08	3.1275415e-08	3.1205855e-08
924932.43	3.1219627e-08	3.1172186e-08	3.1176572e-08	3.1231358e-08	3.1159842e-08
925933.33	3.1175243e-08	3.1126695e-08	3.1131195e-08	3.1187391e-08	3.1113996e-08
926934.23	3.1130956e-08	3.1081357e-08	3.1085967e-08	3.1143512e-08	3.1068315e-08
927935.14	3.1086765e-08	3.1036172e-08	3.1040887e-08	3.1099721e-08	3.1022799e-08
928936.04	3.1042669e-08	3.0991139e-08	3.0995954e-08	3.1056017e-08	3.0977448e-08
929936.94	3.0998667e-08	3.0946255e-08	3.0951167e-08	3.1012398e-08	3.0932258e-08
930937.84	3.0954758e-08	3.0901521e-08	3.0906524e-08	3.0968863e-08	3.0887231e-08
931938.74	3.0910942e-08	3.0856936e-08	3.0862024e-08	3.0925411e-08	3.0842365e-08
932939.64	3.0867219e-08	3.0812497e-08	3.0817667e-08	3.0882042e-08	3.0797658e-08
933940.54	3.0823587e-08	3.0768204e-08	3.0773451e-08	3.0838753e-08	3.075311e-08
934941.44	3.0780045e-08	3.0724056e-08	3.0729375e-08	3.0795545e-08	3.070872e-08
935942.34	3.0736594e-08	3.0680052e-08	3.0685438e-08	3.0752415e-08	3.0664487e-08
936943.24	3.0693233e-08	3.063619e-08	3.0641639e-08	3.0709364e-08	3.062041e-08
937944.14	3.064996e-08	3.0592471e-08	3.0597978e-08	3.066639e-08	3.0576488e-08
938945.05	3.0606776e-08	3.0548892e-08	3.0554452e-08	3.0623492e-08	3.0532721e-08
939945.95	3.0563679e-08	3.0505452e-08	3.0511061e-08	3.0580669e-08	3.0489106e-08
940946.85	3.0520669e-08	3.0462151e-08	3.0467803e-08	3.053792e-08	3.0445643e-08
941947.75	3.0477746e-08	3.0418988e-08	3.0424679e-08	3.0495245e-08	3.0402332e-08
942948.65	3.0434909e-08	3.0375962e-08	3.0381687e-08	3.0452642e-08	3.0359172e-08
943949.55	3.0392158e-08	3.0333071e-08	3.0338826e-08	3.0410111e-08	3.0316161e-08
944950.45	3.0349491e-08	3.0290315e-08	3.0296094e-08	3.036765e-08	3.0273298e-08
945951.35	3.0306909e-08	3.0247693e-08	3.0253492e-08	3.032526e-08	3.0230584e-08
946952.25	3.026441e-08	3.0205204e-08	3.0211018e-08	3.0282939e-08	3.0188016e-08
947953.15	3.0221995e-08	3.0162846e-08	3.0168671e-08	3.0240685e-08	3.0145594e-08
948954.05	3.0179663e-08	3.012062e-08	3.012645e-08	3.01985e-08	3.0103318e-08
949954.95	3.0137413e-08	3.0078523e-08	3.0084354e-08	3.0156381e-08	3.0061186e-08
950955.86	3.0095245e-08	3.0036556e-08	3.0042383e-08	3.0114328e-08	3.0019197e-08
951956.76	3.0053158e-08	2.9994717e-08	3.0000536e-08	3.007234e-08	2.9977351e-08
952957.66	3.0011153e-08	2.9953005e-08	2.9958811e-08	3.0030417e-08	2.9935647e-08
953958.56	2.9969228e-08	2.991142e-08	2.9917208e-08	2.9988557e-08	2.9894084e-08
954959.46	2.9927383e-08	2.986996e-08	2.9875726e-08	2.994676e-08	2.9852661e-08
955960.36	2.9885618e-08	2.9828625e-08	2.9834364e-08	2.9905026e-08	2.9811378e-08
956961.26	2.9843932e-08	2.9787414e-08	2.9793121e-08	2.9863353e-08	2.9770233e-08
957962.16	2.9802325e-08	2.9746327e-08	2.9751996e-08	2.9821741e-08	2.9729226e-08
958963.06	2.9760796e-08	2.9705361e-08	2.9710989e-08	2.9780189e-08	2.9688356e-08
959963.96	2.9719346e-08	2.9664517e-08	2.9670099e-08	2.9738697e-08	2.9647622e-08
960964.86	2.9677973e-08	2.9623793e-08	2.9629325e-08	2.9697264e-08	2.9607024e-08
961965.77	2.9636678e-08	2.9583189e-08	2.9588666e-08	2.9655889e-08	2.956656e-08
962966.67	2.9595459e-08	2.9542704e-08	2.9548121e-08	2.9614572e-08	2.9526231e-08
963967.57	2.9554318e-08	2.9502338e-08	2.950769e-08	2.9573312e-08	2.9486035e-08
964968.47	2.9513252e-08	2.9462089e-08	2.9467371e-08	2.9532109e-08	2.9445971e-08
965969.37	2.9472262e-08	2.9421956e-08	2.9427165e-08	2.9490962e-08	2.9406039e-08
966970.27	2.9431348e-08	2.9381939e-08	2.938707e-08	2.944987e-08	2.9366237e-08
967971.17	2.939051e-08	2.9342038e-08	2.9347085e-08	2.9408832e-08	2.9326567e-08
968972.07	2.9349746e-08	2.9302251e-08	2.930721e-08	2.936785e-08	2.9287025e-08
969972.97	2.9309057e-08	2.9262577e-08	2.9267444e-08	2.932692e-08	2.9247613e-08
970973.87	2.9268442e-08	2.9223016e-08	2.9227786e-08	2.9286045e-08	2.9208328e-08
971974.77	2.9227901e-08	2.9183568e-08	2.9188236e-08	2.9245221e-08	2.9169171e-08
972975.68	2.9187434e-08	2.9144231e-08	2.9148793e-08	2.9204451e-08	2.9130141e-08
973976.58	2.9147041e-08	2.9105004e-08	2.9109456e-08	2.9163731e-08	2.9091237e-08
974977.48	2.9106721e-08	2.9065888e-08	2.9070224e-08	2.9123063e-08	2.9052458e-08
975978.38	2.9066473e-08	2.9026881e-08	2.9031098e-08	2.9082446e-08	2.9013804e-08
976979.28	2.9026299e-08	2.8987983e-08	2.8992075e-08	2.9041879e-08	2.8975273e-08
977980.18	2.8986196e-08	2.8949192e-08	2.8953156e-08	2.9001363e-08	2.8936866e-08
978981.08	2.8946166e-08	2.8910509e-08	2.8914339e-08	2.8960895e-08	2.8898582e-08
979981.98	2.8906208e-08	2.8871933e-08	2.8875625e-08	2.8920477e-08	2.8860419e-08
980982.88	2.8866321e-08	2.8833462e-08	2.8837012e-08	2.8880107e-08	2.8822378e-08
981983.78	2.8826506e-08	2.8795097e-08	2.8798499e-08	2.8839785e-08	2.8784458e-08
982984.68	2.8786763e-08	2.8756836e-08	2.8760087e-08	2.8799511e-08	2.8746657e-08
983985.59	2.874709e-08	2.871868e-08	2.8721775e-08	2.8759284e-08	2.8708976e-08
984986.49	2.8707488e-08	2.8680626e-08	2.8683561e-08	2.8719105e-08	2.8671414e-08
985987.39	2.8667956e-08	2.8642676e-08	2.8645446e-08	2.8678972e-08	2.863397e-08
986988.29	2.8628495e-08	2.8604827e-08	2.8607428e-08	2.8638885e-08	2.8596643e-08
987989.19	2.8589104e-08	2.856708e-08	2.8569507e-08	2.8598844e-08	2.8559434e-08
988990.09	2.8549783e-08	2.8529434e-08	2.8531683e-08	2.8558849e-08	2.852234e-08
989990.99	2.8510531e-08	2.8491888e-08	2.8493954e-08	2.8518899e-08	2.8485362e-08
990991.89	2.8471349e-08	2.8454442e-08	2.8456321e-08	2.8478994e-08	2.8448499e-08
991992.79	2.8432237e-08	2.8417095e-08	2.8418782e-08	2.8439133e-08	2.8411751e-08
992993.69	2.8393194e-08	2.8379846e-08	2.8381338e-08	2.8399316e-08	2.8375117e-08
993994.59	2.8354219e-08	2.8342695e-08	2.8343987e-08	2.8359544e-08	2.8338595e-08
994995.5	2.8315314e-08	2.8305642e-08	2.8306729e-08	2.8319815e-08	2.8302187e-08
995996.4	2.8276477e-08	2.8268685e-08	2.8269563e-08	2.8280129e-08	2.826589e-08
996997.3	2.8237709e-08	2.8231824e-08	2.823249e-08	2.8240487e-08	2.8229705e-08
997998.2	2.8199009e-08	2.8195059e-08	2.8195507e-08	2.8200887e-08	2.8193631e-08
998999.1	2.8160377e-08	2.8158389e-08	2.8158615e-08	2.816133e-08	2.8157668e-08
1000000	2.8121814e-08	2.8121814e-08	2.8121814e-08	2.8121815e-08	2.8121814e-08


==> graphics/data/fishtail_interpts.dat <==
1.001001	5.9947216e-06	108.10811	0.00027369207
199.1992	2.3918052e-06	508.50851	1.1244435e-07
586.58659	5.0635297e-07	1000	5.8904425e-08


==> graphics/data/fishtail_relerr.dat <==
0	3.7958941e-08	4.3708491e-05	3.5140091e-07	3.768726e-08
1.001001	6.5674647e-15	4.0861736e-15	3.0162785e-12	1.069975e-14
2.002002	6.0154816e-07	9.1357298e-07	1.6828074e-06	6.0073325e-07
3.003003	1.6175329e-07	1.2303477e-06	1.0074278e-06	1.5958044e-07
4.004004	1.8619837e-07	1.7245269e-06	8.5535898e-07	1.82125e-07
5.005005	5.3296395e-07	2.261563e-06	1.5404485e-06	5.3947982e-07
6.006006	4.3673328e-07	2.6992189e-06	5.6606064e-07	4.2723357e-07
7.007007	3.270147e-07	3.1543155e-06	1.3392057e-06	3.4003814e-07
8.008008	3.7931641e-07	3.6143773e-06	6.5100059e-07	3.6222885e-07
9.009009	4.1113805e-07	4.0759986e-06	6.4370568e-07	3.8944885e-07
10.01001	3.8042425e-08	4.5199771e-06	1.0466365e-06	1.1307501e-08
11.011011	4.3198812e-07	4.9911457e-06	6.8703376e-07	3.9948664e-07
12.012012	4.4003587e-07	5.4461901e-06	7.1763016e-07	4.0132738e-07
13.013013	7.8358411e-07	5.9296467e-06	4.1673431e-07	7.3813797e-07
14.014014	5.9858427e-07	6.3637445e-06	6.4825242e-07	5.4586848e-07
15.015015	2.493847e-07	6.8000983e-06	1.047761e-06	1.8887538e-07
16.016016	1.2491475e-06	7.3321365e-06	1.0185578e-07	1.1803188e-06
17.017017	9.4240101e-07	7.7409441e-06	4.6611715e-07	8.64726e-07
18.018018	7.0701468e-07	8.1689373e-06	7.6259462e-07	6.1997378e-07
19.019019	8.3924279e-07	8.6236428e-06	6.9491889e-07	7.4232212e-07
20.02002	1.4861103e-06	9.1307849e-06	1.160521e-07	1.3788039e-06
21.021021	1.1005698e-06	9.5298852e-06	5.7304226e-07	9.8235187e-07
22.022022	7.6112489e-07	9.9513943e-06	9.8747521e-07	6.3149132e-07
23.023023	6.7536894e-07	1.0388949e-05	1.1515089e-06	5.3382515e-07
24.024024	9.4210595e-07	1.0840915e-05	9.6624013e-07	7.8813699e-07
25.025025	1.2442749e-06	1.1297852e-05	7.488457e-07	1.0773928e-06
26.026026	8.9277964e-07	1.1715332e-05	1.1887307e-06	7.1250296e-07
27.027027	8.4166255e-07	1.2150904e-05	1.3314336e-06	6.4752213e-07
28.028028	1.4143821e-06	1.2611407e-05	8.5283761e-07	1.2058184e-06
29.029029	1.3677215e-06	1.3039583e-05	9.9735799e-07	1.1442998e-06
30.03003	1.5732737e-06	1.348234e-05	8.9263878e-07	1.3345172e-06
31.031031	2.0586861e-06	1.3949214e-05	5.1100262e-07	1.8041332e-06
32.032032	2.4409456e-06	1.4412813e-05	2.3571706e-07	2.1701341e-06
33.033033	1.7936567e-06	1.477189e-05	9.9355766e-07	1.5060981e-06
34.034034	1.6086708e-06	1.5181397e-05	1.2920199e-06	1.3039466e-06
35.035035	2.298015e-06	1.5651793e-05	7.1823137e-07	1.9756393e-06
36.036036	2.1644745e-06	1.6053795e-05	9.7098248e-07	1.8240195e-06
37.037037	2.0255438e-06	1.6459357e-05	1.2322586e-06	1.6665867e-06
38.038038	2.5065568e-06	1.6907774e-05	8.7556739e-07	2.128638e-06
39.039039	2.860023e-06	1.7351249e-05	6.4952787e-07	2.4627336e-06
40.04004	2.625047e-06	1.7730151e-05	1.0151531e-06	2.2079614e-06
41.041041	3.4306033e-06	1.8218959e-05	3.420618e-07	2.9933283e-06
42.042042	3.417591e-06	1.8617704e-05	4.9106802e-07	2.9596924e-06
43.043043	2.8302172e-06	1.8953698e-05	1.2178526e-06	2.351309e-06
44.044044	3.2229381e-06	1.9381669e-05	9.6561109e-07	2.7226109e-06
45.045045	3.3620873e-06	1.9786946e-05	9.7005446e-07	2.8399674e-06
46.046046	3.6427299e-06	2.0209306e-05	8.3551615e-07	3.0984383e-06
47.047047	4.0393046e-06	2.0637396e-05	5.869895e-07	3.4724771e-06
48.048048	3.6896145e-06	2.0976681e-05	1.0883301e-06	3.0998752e-06
49.049049	4.3943265e-06	2.1434506e-05	5.3593801e-07	3.781337e-06
50.05005	4.008402e-06	2.1766288e-05	1.0784963e-06	3.3717887e-06
51.051051	4.2154108e-06	2.2164321e-05	1.0294098e-06	3.5548462e-06
52.052052	3.891374e-06	2.2498145e-05	1.5145331e-06	3.2065614e-06
53.053053	3.7814843e-06	2.2858789e-05	1.7876656e-06	3.0721287e-06
54.054054	4.4747293e-06	2.3294447e-05	1.2574822e-06	3.7403675e-06
55.055055	5.3592906e-06	2.3757869e-05	5.3730867e-07	4.5996994e-06
56.056056	5.6208391e-06	2.4152749e-05	4.4408088e-07	4.8357242e-06
57.057057	6.0039161e-06	2.4555124e-05	2.3079861e-07	5.1930084e-06
58.058058	5.0489893e-06	2.4773084e-05	1.3604851e-06	4.2119742e-06
59.059059	5.5635479e-06	2.5172324e-05	1.0183466e-06	4.7001504e-06
60.06006	5.6897004e-06	2.5536834e-05	1.0685047e-06	4.7996825e-06
61.061061	5.3075374e-06	2.5828045e-05	1.6299905e-06	4.3907044e-06
62.062062	5.8822832e-06	2.6225342e-05	1.2324299e-06	4.9382829e-06
63.063063	6.3019103e-06	2.66124e-05	9.9273519e-07	5.3305601e-06
64.064064	6.0443359e-06	2.689516e-05	1.4333407e-06	5.0454378e-06
65.065065	6.7370767e-06	2.7315373e-05	9.2268501e-07	5.7103877e-06
66.066066	6.950058e-06	2.7660096e-05	8.9431801e-07	5.8953956e-06
67.067067	6.8077046e-06	2.795434e-05	1.2242634e-06	5.7248877e-06
68.068068	7.8537898e-06	2.8423709e-05	3.6261384e-07	6.7426486e-06
69.069069	6.8542534e-06	2.8564043e-05	1.5543936e-06	5.7146135e-06
70.07007	7.2541733e-06	2.8922303e-05	1.3435013e-06	6.0858525e-06
71.071071	8.3214418e-06	2.9379954e-05	4.6336238e-07	7.1243229e-06
72.072072	8.4312261e-06	2.9692284e-05	5.4569077e-07	7.2051549e-06
73.073073	7.4268227e-06	2.9823287e-05	1.7483284e-06	6.1717726e-06
74.074074	6.8031497e-06	3.0015105e-05	2.5690507e-06	5.5192148e-06
75.075075	8.7138981e-06	3.0569046e-05	8.4363796e-07	7.4003208e-06
76.076076	7.3395359e-06	3.0648128e-05	2.4226642e-06	5.9969838e-06
77.077077	8.3159771e-06	3.1037478e-05	1.6354674e-06	6.9436869e-06
78.078078	7.9136294e-06	3.1251449e-05	2.2385797e-06	6.5120739e-06
79.079079	8.6003536e-06	3.1611827e-05	1.7456786e-06	7.1691153e-06
80.08008	8.3979933e-06	3.1813394e-05	2.1452697e-06	6.9372681e-06
81.081081	8.4437515e-06	3.2030018e-05	2.2939774e-06	6.9533948e-06
82.082082	1.0084448e-05	3.2545414e-05	8.4385814e-07	8.5643882e-06
83.083083	1.0295428e-05	3.2848302e-05	8.322921e-07	8.7457848e-06
84.084084	9.9922462e-06	3.3028817e-05	1.3369639e-06	8.4130905e-06
85.085085	1.0424114e-05	3.3336809e-05	1.1022781e-06	8.8154358e-06
86.086086	9.4549408e-06	3.3357757e-05	2.2736461e-06	7.817019e-06
87.087087	1.0531988e-05	3.3660416e-05	1.3829317e-06	8.864479e-06
88.088088	1.1243091e-05	3.4095468e-05	8.7175048e-07	9.54628e-06
89.089089	1.1009283e-05	3.4180472e-05	1.3005618e-06	9.2832987e-06
90.09009	1.1891558e-05	3.4579294e-05	6.141088e-07	1.0136556e-05
91.091091	1.0909041e-05	3.4560153e-05	1.7979223e-06	9.1251627e-06
92.092092	1.2072242e-05	3.4905826e-05	8.2676859e-07	1.0259711e-05
93.093093	1.0603124e-05	3.4941107e-05	2.5107478e-06	8.7625787e-06
94.094094	1.0106359e-05	3.5091013e-05	3.220064e-06	8.2387032e-06
95.095095	8.6883271e-06	3.5025828e-05	4.8461534e-06	6.7956794e-06
96.096096	1.2817699e-05	3.5865255e-05	8.6859626e-07	1.0892998e-05
97.097097	9.7826126e-06	3.5288343e-05	4.1011307e-06	7.8318844e-06
98.098098	8.2365033e-06	3.5486682e-05	5.9070436e-06	6.2692559e-06
99.099099	1.1324369e-05	3.5698007e-05	2.9184493e-06	9.3207276e-06
100.1001	7.2489198e-06	3.6048251e-05	7.4381935e-06	5.2720827e-06
101.1011	5.7022779e-06	3.577821e-05	9.1371996e-06	3.7363958e-06
102.1021	1.1209155e-05	3.571005e-05	3.534179e-06	9.1398592e-06
103.1031	7.935956e-06	3.6839711e-05	7.5609737e-06	5.9635136e-06
104.1041	6.286622e-06	3.5926988e-05	9.075406e-06	4.3402696e-06
105.10511	1.0029426e-05	3.3701155e-05	4.7393075e-06	7.9784196e-06
106.10611	7.7483278e-06	3.8488713e-05	1.5672337e-05	7.9245646e-06
107.10711	1.9636322e-06	2.5022971e-05	9.9651382e-06	1.8566573e-06
108.10811	8.9473784e-10	1.4484474e-11	1.0886993e-11	7.7373278e-10
109.10911	6.4164684e-06	2.6695417e-05	6.8598966e-06	5.4000262e-06
110.11011	2.5284242e-05	3.8816062e-05	1.0826476e-05	2.3350017e-05
111.11111	2.4384725e-05	4.0308596e-05	8.8228863e-06	2.2266699e-05
112.11211	1.9416602e-05	3.7126458e-05	6.2194024e-06	1.7207836e-05
113.11311	2.2974368e-05	3.9921266e-05	9.3126024e-06	2.0704469e-05
114.11411	1.7677532e-05	3.7288789e-05	3.446021e-06	1.5366398e-05
115.11512	1.797459e-05	3.7278997e-05	3.1875241e-06	1.5631198e-05
116.11612	2.4366776e-05	4.1254429e-05	8.9480562e-06	2.1988705e-05
117.11712	1.9509859e-05	3.8836972e-05	3.7581559e-06	1.7105048e-05
118.11812	1.860786e-05	3.8347633e-05	2.5962133e-06	1.6178988e-05
119.11912	1.5923281e-05	3.7338467e-05	4.2536772e-07	1.3471425e-05
120.12012	1.7598094e-05	3.8214864e-05	1.1284681e-06	1.5124194e-05
121.12112	1.793332e-05	3.8112627e-05	1.3094564e-06	1.5440001e-05
122.12212	1.9671173e-05	3.8929435e-05	2.8621792e-06	1.7158494e-05
123.12312	1.7613846e-05	3.7957721e-05	6.8570498e-07	1.5083314e-05
124.12412	1.8819193e-05	3.8542751e-05	1.7196853e-06	1.6271198e-05
125.12513	1.8588464e-05	3.8188989e-05	1.3935575e-06	1.6025064e-05
126.12613	1.879264e-05	3.8367641e-05	1.4528724e-06	1.6213397e-05
127.12713	1.7949046e-05	3.79784e-05	5.0080295e-07	1.5355321e-05
128.12813	1.6998973e-05	3.7459543e-05	5.7068651e-07	1.439193e-05
129.12913	1.8570166e-05	3.8020782e-05	9.323183e-07	1.5950601e-05
130.13013	1.7716537e-05	3.763068e-05	4.9964801e-08	1.5085112e-05
131.13113	1.8589612e-05	3.7877734e-05	7.8267357e-07	1.5947513e-05
132.13213	1.8987555e-05	3.7797143e-05	1.1299112e-06	1.6336107e-05
133.13313	1.8868847e-05	3.7799235e-05	9.2629734e-07	1.6207997e-05
134.13413	1.8571712e-05	3.7437944e-05	5.8666347e-07	1.590319e-05
135.13514	1.7377279e-05	3.6845626e-05	6.7047057e-07	1.4701628e-05
136.13614	1.8638809e-05	3.7241878e-05	5.5312495e-07	1.5957229e-05
137.13714	1.9221609e-05	3.728292e-05	1.1068648e-06	1.6535268e-05
138.13814	1.8563385e-05	3.6883168e-05	4.1755438e-07	1.5872957e-05
139.13914	1.9510308e-05	3.7036647e-05	1.3536538e-06	1.6817327e-05
140.14014	1.9484559e-05	3.6840424e-05	1.3168228e-06	1.6789793e-05
141.14114	1.891664e-05	3.6404049e-05	7.4687605e-07	1.6221103e-05
142.14214	1.9411632e-05	3.6378342e-05	1.2501816e-06	1.671671e-05
143.14314	1.8657319e-05	3.591143e-05	4.9891198e-07	1.5963636e-05
144.14414	1.8613002e-05	3.5665986e-05	4.7581128e-07	1.5922044e-05
145.14515	1.8662204e-05	3.5477079e-05	5.4948062e-07	1.5975097e-05
146.14615	1.8724302e-05	3.5258029e-05	6.4891445e-07	1.6042324e-05
147.14715	1.7781665e-05	3.463759e-05	2.5440294e-07	1.5105848e-05
148.14815	1.7595009e-05	3.43253e-05	3.8942452e-07	1.4926714e-05
149.14915	1.8795531e-05	3.448777e-05	8.8533356e-07	1.6136435e-05
150.15015	1.8681501e-05	3.4177563e-05	8.3998339e-07	1.6032506e-05
151.15115	1.8200298e-05	3.3672623e-05	4.4329878e-07	1.5562745e-05
152.15215	1.7669486e-05	3.3203805e-05	2.3837681e-08	1.5044557e-05
153.15315	1.7932574e-05	3.3010693e-05	3.5214072e-07	1.5321889e-05
154.15415	1.794818e-05	3.2691878e-05	4.7764109e-07	1.5353138e-05
155.15516	1.7571725e-05	3.2212512e-05	2.1831581e-07	1.4993643e-05
156.15616	1.7776003e-05	3.196974e-05	5.48992e-07	1.521644e-05
157.15716	1.747143e-05	3.1513551e-05	3.7846878e-07	1.4931735e-05
158.15816	1.7072193e-05	3.0996685e-05	1.2476195e-07	1.4553883e-05
159.15916	1.7583406e-05	3.0815481e-05	8.0198695e-07	1.508831e-05
160.16016	1.6947298e-05	3.0204089e-05	3.2641326e-07	1.4476524e-05
161.16116	1.6393624e-05	2.957404e-05	6.1425694e-08	1.3948908e-05
162.16216	1.623716e-05	2.9130566e-05	2.7570705e-08	1.3820124e-05
163.16316	1.6375352e-05	2.8773501e-05	3.2482574e-07	1.3987758e-05
164.16416	1.6325546e-05	2.8332293e-05	4.8850176e-07	1.3969024e-05
165.16517	1.5560918e-05	2.7617917e-05	6.4688063e-08	1.323688e-05
166.16617	1.566977e-05	2.7247299e-05	2.791739e-07	1.3380172e-05
167.16717	1.5370109e-05	2.6670716e-05	2.2540734e-07	1.3116663e-05
168.16817	1.4988074e-05	2.6061776e-05	9.8855659e-08	1.277251e-05
169.16917	1.4999521e-05	2.558677e-05	3.8430056e-07	1.2823785e-05
170.17017	1.4663142e-05	2.4976894e-05	3.2770597e-07	1.2528923e-05
171.17117	1.3711726e-05	2.4079651e-05	3.3450579e-07	1.1620789e-05
172.17217	1.3725774e-05	2.3607071e-05	1.3770813e-08	1.1680153e-05
173.17317	1.3705994e-05	2.3111877e-05	2.8591112e-07	1.1707607e-05
174.17417	1.3341598e-05	2.240078e-05	2.599032e-07	1.1392447e-05
175.17518	1.2665904e-05	2.1603759e-05	7.7957537e-08	1.0767747e-05
176.17618	1.2454431e-05	2.0970795e-05	7.1763802e-08	1.0609438e-05
177.17718	1.2219284e-05	2.0315962e-05	2.1069037e-07	1.0429498e-05
178.17818	1.1902383e-05	1.961443e-05	2.8153092e-07	1.0169856e-05
179.17918	1.1489689e-05	1.887719e-05	2.6577687e-07	9.8164363e-06
180.18018	1.0381849e-05	1.7826953e-05	4.3647851e-07	8.7698695e-06
181.18118	1.0669752e-05	1.7349295e-05	2.8782019e-07	9.1215247e-06
182.18218	1.0188471e-05	1.6545871e-05	2.4694411e-07	8.7059742e-06
183.18318	9.5142321e-06	1.5657247e-05	3.3716711e-08	8.0996213e-06
184.18418	8.9038108e-06	1.4751088e-05	1.1326921e-07	7.5594214e-06
185.18519	8.6977863e-06	1.4023297e-05	1.7133942e-07	7.4259633e-06
186.18619	8.0373219e-06	1.3085653e-05	1.3605075e-08	6.8402654e-06
187.18719	7.6552447e-06	1.2241705e-05	1.5248352e-07	6.5354126e-06
188.18819	6.8793588e-06	1.1254769e-05	9.9406169e-08	5.8389355e-06
189.18919	6.4097401e-06	1.0348549e-05	1.3603779e-08	5.4512722e-06
190.19019	6.1675831e-06	9.5389918e-06	3.1622879e-07	5.2936164e-06
191.19119	5.4793378e-06	8.5167242e-06	2.1194227e-07	4.6921834e-06
192.19219	4.7196117e-06	7.4798435e-06	4.4340424e-08	4.0216526e-06
193.19319	4.1171675e-06	6.4762599e-06	5.9062242e-08	3.511077e-06
194.19419	3.4575469e-06	5.4405868e-06	3.1839672e-08	2.9458616e-06
195.1952	3.1390625e-06	4.5586312e-06	3.6630295e-07	2.7245398e-06
196.1962	2.0714796e-06	3.3103436e-06	4.068882e-08	1.7564188e-06
197.1972	1.5090116e-06	2.2823195e-06	8.4797269e-08	1.2962781e-06
198.1982	7.2595059e-07	1.1292761e-06	5.0180921e-09	6.1821864e-07
199.1992	1.2472374e-13	3.5801985e-16	2.1028859e-16	3.4015602e-13
200.2002	7.1920946e-07	1.1595934e-06	3.460354e-08	6.0875909e-07
201.2012	1.413891e-06	2.2820304e-06	8.4835833e-08	1.1900808e-06
202.2022	2.4111003e-06	3.5507199e-06	1.4665383e-07	2.0713565e-06
203.2032	3.0994924e-06	4.733422e-06	3.1445306e-08	2.6405861e-06
204.2042	3.9437103e-06	5.9938467e-06	5.8260146e-08	3.362885e-06
205.20521	4.6426612e-06	7.1850215e-06	7.8684315e-08	3.936973e-06
206.20621	5.6397861e-06	8.5275687e-06	6.7217126e-08	4.8063366e-06
207.20721	6.3743456e-06	9.7767456e-06	7.7278872e-08	5.4100206e-06
208.20821	7.535478e-06	1.1205217e-05	1.9961098e-07	6.4374415e-06
209.20921	8.2783114e-06	1.248606e-05	2.2037049e-08	7.043233e-06
210.21021	9.1470891e-06	1.3844488e-05	5.228628e-08	7.771911e-06
211.21121	1.0115478e-05	1.5232014e-05	3.4414102e-08	8.5971281e-06
212.21221	1.1247367e-05	1.6719317e-05	1.2401586e-07	9.5826945e-06
213.21321	1.2074968e-05	1.8084918e-05	5.0898394e-08	1.0260627e-05
214.21421	1.3096506e-05	1.9564448e-05	5.2403123e-08	1.1129279e-05
215.21522	1.4229795e-05	2.1081851e-05	4.7206932e-08	1.2106474e-05
216.21622	1.5517298e-05	2.2718587e-05	2.6895914e-07	1.3234534e-05
217.21722	1.6400144e-05	2.4159666e-05	6.2814789e-08	1.3954456e-05
218.21822	1.7505606e-05	2.5730782e-05	5.7956065e-08	1.4893638e-05
219.21922	1.872017e-05	2.7361407e-05	1.4220632e-07	1.5938524e-05
220.22022	1.9818076e-05	2.8949139e-05	8.4835493e-08	1.6863228e-05
221.22122	2.0690901e-05	3.0443034e-05	2.2504525e-07	1.7559264e-05
222.22222	2.2262796e-05	3.2290269e-05	1.5152892e-07	1.8951009e-05
223.22322	2.3284177e-05	3.3887494e-05	5.6348127e-08	1.9788465e-05
224.22422	2.4487647e-05	3.5589632e-05	1.0385419e-07	2.0804427e-05
225.22523	2.5908358e-05	3.7398402e-05	4.9684907e-08	2.2034048e-05
226.22623	2.7301803e-05	3.9221656e-05	1.448992e-07	2.3232654e-05
227.22723	2.8430078e-05	4.0939361e-05	5.6566085e-08	2.4162222e-05
228.22823	2.9902725e-05	4.2822396e-05	7.2186208e-08	2.5432522e-05
229.22923	3.1347974e-05	4.4711898e-05	1.4598043e-07	2.6671574e-05
230.23023	3.26598e-05	4.6550697e-05	5.8764699e-08	2.7773282e-05
231.23123	3.4256602e-05	4.8545197e-05	2.3404021e-07	2.9156155e-05
232.23223	3.5459063e-05	5.0374842e-05	2.2592537e-08	3.0140556e-05
233.23323	3.7116641e-05	5.2421331e-05	1.648063e-07	3.1576298e-05
234.23423	3.8441258e-05	5.4336129e-05	2.1277449e-08	3.2674885e-05
235.23524	4.0105281e-05	5.6429026e-05	1.1589918e-07	3.4108939e-05
236.23624	4.1610559e-05	5.8452797e-05	6.5031611e-08	3.5380091e-05
237.23724	4.325383e-05	6.05695e-05	1.2244281e-07	3.6785111e-05
238.23824	4.4833536e-05	6.2665104e-05	8.9735316e-08	3.812236e-05
239.23924	4.6498213e-05	6.4821494e-05	1.1383755e-07	3.9540368e-05
240.24024	4.8120488e-05	6.6979591e-05	6.3586142e-08	4.0911663e-05
241.24124	4.9669478e-05	6.9113246e-05	8.9124515e-08	4.2205339e-05
242.24224	5.1656176e-05	7.1466297e-05	1.8116966e-07	4.3932559e-05
243.24324	5.3396651e-05	7.3737107e-05	1.6209232e-07	4.5409001e-05
244.24424	5.498438e-05	7.5941564e-05	4.1711392e-08	4.6728213e-05
245.24525	5.7038108e-05	7.8371698e-05	2.1015425e-07	4.8509172e-05
246.24625	5.88235e-05	8.0707396e-05	1.4852605e-07	5.0017105e-05
247.24725	6.0527733e-05	8.3012656e-05	2.7331288e-08	5.1439291e-05
248.24825	6.2502247e-05	8.5470394e-05	4.8419678e-08	5.312725e-05
249.24925	6.427494e-05	8.785926e-05	1.2397899e-07	5.4608617e-05
250.25025	6.6421153e-05	9.0437865e-05	6.1424509e-08	5.6458983e-05
251.25125	6.8296198e-05	9.2889719e-05	6.1991355e-08	5.8033352e-05
252.25225	7.0508874e-05	9.5535396e-05	1.2740271e-07	5.9940685e-05
253.25325	7.2515661e-05	9.809352e-05	7.3434116e-08	6.1637219e-05
254.25425	7.4621446e-05	0.00010072345	8.6068546e-08	6.3427907e-05
255.25526	7.6672425e-05	0.00010334531	8.587176e-09	6.5158845e-05
256.25626	7.8791645e-05	0.00010601388	3.0550356e-08	6.6953104e-05
257.25726	8.1214891e-05	0.00010884784	2.1140063e-07	6.9046529e-05
258.25826	8.3410335e-05	0.00011159325	1.8177787e-07	7.0906984e-05
259.25926	8.5357158e-05	0.00011422542	1.3731227e-07	7.2513629e-05
260.26026	8.7836303e-05	0.00011715329	5.5843518e-08	7.4647666e-05
261.26126	9.0112102e-05	0.0001199964	3.099023e-09	7.6573087e-05
262.26226	9.2505291e-05	0.00012290188	4.3623021e-08	7.8610761e-05
263.26326	9.4848913e-05	0.00012581736	1.3791589e-08	8.0593529e-05
264.26426	9.7486054e-05	0.00012889202	2.0264101e-07	8.2864654e-05
265.26527	9.9774744e-05	0.00013180835	2.393368e-08	8.4781804e-05
266.26627	0.00010241045	0.00013491814	1.6392769e-07	8.7040722e-05
267.26727	0.00010478442	0.00013791623	1.4623608e-08	8.9032332e-05
268.26827	0.00010749778	0.00014111175	1.4114062e-07	9.1357967e-05
269.26927	0.00010994852	0.00014418737	2.2741675e-08	9.341532e-05
270.27027	0.00011267046	0.00014741589	6.0146805e-08	9.5738429e-05
271.27127	0.00011531497	0.00015062781	2.3284689e-08	9.7978418e-05
272.27227	0.0001180169	0.00015388969	9.426689e-09	0.00010027016
273.27327	0.00012085652	0.00015723756	8.9345863e-08	0.00010269395
274.27427	0.00012348134	0.00016050128	8.9305069e-08	0.00010489704
275.27528	0.00012636094	0.00016391007	4.1280081e-08	0.00010734921
276.27628	0.00012939208	0.00016741681	1.251579e-07	0.00010994713
277.27728	0.00013224945	0.00017084933	7.327714e-08	0.00011236529
278.27828	0.0001352484	0.00017438263	1.2229367e-07	0.00011491911
279.27928	0.00013818444	0.00017790135	6.704673e-08	0.00011740399
280.28028	0.0001414292	0.00018159372	2.9282748e-07	0.0001201917
281.28128	0.00014428288	0.0001851171	6.5981578e-08	0.00012258197
282.28228	0.00014736584	0.00018877226	3.8066865e-08	0.00012519552
283.28328	0.00015048469	0.00019246183	7.4680212e-09	0.00012783877
284.28428	0.00015369738	0.00019622055	3.1098212e-08	0.00013056967
285.28529	0.00015695667	0.00020002159	6.1837854e-08	0.00013334091
286.28629	0.0001602127	0.00020385152	4.0356084e-08	0.0001361025
287.28729	0.00016363855	0.00020778245	1.5604377e-07	0.00013902764
288.28829	0.00016677253	0.00021158001	7.6432037e-08	0.0001416543
289.28929	0.00017028419	0.00021560394	3.9511254e-08	0.00014465234
290.29029	0.00017372869	0.00021960611	4.3117419e-08	0.00014757666
291.29129	0.00017727972	0.00022368942	1.0897656e-07	0.00015060097
292.29229	0.00018088513	0.00022781972	1.8832203e-07	0.00015367306
293.29329	0.00018436939	0.0002319105	9.47358e-08	0.00015661724
294.29429	0.00018799864	0.00023609302	1.089945e-07	0.00015969977
295.2953	0.00019161095	0.00024029538	5.544699e-08	0.00016275855
296.2963	0.00019543755	0.00024462193	1.8340796e-07	0.00016602494
297.2973	0.00019913036	0.00024890995	1.1990694e-07	0.00016915055
298.2983	0.00020281528	0.00025321377	6.3695827e-09	0.00017226135
299.2993	0.00020680805	0.00025769797	1.586258e-07	0.0001756732
300.3003	0.00021069731	0.00026214113	1.6426024e-07	0.00017897448
301.3013	0.00021459164	0.00026661813	1.2205837e-07	0.00018227372
302.3023	0.00021852858	0.00027114552	7.1909821e-08	0.00018560846
303.3033	0.00022250856	0.00027571258	2.1452328e-08	0.00018897911
304.3043	0.00022669403	0.00028040652	1.3676148e-07	0.00019254816
305.30531	0.00023076092	0.0002850606	7.9496301e-08	0.00019599127
306.30631	0.00023501737	0.00028983731	1.6967178e-07	0.00019961674
307.30731	0.00023911522	0.00029455451	4.4672024e-08	0.00020307614
308.30831	0.00024343592	0.00029941753	9.5377423e-08	0.0002067511
309.30931	0.00024773978	0.00030428636	8.3882222e-08	0.00021040175
310.31031	0.00025216923	0.00030924335	1.5296235e-07	0.00021417056
311.31131	0.00025649967	0.00031417272	6.6774589e-08	0.00021783271
312.31231	0.00026095263	0.00031919278	5.4014443e-08	0.00022160985
313.31331	0.00026553004	0.00032430632	1.1507377e-07	0.00022550383
314.31431	0.00026996858	0.00032935693	2.3639011e-08	0.00022925118
315.31532	0.00027467056	0.00033457529	7.9538039e-08	0.00023325435
316.31632	0.00027936808	0.00033982018	1.088168e-07	0.00023724524
317.31732	0.0002839837	0.00034504529	1.0041576e-08	0.00024114631
318.31832	0.00028886209	0.0003504274	1.148038e-07	0.00024530243
319.31932	0.00029361914	0.00035577082	4.7999398e-08	0.00024932917
320.32032	0.00029842852	0.0003611624	2.6609596e-08	0.00025340028
321.32132	0.00030341519	0.00036667671	4.6379892e-08	0.00025764072
322.32232	0.00030835128	0.00037218873	1.309092e-08	0.00026182244
323.32332	0.00031346219	0.00037781111	8.5603609e-08	0.00026617098
324.32432	0.00031849331	0.0003834225	2.9024967e-08	0.00027043144
325.32533	0.00032362729	0.00038910753	2.802356e-08	0.00027478661
326.32633	0.00032884838	0.0003948706	4.9150724e-08	0.00027922062
327.32733	0.00033410309	0.00040066767	5.9689375e-08	0.00028367997
328.32833	0.00033939323	0.00040651134	4.7904151e-08	0.00028816638
329.32933	0.00034477115	0.00041242677	6.8949981e-08	0.00029273219
330.33033	0.00035018799	0.00041839144	7.0541572e-08	0.00029732845
331.33133	0.00035560851	0.00042437556	2.6112922e-08	0.00030191989
332.33233	0.00036110154	0.00043042798	1.7331605e-08	0.0003065753
333.33333	0.0003667638	0.00043658759	8.2357339e-08	0.00031139147
334.33433	0.00037236528	0.00044274799	4.5717266e-08	0.00031613813
335.33534	0.00037804425	0.00044897406	3.1393434e-08	0.00032095362
336.33634	0.00038383768	0.00045528457	7.595855e-08	0.00032587491
337.33734	0.00038965151	0.0004616362	7.9934477e-08	0.00033080779
338.33834	0.00039547978	0.00046801523	4.3255171e-08	0.00033574631
339.33934	0.00040142853	0.0004744808	7.4995925e-08	0.00034079652
340.34034	0.00040738725	0.0004809824	5.2267876e-08	0.00034584775
341.34134	0.00041349034	0.00048758355	1.2201055e-07	0.00035103451
342.34234	0.00041957214	0.00049420139	1.0603602e-07	0.00035619094
343.34334	0.00042554341	0.00050078422	9.4209902e-08	0.00036122771
344.34434	0.00043179516	0.00050754591	5.5827742e-08	0.00036653605
345.34535	0.00043809775	0.00051435764	2.7870784e-08	0.00037188615
346.34635	0.0004444866	0.00052123946	4.4246115e-08	0.00037731341
347.34735	0.0004509224	0.00052817635	8.6190254e-08	0.00038277842
348.34835	0.00045733842	0.00053512899	4.5984422e-08	0.00038821438
349.34935	0.00046385298	0.00054215859	4.7094442e-08	0.00039373969
350.35035	0.00047040299	0.00054922751	3.2219554e-08	0.00039929115
351.35135	0.00047703166	0.00055637266	2.4210882e-08	0.00040491195
352.35235	0.00048369394	0.00056355409	3.2427319e-08	0.000410557
353.35335	0.0004905189	0.00057085891	5.666101e-08	0.0004163554
354.35435	0.0004973197	0.0005781728	3.9120293e-08	0.00042212017
355.35536	0.00050422665	0.0005855671	6.8947205e-08	0.00042798167
356.35636	0.00051118192	0.00059301505	8.4227074e-08	0.000433882
357.35736	0.00051822624	0.000600537	1.284333e-07	0.00043986189
358.35836	0.00052521159	0.00060805265	4.8263597e-08	0.00044577317
359.35936	0.00053226721	0.00061563909	4.3349212e-08	0.00045174514
360.36036	0.00053949889	0.00062333847	2.2087766e-08	0.00045788368
361.36136	0.00054676575	0.00063108579	3.0698005e-08	0.00046404774
362.36236	0.00055411082	0.00063889627	6.4979226e-08	0.00047028041
363.36336	0.00056145446	0.00064674383	2.4794322e-08	0.00047650188
364.36436	0.00056892328	0.00065468006	4.9060326e-08	0.00048283891
365.36537	0.00057650591	0.00066269811	1.3647406e-07	0.00048928009
366.36637	0.0005839296	0.00067066276	2.8338912e-08	0.0004955524
367.36737	0.00059149733	0.00067872462	9.0753267e-08	0.00050195909
368.36837	0.00059932788	0.00068696173	6.2525841e-08	0.00050861897
369.36937	0.00060706689	0.00069516807	5.0074932e-08	0.00051517744
370.37037	0.00061484378	0.0007034272	2.4158744e-08	0.00052176395
371.37137	0.00062279471	0.00071180297	7.201564e-08	0.00052851481
372.37237	0.00063071309	0.00072018606	4.6956348e-08	0.00053522323
373.37337	0.00063878552	0.00072868119	1.0695002e-07	0.00054207597
374.37437	0.00064676971	0.000737158	2.1478877e-08	0.00054883049
375.37538	0.00065490668	0.00074573388	2.9102945e-08	0.0005557281
376.37638	0.00066304741	0.00075434389	7.0572532e-08	0.00056261957
377.37738	0.0006713972	0.00076309661	2.8560562e-08	0.0005697104
378.37838	0.00067974256	0.00077185806	5.5323858e-08	0.00057678699
379.37938	0.00068810086	0.0007806638	2.5659157e-08	0.00058386664
380.38038	0.00069660913	0.00078957189	6.8841402e-08	0.00059108656
381.38138	0.00070508082	0.00079848443	2.9895085e-08	0.00059826004
382.38238	0.00071368567	0.00080749408	4.7875506e-08	0.00060555701
383.38338	0.00072234435	0.00081655772	6.1758131e-08	0.00061289806
384.38438	0.00073101557	0.00082565375	3.1991168e-08	0.00062024189
385.38539	0.00073980128	0.00083484127	3.3986136e-08	0.00062769058
386.38639	0.00074857291	0.00084403841	4.4227221e-08	0.0006351155
387.38739	0.00075755865	0.00085337273	7.1250052e-08	0.00064274506
388.38839	0.00076643245	0.00086267812	3.5662383e-08	0.00065025294
389.38939	0.00077547089	0.00087209209	2.2703316e-08	0.00065791605
390.39039	0.00078460214	0.00088158068	5.6992217e-08	0.00066566252
391.39139	0.00079359903	0.00089101729	1.0540038e-07	0.00067326504
392.39239	0.00080288224	0.00090063068	2.702646e-08	0.00068114474
393.39339	0.00081223517	0.00091030743	9.7590154e-08	0.00068908487
394.39439	0.0008213877	0.00091989226	9.0964994e-08	0.00069681515
395.3954	0.00083086913	0.00092968443	3.7704839e-08	0.00070486542
396.3964	0.00084026545	0.00093944536	3.3457324e-08	0.0007128214
397.3974	0.00084980519	0.00094930896	4.8702294e-08	0.0007209119
398.3984	0.0008593031	0.00095917341	3.2461983e-08	0.00072895159
399.3994	0.0008689002	0.00096910515	4.1153502e-08	0.00073708175
400.4004	0.00087861104	0.00097912128	3.7945912e-08	0.00074531703
401.4014	0.00088836423	0.00098917392	7.967265e-08	0.00075358613
402.4024	0.00089802682	0.00099920596	6.0747097e-08	0.00076175601
403.4034	0.00090784305	0.0010093367	6.7610748e-08	0.00077007137
404.4044	0.00091776359	0.0010195422	2.7348807e-08	0.00077848294
405.40541	0.00092767679	0.0010297559	3.7883047e-08	0.00078687914
406.40641	0.0009375891	0.0010399939	1.0285207e-07	0.00079526653
407.40741	0.00094766949	0.0010503288	4.3770648e-08	0.00080381452
408.40841	0.00095773612	0.0010606737	4.9339705e-08	0.00081234119
409.40941	0.00096782713	0.0010710463	7.6479187e-08	0.00082088496
410.41041	0.00097805703	0.0010815083	3.1377494e-08	0.00082956063
411.41141	0.00098820667	0.0010919478	6.7807211e-08	0.00083814904
412.41241	0.00099852896	0.0011024817	3.1631486e-08	0.00084690367
413.41341	0.001008721	0.0011129548	8.9647397e-08	0.00085552149
414.41441	0.0010190793	0.0011235299	5.8221534e-08	0.0008642996
415.41542	0.0010295157	0.0011341655	3.8010552e-08	0.00087315006
416.41642	0.0010398332	0.0011447357	6.464377e-08	0.00088187595
417.41742	0.001050243	0.0011553627	8.580227e-08	0.00089068889
418.41842	0.0010607399	0.0011660455	4.8816059e-08	0.0008995842
419.41942	0.0010712841	0.0011767484	4.9659426e-08	0.0009085223
420.42042	0.0010817288	0.0011874192	6.2137708e-08	0.0009173566
421.42142	0.0010922842	0.0011981404	4.3330658e-08	0.00092629787
422.42242	0.0011027175	0.0012087964	1.7758906e-07	0.00093511363
423.42342	0.0011135081	0.0012196411	7.7162624e-08	0.00094428422
424.42442	0.001124036	0.0012303436	2.7527284e-08	0.0009531893
425.42543	0.0011346225	0.0012410733	2.8139096e-08	0.00096215101
426.42643	0.0011451528	0.0012517687	1.0174971e-07	0.00097105517
427.42743	0.0011558402	0.0012625316	2.9355797e-08	0.00098011571
428.42843	0.0011664443	0.0012732529	2.5043306e-08	0.00098909251
429.42943	0.0011770256	0.0012839257	5.1129212e-08	0.00099804698
430.43043	0.0011874885	0.0012945395	1.9438469e-07	0.0010068838
431.43143	0.00119822	0.0013052766	3.5367574e-08	0.0010159913
432.43243	0.0012087423	0.0013158798	7.7763586e-08	0.0010248919
433.43343	0.0012192844	0.0013264673	7.6560115e-08	0.0010338156
434.43443	0.0012297875	0.001337011	8.7160428e-08	0.0010427042
435.43544	0.0012402113	0.0013474864	1.4968476e-07	0.0010515184
436.43644	0.0012507248	0.0013579734	6.5405004e-08	0.0010604284
437.43744	0.001261136	0.0013683704	4.5790027e-08	0.0010692429
438.43844	0.0012714861	0.0013787008	3.3317008e-08	0.0010780041
439.43944	0.0012816397	0.0013888819	1.667734e-07	0.0010865777
440.44044	0.0012919649	0.001399101	3.7935947e-08	0.0010953334
441.44144	0.0013020221	0.001409139	1.1712011e-07	0.0011038321
442.44244	0.0013120356	0.0014190845	1.4855335e-07	0.0011123
443.44344	0.0013220338	0.0014289644	9.1827305e-08	0.001120767
444.44444	0.0013318867	0.0014387028	8.234081e-08	0.0011291041
445.44545	0.001341608	0.001448302	9.1420359e-08	0.0011373269
446.44645	0.0013511316	0.0014577174	1.8115711e-07	0.0011453707
447.44745	0.001360734	0.0014671012	3.1908381e-08	0.0011535143
448.44845	0.0013698178	0.0014761213	3.0678301e-07	0.0011611613
449.44945	0.0013790788	0.001485119	1.7009488e-07	0.0011690107
450.45045	0.0013879988	0.0014938374	2.2900286e-07	0.0011765456
451.45145	0.001396877	0.0015024259	1.1708152e-07	0.0011840678
452.45245	0.001405395	0.0015107146	1.8795296e-07	0.0011912611
453.45345	0.0014137746	0.0015187967	1.5513491e-07	0.0011983502
454.45445	0.0014220814	0.0015266857	9.8357057e-08	0.0012054035
455.45546	0.0014297485	0.0015341041	1.17659e-07	0.0012118563
456.45646	0.001437314	0.0015413133	1.1576351e-07	0.0012182506
457.45746	0.0014445882	0.0015481837	8.7932505e-08	0.0012243998
458.45846	0.001451391	0.0015546406	2.3940102e-07	0.0012301272
459.45946	0.0014581065	0.0015608395	6.9007235e-08	0.0012358212
460.46046	0.0014642611	0.0015665473	1.1849733e-07	0.0012410115
461.46146	0.0014700685	0.0015718386	9.2132247e-08	0.0012459167
462.46246	0.0014754313	0.0015766707	8.3645239e-08	0.0012504438
463.46346	0.0014803457	0.0015809896	4.0345708e-08	0.001254594
464.46446	0.001484566	0.0015846955	2.2936921e-07	0.0012581265
465.46547	0.0014884145	0.0015878878	2.0234691e-07	0.0012613699
466.46647	0.0014916197	0.0015904497	2.7043123e-07	0.0012640582
467.46747	0.001494328	0.0015923985	1.7267279e-07	0.0012663446
468.46847	0.0014963364	0.0015936308	1.231713e-07	0.0012680327
469.46947	0.0014975804	0.0015940634	1.1899822e-07	0.0012690655
470.47047	0.0014979903	0.00159367	2.1274174e-07	0.0012693808
471.47147	0.0014977897	0.0015924989	4.557336e-08	0.0012692113
472.47247	0.0014963906	0.0015902523	2.6470926e-07	0.001267977
473.47347	0.0014942709	0.0015871158	2.1478678e-07	0.0012661663
474.47447	0.0014911853	0.001582941	1.159332e-07	0.001263544
475.47548	0.0014868805	0.001577541	1.6809893e-07	0.0012598674
476.47648	0.0014814248	0.0015709359	2.2181761e-07	0.0012552166
477.47748	0.0014746525	0.0015630178	4.0314934e-07	0.0012494383
478.47848	0.0014667994	0.0015537998	2.4959588e-07	0.0012427822
479.47948	0.0014573692	0.0015430073	2.8302536e-07	0.0012347656
480.48048	0.0014465058	0.0015306831	2.3377146e-07	0.0012255476
481.48148	0.0014339433	0.0015166161	2.7432541e-07	0.0012148781
482.48248	0.0014196798	0.0015007619	2.8968887e-07	0.0012027725
483.48348	0.0014035623	0.0014829507	2.8598661e-07	0.0011890956
484.48448	0.0013855214	0.0014631056	2.2647271e-07	0.0011737971
485.48549	0.00136533	0.0014410548	2.4253938e-07	0.0011566694
486.48649	0.0013428337	0.0014166364	3.429021e-07	0.0011375794
487.48749	0.0013181837	0.0013898448	1.5668644e-07	0.0011167004
488.48849	0.0012908897	0.001360369	1.2338364e-07	0.0010935644
489.48949	0.0012607021	0.0013279896	3.4585706e-07	0.0010679452
490.49049	0.0012278641	0.0012927496	3.3190598e-07	0.001040111
491.49149	0.0011920855	0.0012544302	2.5703823e-07	0.001009796
492.49249	0.0011530636	0.0012127439	2.2695632e-07	0.00097672275
493.49349	0.0011107248	0.0011676475	2.324691e-07	0.00094084247
494.49449	0.0010646288	0.0011188136	5.9373765e-07	0.00090173935
495.4955	0.0010153702	0.0010663809	2.7099086e-07	0.00086003393
496.4965	0.00096213281	0.0010099717	2.3452869e-07	0.00081493137
497.4975	0.00090496346	0.00094949706	2.0242612e-07	0.00076650053
498.4985	0.00084364938	0.0008847632	2.4652469e-07	0.00071454784
499.4995	0.00077831591	0.00081580218	1.1276576e-07	0.0006592153
500.5005	0.00070862292	0.0007423889	9.4075645e-08	0.00060017512
501.5015	0.00063468548	0.00066457537	1.5302691e-08	0.00053755099
502.5025	0.00055614873	0.00058221871	3.374263e-07	0.0004709904
503.5035	0.00047340652	0.00049545602	4.9579921e-07	0.00040088576
504.5045	0.00038677255	0.00040451896	2.2123836e-07	0.00032754188
505.50551	0.00029567258	0.00030920084	3.9045961e-07	0.00025036659
506.50651	0.00020098316	0.00020993676	3.6679288e-08	0.00017021426
507.50751	0.00010218225	0.00010673691	8.6915517e-08	8.6528301e-05
508.50851	4.5249522e-10	6.4728609e-13	6.6969294e-13	3.9770222e-10
509.50951	0.00010558828	0.00011002847	2.5697404e-07	8.9444632e-05
510.51051	0.00021376624	0.00022283427	1.5439548e-07	0.00018104381
511.51151	0.00032440919	0.00033798895	2.4408701e-07	0.00027473712
512.51251	0.00043694268	0.00045509004	1.9061624e-07	0.00037001766
513.51351	0.00055107747	0.00057373376	2.1514635e-07	0.00046666996
514.51451	0.00066616238	0.00069314155	4.1708373e-07	0.00056412021
515.51552	0.00078180324	0.00081305554	5.9579221e-07	0.00066205141
516.51652	0.00089687804	0.00093262056	6.2283865e-08	0.00075941862
517.51752	0.001012152	0.0010517945	5.2826542e-07	0.00085706785
518.51852	0.0011257146	0.0011695281	7.0209007e-08	0.00095315808
519.51952	0.0012382051	0.0012857948	1.5513661e-07	0.0010484016
520.52052	0.001348638	0.0013998698	1.2980258e-07	0.0011418758
521.52152	0.0014569139	0.0015115938	1.5240169e-07	0.0012335394
522.52252	0.0015625706	0.0016204744	2.3659121e-07	0.0013229822
523.52352	0.0016651749	0.0017261765	1.4754036e-07	0.0014098148
524.52452	0.0017649255	0.0018287369	3.0980124e-07	0.0014942739
525.52553	0.0018608549	0.0019274261	6.3997054e-08	0.001575422
526.52653	0.0019538106	0.0020226616	4.0080034e-07	0.0016541324
527.52753	0.0020429996	0.0021141054	4.2638735e-07	0.0017296284
528.52853	0.0021281654	0.0022013873	2.1575651e-07	0.0018016675
529.52953	0.0022098779	0.0022849171	2.9082635e-07	0.0018708284
530.53053	0.002287544	0.0023642864	1.6478759e-07	0.0019365224
531.53153	0.0023616778	0.0024398107	3.0887688e-07	0.0019992657
532.53253	0.0024318577	0.0025112966	2.5516544e-07	0.0020586348
533.53353	0.0024983547	0.0025789396	1.5977101e-07	0.0021148984
534.53453	0.0025612934	0.0026427134	3.9024026e-07	0.002168178
535.53554	0.0026201054	0.0027024405	4.9718808e-08	0.0022178988
536.53654	0.0026754035	0.0027583479	6.6290772e-08	0.0022646707
537.53754	0.0027271675	0.0028104798	2.3384958e-07	0.0023084686
538.53854	0.0027752664	0.0028588506	3.1362744e-07	0.0023491569
539.53954	0.0028197522	0.0029035524	2.1460603e-07	0.0023867841
540.54054	0.002860769	0.0029446351	2.042098e-07	0.0024214929
541.54154	0.0028979519	0.0029817143	1.6528442e-07	0.0024529181
542.54254	0.002931679	0.0030152497	1.0377934e-07	0.0024814379
543.54354	0.0029618953	0.003045142	1.1518547e-07	0.002507
544.54454	0.0029884172	0.003071086	3.2358681e-07	0.0025294259
545.54555	0.0030112861	0.0030934823	1.5404536e-07	0.0025487605
546.54655	0.003030411	0.0031118552	2.7180246e-07	0.0025649229
547.54755	0.0030457613	0.0031264331	2.4261142e-07	0.0025778905
548.54855	0.0030571614	0.0031370184	1.1560657e-07	0.002587499
549.54955	0.0030647326	0.0031436187	1.2034183e-07	0.0025938831
550.55055	0.0030684332	0.003146134	2.737549e-07	0.002597016
551.55155	0.003067885	0.0031445231	2.3485244e-08	0.0025965338
552.55255	0.003063118	0.003138427	1.5417924e-07	0.0025924861
553.55355	0.0030540624	0.003128002	1.7200542e-07	0.0025848205
554.55455	0.0030403824	0.0031128989	1.2650427e-07	0.0025732207
555.55556	0.0030222628	0.003093217	1.9107225e-07	0.0025578923
556.55656	0.0029990795	0.0030684526	1.8936623e-07	0.0025382317
557.55756	0.0029712026	0.0030389145	1.5623807e-07	0.0025146297
558.55856	0.0029385217	0.0030044447	8.6945561e-08	0.002486997
559.55956	0.0029005359	0.0029646133	1.2259199e-07	0.0024548526
560.56056	0.0028571566	0.0029193315	5.5885261e-08	0.002418127
561.56156	0.0028084876	0.0028686274	1.3134935e-07	0.0023769417
562.56256	0.0027541206	0.0028122601	6.0371202e-08	0.0023309031
563.56356	0.0026943746	0.0027503906	3.7087217e-08	0.002280344
564.56456	0.0026288981	0.0026826734	1.0072673e-07	0.0022249229
565.56557	0.002557872	0.0026093868	1.0928336e-07	0.0021648264
566.56657	0.0024810673	0.0025303587	1.3781391e-07	0.0020998279
567.56757	0.0023984865	0.0024453607	8.3179374e-08	0.0020299295
568.56857	0.0023103544	0.0023548102	1.5159463e-07	0.0019553477
569.56957	0.0022162367	0.0022582893	2.2823679e-07	0.0018756365
570.57057	0.002117188	0.0021567838	2.7285527e-08	0.0017918331
571.57157	0.0020126938	0.0020497443	6.5164703e-08	0.0017034008
572.57257	0.0019029999	0.0019375604	7.1105925e-08	0.001610556
573.57357	0.0017884557	0.001820372	1.6624979e-07	0.0015136158
574.57457	0.0016691609	0.0016985587	7.1018683e-08	0.001412639
575.57558	0.0015456622	0.0015724743	1.9673935e-07	0.0013081295
576.57658	0.0014177688	0.0014420417	3.0715204e-08	0.0011998481
577.57758	0.0012864362	0.0013081184	3.8266704e-08	0.0010886981
578.57858	0.0011516156	0.001170736	6.1329781e-08	0.00097457543
579.57958	0.0010140995	0.0010306657	1.3834834e-07	0.00085821462
580.58058	0.00087381493	0.00088786572	1.3374656e-07	0.0007394834
581.58158	0.00073116195	0.00074280591	9.6848787e-08	0.0006187211
582.58258	0.00058695922	0.00059615102	5.220651e-08	0.00049668668
583.58358	0.00044138249	0.0004481746	1.1108563e-08	0.0003734956
584.58458	0.00029480218	0.00029927203	3.413737e-08	0.00024945972
585.58559	0.00014762624	0.00014980056	1.0888256e-07	0.00012493086
586.58659	1.442841e-13	2.1169904e-15	2.3587714e-15	4.0610611e-13
587.58759	0.00014739848	0.00014953777	6.6445245e-08	0.0001247053
588.58859	0.00029452725	0.0002987008	3.1058902e-08	0.00024919079
589.58959	0.00044095832	0.00044711685	4.0218384e-08	0.00037307196
590.59059	0.00058645597	0.00059449321	4.7477799e-08	0.00049615326
591.59159	0.00073084541	0.00074066597	1.1973104e-08	0.00061829564
592.59259	0.00087380688	0.00088536243	8.3757813e-08	0.00073921094
593.59359	0.0010152264	0.001028407	1.2709273e-07	0.00085881343
594.59459	0.0011550072	0.0011696445	3.4719638e-08	0.00097703059
595.5956	0.0012929071	0.0013089773	4.5907536e-08	0.0010936397
596.5966	0.001428853	0.0014462293	5.8192002e-08	0.0012085851
597.5976	0.0015627979	0.0015814288	8.4262876e-08	0.0013218327
598.5986	0.0016946674	0.0017143867	1.1483003e-08	0.0014333193
599.5996	0.00182431	0.0018450698	5.8100193e-08	0.0015429003
600.6006	0.0019518786	0.0019735495	2.0010348e-08	0.0016507342
601.6016	0.0020771039	0.002099659	1.1131764e-07	0.0017565539
602.6026	0.0022002695	0.0022235511	5.4233329e-08	0.0018606444
603.6036	0.0023212299	0.0023451451	4.5878998e-09	0.001962859
604.6046	0.0024399054	0.0024644017	8.2116348e-08	0.0020631152
605.60561	0.0025565798	0.0025815376	1.6647021e-08	0.0021616932
606.60661	0.0026710793	0.0026964287	2.1852943e-08	0.0022584138
607.60761	0.0027834791	0.0028091447	5.1760392e-08	0.0023533462
608.60861	0.0028938431	0.0029197377	8.2755137e-08	0.0024465476
609.60961	0.0030022994	0.0030283281	4.9709028e-08	0.0025381386
610.61061	0.0031087931	0.0031348946	6.7616139e-08	0.0026280562
611.61161	0.0032134377	0.0032395211	5.7780121e-08	0.0027164055
612.61261	0.0033162862	0.0033423061	7.2095605e-08	0.0028032307
613.61361	0.0034174222	0.0034432819	4.2616855e-08	0.0028886066
614.61461	0.0035168066	0.0035424466	4.3889893e-08	0.0029724851
615.61562	0.0036146155	0.0036399827	7.5277422e-08	0.003055033
616.61662	0.0037108004	0.0037357911	2.0103473e-08	0.003136193
617.61762	0.0038055026	0.0038300956	4.5621119e-08	0.0032160969
618.61862	0.0038987874	0.0039229135	6.0114304e-08	0.0032948014
619.61962	0.0039906062	0.0040141961	5.7110178e-08	0.0033722491
620.62062	0.004081158	0.0041041548	3.9160678e-08	0.00344863
621.62162	0.0041704411	0.00419281	7.0860513e-08	0.0035239342
622.62262	0.0042585083	0.004280173	6.6203595e-08	0.003598206
623.62362	0.0043453318	0.0043662394	3.1267283e-08	0.00367141
624.62462	0.0044310983	0.0044512201	6.3739523e-08	0.0037437244
625.62563	0.0045157563	0.0045350162	2.8992531e-08	0.0038150905
626.62663	0.0045994157	0.0046177856	3.9937495e-08	0.0038856106
627.62763	0.0046821115	0.0046995425	4.4302944e-08	0.0039553128
628.62863	0.0047638783	0.0047803311	6.4445454e-08	0.0040242245
629.62963	0.0048447386	0.0048601645	7.0139821e-08	0.0040923618
630.63063	0.0049247881	0.0049391323	5.0313195e-08	0.0041598139
631.63163	0.0050039986	0.0050172189	2.7039334e-08	0.0042265464
632.63263	0.0050824606	0.005094549	7.9188279e-08	0.0042926435
633.63363	0.005160221	0.0051711001	4.3720623e-08	0.004358147
634.63463	0.0052372396	0.0052469	7.7893423e-08	0.0044230106
635.63564	0.0053136786	0.0053220721	9.0939541e-08	0.0044873916
636.63664	0.005389429	0.0053965098	7.2851617e-08	0.0045511757
637.63764	0.0054646523	0.0054703877	8.4923108e-08	0.0046145195
638.63864	0.0055392693	0.0055436245	8.0118809e-08	0.0046773391
639.63964	0.005613338	0.0056162807	7.3239957e-08	0.0047396881
640.64064	0.0056869123	0.0056884078	7.126415e-08	0.004801616
641.64164	0.0057600094	0.0057600193	5.9702742e-08	0.0048631357
642.64264	0.005832668	0.005831175	8.6985355e-08	0.0049242819
643.64364	0.0059049262	0.0059018747	6.076143e-08	0.0049850892
644.64464	0.0059768129	0.0059721933	1.1331466e-07	0.0050455823
645.64565	0.0060482682	0.0060420386	1.1274086e-07	0.0051056983
646.64665	0.0061193094	0.0061114472	1.0273061e-07	0.0051654507
647.64765	0.006190115	0.0061805707	9.6842294e-08	0.005225015
648.64865	0.0062605685	0.0062493255	1.0669656e-07	0.0052842714
649.64965	0.0063306812	0.0063177083	8.578615e-08	0.0053432285
650.65065	0.0064005609	0.0063858391	1.1570526e-07	0.0054019907
651.65165	0.0064701938	0.0064536802	1.2055417e-07	0.0054605419
652.65265	0.0065395596	0.0065212309	1.2438559e-07	0.005518859
653.65365	0.0066087022	0.006588531	1.3283601e-07	0.0055769832
654.65465	0.0066776073	0.0066555636	1.2129678e-07	0.0056348982
655.65566	0.0067463502	0.0067224118	1.4252422e-07	0.0056926763
656.65666	0.0068148771	0.0067890027	1.1277061e-07	0.0057502621
657.65766	0.0068832322	0.0068554068	1.1283385e-07	0.0058076972
658.65866	0.006951461	0.0069216516	1.1010166e-07	0.0058650252
659.65966	0.0070195527	0.0069877415	1.3191701e-07	0.0059222332
660.66066	0.0070875185	0.007053669	1.3331552e-07	0.0059793305
661.66166	0.00715538	0.0071194661	1.4800394e-07	0.0060363369
662.66266	0.0072231134	0.0071851132	1.5971363e-07	0.0060932268
663.66366	0.007290715	0.007250601	1.4269985e-07	0.006149995
664.66466	0.0073582313	0.0073159796	1.3281649e-07	0.0062066859
665.66567	0.0074257253	0.0073813109	1.6009868e-07	0.0062633612
666.66667	0.0074930927	0.0074464878	1.4304859e-07	0.0063199152
667.66767	0.007560449	0.0075116283	1.577556e-07	0.0063764616
668.66867	0.0076277358	0.0075766747	1.6063876e-07	0.0064329409
669.66967	0.0076949584	0.0076416346	1.5501199e-07	0.0064893569
670.67067	0.0077621834	0.0077065696	1.669936e-07	0.006545775
671.67167	0.0078293872	0.0077714504	1.6533461e-07	0.0066021703
672.67267	0.0078965629	0.0078362887	1.7920009e-07	0.0066585345
673.67367	0.0079637278	0.0079010879	1.8565507e-07	0.006714884
674.67467	0.008030873	0.0079658443	1.8388231e-07	0.0067712088
675.67568	0.0080980059	0.0080305582	1.6023472e-07	0.0068275151
676.67668	0.0081652164	0.0080953244	1.8414946e-07	0.0068838916
677.67768	0.0082324123	0.0081600567	1.9792338e-07	0.0069402454
678.67868	0.0082995998	0.0082247596	1.9533632e-07	0.0069965816
679.67968	0.0083668486	0.0082894898	2.0073273e-07	0.007052969
680.68068	0.0084341089	0.0083542147	2.0497652e-07	0.0071093568
681.68168	0.0085014015	0.0084189469	2.0413627e-07	0.0071657651
682.68268	0.0085687355	0.0084836925	1.9553475e-07	0.0072222023
683.68368	0.0086361694	0.0085485118	2.2462555e-07	0.0072787257
684.68468	0.0087036154	0.0086133195	2.2389717e-07	0.007335247
685.68569	0.0087711287	0.0086781767	2.4443605e-07	0.0073918206
686.68669	0.0088386891	0.0087430496	2.4099385e-07	0.0074484256
687.68769	0.0089063006	0.0088079539	2.3430406e-07	0.0075050654
688.68869	0.008973959	0.0088728773	2.0445191e-07	0.0075617352
689.68969	0.0090417872	0.0089379477	2.5766399e-07	0.0076185568
690.69069	0.0091096223	0.0090029959	2.452706e-07	0.0076753672
691.69169	0.0091775413	0.0090681093	2.4685133e-07	0.0077322426
692.69269	0.0092455259	0.0091332681	2.4150401e-07	0.0077891642
693.69369	0.0093136227	0.0091985088	2.483985e-07	0.007846178
694.69469	0.0093818046	0.0092638114	2.5439149e-07	0.0079032564
695.6957	0.0094500541	0.0093291597	2.4520833e-07	0.0079603815
696.6967	0.0095184379	0.009394613	2.6070536e-07	0.0080176194
697.6977	0.0095869116	0.0094601317	2.7140005e-07	0.0080749251
698.6987	0.0096554538	0.0095257029	2.7020756e-07	0.0081322771
699.6997	0.0097241353	0.0095913812	2.8819066e-07	0.0081897456
700.7007	0.0097929046	0.0096571245	2.9579611e-07	0.0082472787
701.7017	0.0098617529	0.0097229249	2.847192e-07	0.0083048672
702.7027	0.0099307333	0.0097888261	2.8294069e-07	0.008362564
703.7037	0.009999838	0.0098548304	3.0044888e-07	0.0084203606
704.7047	0.010068995	0.0099208709	2.8053507e-07	0.0084781854
705.70571	0.010138318	0.0099870423	2.8882782e-07	0.0085361505
706.70671	0.010207761	0.01005331	3.0456916e-07	0.00859421
707.70771	0.010277313	0.010119662	3.1420314e-07	0.008652354
708.70871	0.010346977	0.010186106	3.2639657e-07	0.0087105833
709.70971	0.010416734	0.01025262	3.1918148e-07	0.0087688804
710.71071	0.010486617	0.01031923	3.0883959e-07	0.0088272761
711.71171	0.010556673	0.010385988	3.4540564e-07	0.0088858193
712.71271	0.010626821	0.010452813	3.5605639e-07	0.0089444268
713.71371	0.010697046	0.010519697	3.3400058e-07	0.0090030849
714.71471	0.010767452	0.010586732	3.5713164e-07	0.0090618962
715.71572	0.010837945	0.01065383	3.4814137e-07	0.0091207682
716.71672	0.01090859	0.010721057	3.6643312e-07	0.009179764
717.71772	0.010979361	0.010788379	3.7748508e-07	0.0092388575
718.71872	0.01105022	0.010855774	3.6681476e-07	0.0092980119
719.71972	0.011121224	0.010923283	3.6728875e-07	0.0093572829
720.72072	0.011192373	0.01099091	3.7960222e-07	0.0094166717
721.72172	0.011263609	0.011058607	3.6815136e-07	0.0094761184
722.72272	0.011334993	0.011126423	3.7115113e-07	0.0095356856
723.72372	0.011406543	0.011194374	4.0117688e-07	0.0095953902
724.72472	0.011478163	0.011262377	3.8939908e-07	0.0096551358
725.72573	0.011549936	0.011330508	4.0201856e-07	0.0097150067
726.72673	0.011621832	0.011398735	4.0955188e-07	0.0097749713
727.72773	0.011693863	0.011467068	4.1918659e-07	0.0098350425
728.72873	0.011766012	0.011535498	4.2708021e-07	0.0098952038
729.72973	0.011838269	0.011604011	4.2010959e-07	0.0099554436
730.73073	0.011910681	0.011672653	4.3937674e-07	0.01001581
731.73173	0.011983192	0.011741372	4.3918099e-07	0.010076248
732.73273	0.012055809	0.011810172	4.2157416e-07	0.010136762
733.73373	0.0121286	0.011879115	4.4569155e-07	0.010197422
734.73473	0.012201491	0.011948137	4.5400657e-07	0.010258154
735.73574	0.012274508	0.012017256	4.6198724e-07	0.010318983
736.73674	0.012347618	0.012086448	4.5100236e-07	0.010379877
737.73774	0.012420885	0.012155768	4.6987756e-07	0.010440899
738.73874	0.012494253	0.012225164	4.7374876e-07	0.010501994
739.73974	0.012567743	0.012294657	4.8170855e-07	0.010563184
740.74074	0.012641338	0.012364232	4.8198484e-07	0.01062445
741.74174	0.012715078	0.012433923	5.0728224e-07	0.010685833
742.74274	0.012788895	0.012503668	4.9975278e-07	0.010747266
743.74374	0.01286283	0.012573508	5.0109872e-07	0.01080879
744.74474	0.012936893	0.012643444	5.1112921e-07	0.010870413
745.74575	0.013011036	0.012713443	5.0192517e-07	0.01093209
746.74675	0.013085328	0.012783557	5.2496401e-07	0.010993888
747.74775	0.013159712	0.012853744	5.4025017e-07	0.011055752
748.74875	0.013234167	0.012923975	5.2247423e-07	0.011117659
749.74975	0.013308755	0.012994315	5.3703965e-07	0.011179674
750.75075	0.013383432	0.013064716	5.3629355e-07	0.011241752
751.75175	0.013458219	0.013135202	5.484946e-07	0.011303913
752.75275	0.013533104	0.01320576	5.619752e-07	0.011366146
753.75375	0.013608059	0.013276366	5.5644586e-07	0.011428424
754.75475	0.013683141	0.013347069	5.8008451e-07	0.011490805
755.75576	0.013758279	0.013417807	5.753324e-07	0.011553216
756.75676	0.013833522	0.013488624	5.8800288e-07	0.011615707
757.75776	0.013908839	0.013559489	5.8937485e-07	0.011678248
758.75876	0.013984238	0.013630412	5.9268992e-07	0.011740848
759.75976	0.014059708	0.013701381	5.8825603e-07	0.011803495
760.76076	0.014135289	0.013772431	6.1280423e-07	0.011866228
761.76176	0.014210908	0.013843501	6.0939514e-07	0.011928978
762.76276	0.014286612	0.013914628	6.1671155e-07	0.01199179
763.76376	0.014362373	0.01398579	6.1683899e-07	0.012054637
764.76476	0.014438217	0.014057002	6.2826316e-07	0.012117545
765.76577	0.014514115	0.014128251	6.3858384e-07	0.012180486
766.76677	0.014590096	0.014199551	6.6757888e-07	0.012243489
767.76777	0.014666071	0.014270827	6.4250028e-07	0.012306466
768.76877	0.014742124	0.014342157	6.4373331e-07	0.012369501
769.76977	0.014818244	0.014413524	6.5897504e-07	0.012432583
770.77077	0.014894395	0.014484901	6.6441121e-07	0.012495678
771.77177	0.014970598	0.014556302	6.7852977e-07	0.012558805
772.77277	0.015046831	0.014627709	6.8588451e-07	0.012621945
773.77377	0.015123089	0.01469912	6.8771143e-07	0.012685092
774.77477	0.015199379	0.014770539	6.9247211e-07	0.012748255
775.77578	0.015275693	0.014841956	6.9501192e-07	0.012811426
776.77678	0.015352046	0.014913386	7.1415247e-07	0.012874619
777.77778	0.015428392	0.014984786	7.1104099e-07	0.012937791
778.77878	0.015504742	0.01505617	7.0158442e-07	0.013000952
779.77978	0.015581129	0.015127562	7.1755564e-07	0.013064135
780.78078	0.015657517	0.015198931	7.3136686e-07	0.013127307
781.78178	0.015733916	0.015270286	7.5676032e-07	0.013190477
782.78278	0.015810261	0.015341571	7.3911558e-07	0.013253582
783.78378	0.015886637	0.01541286	7.6078332e-07	0.013316706
784.78478	0.015962982	0.015484091	7.6556212e-07	0.013379789
785.78579	0.016039296	0.015555274	7.6333715e-07	0.013442831
786.78679	0.016115591	0.015626413	7.6802927e-07	0.013505845
787.78779	0.016191873	0.015697511	7.8724903e-07	0.013568837
788.78879	0.01626808	0.01576852	7.7363146e-07	0.013631748
789.78979	0.016344292	0.015839504	8.0375541e-07	0.013694657
790.79079	0.016420431	0.015910397	8.112476e-07	0.013757488
791.79179	0.0164965	0.015981197	8.0208804e-07	0.013820243
792.79279	0.016572534	0.016051938	8.1638465e-07	0.013882959
793.79379	0.01664848	0.016122575	8.11793e-07	0.013945584
794.79479	0.016724376	0.016193134	8.255967e-07	0.014008157
795.7958	0.016800196	0.016263595	8.4127326e-07	0.014070652
796.7968	0.016875909	0.016333933	8.3747202e-07	0.01413304
797.7978	0.016951569	0.016404191	8.6900349e-07	0.014195377
798.7988	0.017027092	0.016474295	8.6251214e-07	0.014257577
799.7998	0.01710252	0.016544284	8.6616848e-07	0.014319686
800.8008	0.017177834	0.016614138	8.6737866e-07	0.014381684
801.8018	0.017253038	0.016683861	8.7585952e-07	0.014443577
802.8028	0.017328128	0.016753446	8.946488e-07	0.014505361
803.8038	0.017403072	0.01682287	9.0219914e-07	0.014567007
804.8048	0.017477868	0.016892127	9.0329574e-07	0.014628513
805.80581	0.017552532	0.016961232	9.193039e-07	0.014689897
806.80681	0.017627026	0.017030146	9.202199e-07	0.014751119
807.80781	0.017701363	0.017098888	9.2949634e-07	0.014812198
808.80881	0.017775503	0.017167416	9.1414833e-07	0.014873093
809.80981	0.017849506	0.017235785	9.4111345e-07	0.014933865
810.81081	0.01792329	0.017303917	9.3672842e-07	0.014994433
811.81181	0.017996903	0.017371862	9.5930504e-07	0.015054848
812.81281	0.018070291	0.017439565	9.6246939e-07	0.015115055
813.81381	0.01814348	0.017507051	9.8055542e-07	0.015175083
814.81481	0.018216419	0.017574273	9.7298183e-07	0.015234882
815.81582	0.018289135	0.017641256	9.7560576e-07	0.015294481
816.81682	0.018361631	0.017708	9.9967076e-07	0.015353884
817.81782	0.018433851	0.017774456	1.0003795e-06	0.015413036
818.81882	0.018505801	0.01784063	9.9379663e-07	0.015471946
819.81982	0.018577511	0.017906544	1.016436e-06	0.015530644
820.82082	0.018648917	0.017972141	1.0174665e-06	0.015589068
821.82182	0.018720037	0.01803744	1.0250009e-06	0.015647238
822.82282	0.018790871	0.018102437	1.0480322e-06	0.015705156
823.82382	0.018861368	0.018167087	1.0476558e-06	0.015762772
824.82482	0.018931535	0.018231396	1.041339e-06	0.015820094
825.82583	0.019001373	0.018295365	1.0412378e-06	0.015877127
826.82683	0.019070883	0.018358991	1.0582932e-06	0.015933872
827.82783	0.019140022	0.018422238	1.062946e-06	0.015990288
828.82883	0.019208801	0.01848511	1.076448e-06	0.016046389
829.82983	0.019277193	0.01854759	1.0850415e-06	0.016102149
830.83083	0.019345179	0.018609656	1.0814199e-06	0.016157551
831.83183	0.019412777	0.018671322	1.0952868e-06	0.016212616
832.83283	0.019479952	0.018732558	1.1046145e-06	0.01626731
833.83383	0.019546697	0.018793355	1.1143235e-06	0.016321628
834.83483	0.019613014	0.018853717	1.1410466e-06	0.016375575
835.83584	0.019678818	0.01891357	1.1127957e-06	0.016429067
836.83684	0.0197442	0.018972983	1.1325499e-06	0.016482198
837.83784	0.019809078	0.019031892	1.1329722e-06	0.016534887
838.83884	0.019873478	0.019090318	1.1546268e-06	0.016587165
839.83984	0.01993737	0.019148229	1.1804256e-06	0.016639002
840.84084	0.020000694	0.019205577	1.1669074e-06	0.016690342
841.84184	0.020063492	0.019262394	1.1684919e-06	0.016741228
842.84284	0.020125717	0.019318641	1.1541291e-06	0.016791616
843.84384	0.020187393	0.019374334	1.164514e-06	0.016841533
844.84484	0.020248488	0.019429443	1.1808205e-06	0.016890949
845.84585	0.020308993	0.019483963	1.2106318e-06	0.016939858
846.84685	0.02036885	0.019537842	1.2124059e-06	0.016988204
847.84785	0.020428079	0.019591093	1.2239433e-06	0.017036011
848.84885	0.02048663	0.019643676	1.20903e-06	0.017083231
849.84985	0.020544541	0.019695616	1.2243227e-06	0.017129905
850.85085	0.020601759	0.019746871	1.2338346e-06	0.017175982
851.85185	0.020658272	0.019797428	1.2435058e-06	0.017221455
852.85285	0.020714063	0.019847268	1.253894e-06	0.017266308
853.85385	0.020769112	0.019896377	1.2630857e-06	0.017310526
854.85485	0.02082338	0.019944719	1.2496327e-06	0.017354071
855.85586	0.02087689	0.019992308	1.2586702e-06	0.017396972
856.85686	0.020929596	0.020039104	1.2598778e-06	0.017439183
857.85786	0.020981509	0.020085119	1.2850795e-06	0.01748072
858.85886	0.021032565	0.020130293	1.2905538e-06	0.017521523
859.85986	0.021082773	0.020174634	1.3046241e-06	0.017561603
860.86086	0.021132088	0.020218099	1.3028999e-06	0.01760092
861.86186	0.021180507	0.020260685	1.3041454e-06	0.017639474
862.86286	0.021228014	0.020302377	1.3131089e-06	0.017677252
863.86386	0.021274585	0.020343151	1.3281755e-06	0.017714235
864.86486	0.021320192	0.020382984	1.3425934e-06	0.017750398
865.86587	0.021364789	0.020421832	1.3318537e-06	0.017785698
866.86687	0.021408393	0.020459709	1.3373037e-06	0.017820158
867.86787	0.021450976	0.020496588	1.3547227e-06	0.017853753
868.86887	0.021492476	0.020532417	1.3438017e-06	0.017886425
869.86987	0.021532938	0.020567228	1.3740642e-06	0.017918223
870.87087	0.021572254	0.02060093	1.3633732e-06	0.017949044
871.87187	0.021610455	0.020633545	1.3653824e-06	0.017978923
872.87287	0.021647521	0.020665056	1.3868311e-06	0.018007843
873.87387	0.021683389	0.020695405	1.3921156e-06	0.018035749
874.87487	0.02171804	0.020724577	1.3825536e-06	0.018062623
875.87588	0.021751464	0.020752558	1.3812406e-06	0.018088462
876.87688	0.021783648	0.020779334	1.4006005e-06	0.018113257
877.87788	0.021814548	0.020804868	1.422775e-06	0.018136969
878.87888	0.021844096	0.020829098	1.4078116e-06	0.018159535
879.87988	0.02187233	0.020852056	1.4229595e-06	0.018180998
880.88088	0.021899159	0.02087366	1.4049437e-06	0.018201271
881.88188	0.021924635	0.020893951	1.438538e-06	0.018220413
882.88288	0.021948635	0.020912826	1.4275238e-06	0.018238306
883.88388	0.021971204	0.020930316	1.4489766e-06	0.018255
884.88488	0.02199226	0.020946353	1.4507319e-06	0.018270419
885.88589	0.022011774	0.020960906	1.4368426e-06	0.018284539
886.88689	0.022029765	0.020973991	1.4584472e-06	0.018297386
887.88789	0.022046148	0.020985532	1.4625508e-06	0.01830888
888.88889	0.02206091	0.020995515	1.4701e-06	0.018319014
889.88989	0.022073996	0.021003892	1.4574774e-06	0.018327739
890.89089	0.022085417	0.021010668	1.4736475e-06	0.018335073
891.89189	0.022095098	0.021015776	1.4773359e-06	0.018340946
892.89289	0.02210303	0.021019207	1.4958079e-06	0.018345357
893.89389	0.022109131	0.021020891	1.4801721e-06	0.018348231
894.89489	0.022113434	0.021020847	1.5049923e-06	0.018349605
895.8959	0.022115839	0.021018991	1.5039019e-06	0.018349388
896.8969	0.022116325	0.021015302	1.4962624e-06	0.018347566
897.8979	0.022114875	0.021009763	1.5029391e-06	0.01834413
898.8989	0.02211145	0.021002335	1.5251283e-06	0.018339044
899.8999	0.022105958	0.020992941	1.5099136e-06	0.018332229
900.9009	0.022098416	0.020981589	1.5162134e-06	0.018323706
901.9019	0.022088744	0.020968208	1.5036871e-06	0.018313402
902.9029	0.022076956	0.020952808	1.5344604e-06	0.018301343
903.9039	0.022062923	0.020935276	1.5137385e-06	0.018287403
904.9049	0.022046682	0.020915641	1.5287218e-06	0.018271632
905.90591	0.022028143	0.020893822	1.530909e-06	0.018253944
906.90691	0.02200727	0.020869785	1.5310801e-06	0.018234313
907.90791	0.021984036	0.020843503	1.549826e-06	0.018212722
908.90891	0.021958354	0.020814902	1.5412652e-06	0.01818909
909.90991	0.021930211	0.020783965	1.5458517e-06	0.018163416
910.91091	0.021899535	0.020750629	1.5356571e-06	0.018135635
911.91191	0.021866322	0.020714884	1.5593662e-06	0.018105753
912.91291	0.021830459	0.020676632	1.5528343e-06	0.018073665
913.91391	0.021791924	0.020635851	1.5455654e-06	0.018039361
914.91491	0.02175068	0.020592509	1.5500346e-06	0.018002813
915.91592	0.021706652	0.020546533	1.5476931e-06	0.017963956
916.91692	0.021659792	0.020497882	1.5420516e-06	0.017922751
917.91792	0.021610063	0.02044652	1.551867e-06	0.017879173
918.91892	0.021557406	0.020392393	1.570282e-06	0.017833172
919.91992	0.02150172	0.020335413	1.5567874e-06	0.017784659
920.92092	0.021443007	0.020275575	1.569016e-06	0.017733647
921.92192	0.021381173	0.020212799	1.5696907e-06	0.017680052
922.92292	0.021316158	0.020147028	1.5588723e-06	0.017623826
923.92392	0.021247931	0.020078229	1.571658e-06	0.01756495
924.92492	0.021176384	0.020006314	1.5488148e-06	0.017503327
925.92593	0.021101503	0.019931258	1.5547399e-06	0.017438957
926.92693	0.021023199	0.019852989	1.5510598e-06	0.017371761
927.92793	0.020941392	0.019771431	1.5267286e-06	0.017301672
928.92893	0.020856079	0.019686575	1.5508185e-06	0.017228701
929.92993	0.020767136	0.019598316	1.5548423e-06	0.017152735
930.93093	0.020674501	0.019506596	1.5542707e-06	0.017073728
931.93193	0.020578103	0.019411352	1.5392476e-06	0.01699162
932.93293	0.020477893	0.019312534	1.5372406e-06	0.016906376
933.93393	0.020373788	0.019210071	1.5326787e-06	0.016817927
934.93493	0.020265719	0.019103898	1.5339676e-06	0.016726221
935.93594	0.020153619	0.018993954	1.5447364e-06	0.016631202
936.93694	0.020037363	0.01888013	1.5128096e-06	0.016532761
937.93794	0.019916953	0.018762422	1.5211686e-06	0.016430916
938.93894	0.019792264	0.018640718	1.5241981e-06	0.016325556
939.93994	0.019663203	0.018514939	1.4972013e-06	0.016216604
940.94094	0.019529735	0.018385047	1.4987759e-06	0.016104041
941.94194	0.019391757	0.018250951	1.4988636e-06	0.015987781
942.94294	0.019249183	0.01811257	1.501662e-06	0.015867753
943.94394	0.019101913	0.017969823	1.4829054e-06	0.015743876
944.94494	0.018949889	0.017822649	1.4788657e-06	0.015616108
945.94595	0.018793004	0.017670954	1.4637646e-06	0.015484358
946.94695	0.018631197	0.017514682	1.471103e-06	0.015348586
947.94795	0.01846432	0.017353704	1.4378537e-06	0.01520866
948.94895	0.018292376	0.017188013	1.4667318e-06	0.015064602
949.94995	0.018115169	0.017017445	1.4455547e-06	0.014916235
950.95095	0.017932649	0.016841949	1.4231824e-06	0.014763527
951.95195	0.017744736	0.016661452	1.416374e-06	0.01460642
952.95295	0.017551304	0.016475842	1.4011676e-06	0.014444806
953.95395	0.017352263	0.016285038	1.3834441e-06	0.014278615
954.95495	0.017147525	0.016088961	1.3762104e-06	0.014107781
955.95596	0.016936972	0.015887507	1.3655878e-06	0.013932207
956.95696	0.016720504	0.015680585	1.357456e-06	0.013751814
957.95796	0.016497979	0.01546807	1.3154075e-06	0.013566482
958.95896	0.016269368	0.015249929	1.3212858e-06	0.013376203
959.95996	0.016034496	0.015026014	1.3085308e-06	0.013180827
960.96096	0.015793266	0.014796236	1.2891346e-06	0.012980279
961.96196	0.015545576	0.014560501	1.2811607e-06	0.01277448
962.96296	0.01529129	0.014318692	1.2595126e-06	0.012563318
963.96396	0.015030311	0.014070719	1.250061e-06	0.012346722
964.96496	0.014762485	0.013816449	1.2125539e-06	0.012124561
965.96597	0.014487758	0.013555827	1.2199437e-06	0.011896807
966.96697	0.014205919	0.013288675	1.1816108e-06	0.011663275
967.96797	0.013916923	0.013014944	1.1798462e-06	0.011423946
968.96897	0.013620579	0.012734472	1.1499716e-06	0.011178657
969.96997	0.01331679	0.012447169	1.1219766e-06	0.010927335
970.97097	0.013005419	0.012152914	1.0999941e-06	0.010669875
971.97197	0.012686331	0.011851586	1.0770897e-06	0.010406167
972.97297	0.012359407	0.011543081	1.0713954e-06	0.010136121
973.97397	0.01202446	0.01122724	1.0270861e-06	0.0098595818
974.97497	0.011681393	0.010903965	1.0066382e-06	0.0095764801
975.97598	0.01133005	0.01057313	9.7701573e-07	0.0092866912
976.97698	0.010970287	0.010234601	9.5357263e-07	0.0089901015
977.97798	0.010601946	0.0098882433	9.14697e-07	0.0086865847
978.97898	0.010224878	0.0095339233	8.7061973e-07	0.008376024
979.97998	0.0098389725	0.0091715414	8.5882191e-07	0.0080583408
980.98098	0.0094440233	0.0088009215	8.2864479e-07	0.0077333632
981.98198	0.0090398709	0.0084219234	7.7712892e-07	0.0074009651
982.98298	0.0086264127	0.0080344516	7.6527893e-07	0.0070610786
983.98398	0.0082034201	0.0076383126	7.2253396e-07	0.00671351
984.98498	0.0077707724	0.0072333955	6.9788156e-07	0.0063581743
985.98599	0.007328274	0.0068195347	6.5577932e-07	0.0059949124
986.98699	0.0068757689	0.0063965911	6.1449753e-07	0.0056236051
987.98799	0.0064130848	0.0059644135	5.7700567e-07	0.0052441181
988.98899	0.0059400494	0.0055228516	5.4617698e-07	0.0048563173
989.98999	0.0054564826	0.0050717508	5.1592452e-07	0.0044600617
990.99099	0.0049621734	0.0046109277	4.6029116e-07	0.0040551798
991.99199	0.0044569675	0.0041402496	4.013529e-07	0.003641558
992.99299	0.003940679	0.0036595492	3.5454548e-07	0.0032190516
993.99399	0.0034131245	0.003168675	3.0595331e-07	0.0027875188
994.99499	0.0028740964	0.0026674421	2.558188e-07	0.0023467949
995.996	0.0023234211	0.0021556996	2.2419381e-07	0.0018967496
996.997	0.0017608445	0.0016332341	1.5012344e-07	0.0014371729
997.998	0.0011862406	0.0010999319	1.0752263e-07	0.00096798365
998.999	0.0005993557	0.00055557457	5.5495363e-08	0.00048897398
1000	1.7602429e-09	2.5070944e-12	1.1619306e-11	1.5096016e-09


==> graphics/data/fishtail_tf.dat <==
0	5.994213e-06	5.9942132e-06	5.994475e-06	5.9942151e-06	5.9942132e-06
1.001001	5.9947216e-06	5.9947216e-06	5.9947216e-06	5.9947216e-06	5.9947216e-06
2.002002	5.9962511e-06	5.9962475e-06	5.9962475e-06	5.9962612e-06	5.9962475e-06
3.003003	5.9987933e-06	5.9987923e-06	5.9987923e-06	5.9987993e-06	5.9987923e-06
4.004004	6.0023598e-06	6.0023587e-06	6.0023587e-06	6.002365e-06	6.0023587e-06
5.005005	6.0069472e-06	6.0069504e-06	6.0069505e-06	6.0069564e-06	6.0069504e-06
6.006006	6.0125747e-06	6.0125721e-06	6.0125722e-06	6.0125781e-06	6.0125722e-06
7.007007	6.0192277e-06	6.0192297e-06	6.0192299e-06	6.0192358e-06	6.0192298e-06
8.008008	6.0269323e-06	6.0269301e-06	6.0269303e-06	6.0269363e-06	6.0269302e-06
9.009009	6.0356837e-06	6.0356812e-06	6.0356815e-06	6.0356876e-06	6.0356814e-06
10.01001	6.0454927e-06	6.0454925e-06	6.0454928e-06	6.045499e-06	6.0454926e-06
11.011011	6.0563766e-06	6.056374e-06	6.0563745e-06	6.0563808e-06	6.0563742e-06
12.012012	6.0683401e-06	6.0683374e-06	6.068338e-06	6.0683444e-06	6.0683376e-06
13.013013	6.0814002e-06	6.0813954e-06	6.0813961e-06	6.0814027e-06	6.0813957e-06
14.014014	6.0955657e-06	6.095562e-06	6.0955628e-06	6.0955696e-06	6.0955624e-06
15.015015	6.1108541e-06	6.1108525e-06	6.1108534e-06	6.1108605e-06	6.1108529e-06
16.016016	6.1272912e-06	6.1272835e-06	6.1272846e-06	6.1272918e-06	6.127284e-06
17.017017	6.1448788e-06	6.144873e-06	6.1448742e-06	6.1448817e-06	6.1448735e-06
18.018018	6.1636448e-06	6.1636405e-06	6.1636418e-06	6.1636495e-06	6.163641e-06
19.019019	6.1836119e-06	6.1836067e-06	6.1836082e-06	6.1836162e-06	6.1836073e-06
20.02002	6.2048034e-06	6.2047942e-06	6.2047959e-06	6.2048042e-06	6.2047949e-06
21.021021	6.2272339e-06	6.2272271e-06	6.2272289e-06	6.2272375e-06	6.2272278e-06
22.022022	6.2509358e-06	6.2509311e-06	6.2509331e-06	6.250942e-06	6.2509319e-06
23.023023	6.2759378e-06	6.2759336e-06	6.2759358e-06	6.2759451e-06	6.2759345e-06
24.024024	6.30227e-06	6.3022641e-06	6.3022665e-06	6.3022761e-06	6.3022651e-06
25.025025	6.3299617e-06	6.3299538e-06	6.3299564e-06	6.3299664e-06	6.3299549e-06
26.026026	6.3590417e-06	6.359036e-06	6.3590389e-06	6.3590493e-06	6.3590372e-06
27.027027	6.3895516e-06	6.3895463e-06	6.3895494e-06	6.3895601e-06	6.3895475e-06
28.028028	6.4215312e-06	6.4215222e-06	6.4215255e-06	6.4215367e-06	6.4215235e-06
29.029029	6.4550126e-06	6.4550038e-06	6.4550074e-06	6.4550191e-06	6.4550053e-06
30.03003	6.490044e-06	6.4900338e-06	6.4900377e-06	6.4900498e-06	6.4900354e-06
31.031031	6.5266709e-06	6.5266574e-06	6.5266616e-06	6.5266742e-06	6.5266591e-06
32.032032	6.5649387e-06	6.5649227e-06	6.5649272e-06	6.5649403e-06	6.5649245e-06
33.033033	6.6048926e-06	6.6048807e-06	6.6048855e-06	6.6048991e-06	6.6048826e-06
34.034034	6.6465964e-06	6.6465857e-06	6.6465909e-06	6.646605e-06	6.6465878e-06
35.035035	6.6901107e-06	6.6900953e-06	6.6901008e-06	6.6901155e-06	6.6900975e-06
36.036036	6.7354853e-06	6.7354707e-06	6.7354766e-06	6.7354918e-06	6.735473e-06
37.037037	6.7827907e-06	6.782777e-06	6.7827832e-06	6.7827991e-06	6.7827794e-06
38.038038	6.8321004e-06	6.8320833e-06	6.8320899e-06	6.8321064e-06	6.8320859e-06
39.039039	6.8834829e-06	6.8834632e-06	6.8834702e-06	6.8834874e-06	6.883466e-06
40.04004	6.9370132e-06	6.936995e-06	6.9370024e-06	6.9370202e-06	6.9369979e-06
41.041041	6.9927858e-06	6.9927618e-06	6.9927696e-06	6.9927882e-06	6.9927649e-06
42.042042	7.0508765e-06	7.0508524e-06	7.0508607e-06	7.05088e-06	7.0508557e-06
43.043043	7.1113814e-06	7.1113613e-06	7.1113701e-06	7.1113901e-06	7.1113647e-06
44.044044	7.1744123e-06	7.1743892e-06	7.1743984e-06	7.1744192e-06	7.1743928e-06
45.045045	7.2400678e-06	7.2400435e-06	7.2400532e-06	7.2400748e-06	7.2400473e-06
46.046046	7.3084656e-06	7.308439e-06	7.3084493e-06	7.3084717e-06	7.308443e-06
47.047047	7.379728e-06	7.3796982e-06	7.379709e-06	7.3797323e-06	7.3797024e-06
48.048048	7.4539797e-06	7.4539522e-06	7.4539636e-06	7.4539878e-06	7.4539566e-06
49.049049	7.5313744e-06	7.5313413e-06	7.5313533e-06	7.5313784e-06	7.5313459e-06
50.05005	7.6120462e-06	7.6120157e-06	7.6120283e-06	7.6120544e-06	7.6120205e-06
51.051051	7.6961689e-06	7.6961365e-06	7.6961497e-06	7.6961768e-06	7.6961416e-06
52.052052	7.7839068e-06	7.7838766e-06	7.7838905e-06	7.7839186e-06	7.7838819e-06
53.053053	7.8754514e-06	7.8754217e-06	7.8754363e-06	7.8754655e-06	7.8754273e-06
54.054054	7.9710073e-06	7.9709717e-06	7.970987e-06	7.9710173e-06	7.9709775e-06
55.055055	8.0707849e-06	8.0707418e-06	8.0707579e-06	8.0707893e-06	8.0707479e-06
56.056056	8.1750098e-06	8.1749639e-06	8.1749808e-06	8.1750134e-06	8.1749703e-06
57.057057	8.2839383e-06	8.2838887e-06	8.2839064e-06	8.2839402e-06	8.2838954e-06
58.058058	8.3978291e-06	8.3977868e-06	8.3978054e-06	8.3978405e-06	8.3977939e-06
59.059059	8.5169988e-06	8.5169516e-06	8.5169711e-06	8.5170075e-06	8.5169589e-06
60.06006	8.6417499e-06	8.6417009e-06	8.6417213e-06	8.6417591e-06	8.6417085e-06
61.061061	8.7724262e-06	8.7723798e-06	8.7724013e-06	8.7724405e-06	8.7723878e-06
62.062062	8.9094162e-06	8.909364e-06	8.9093865e-06	8.9094272e-06	8.9093724e-06
63.063063	9.0531193e-06	9.0530625e-06	9.0530861e-06	9.0531283e-06	9.0530713e-06
64.064064	9.2039773e-06	9.2039219e-06	9.2039467e-06	9.2039905e-06	9.203931e-06
65.065065	9.3624934e-06	9.3624305e-06	9.3624565e-06	9.362502e-06	9.3624401e-06
66.066066	9.5291894e-06	9.5291235e-06	9.5291507e-06	9.529198e-06	9.5291335e-06
67.067067	9.7046541e-06	9.7045883e-06	9.7046169e-06	9.704666e-06	9.7045988e-06
68.068068	9.8895489e-06	9.8894715e-06	9.8895015e-06	9.8895525e-06	9.8894824e-06
69.069069	1.0084555e-05	1.0084486e-05	1.0084518e-05	1.0084571e-05	1.0084498e-05
70.07007	1.0290495e-05	1.029042e-05	1.0290453e-05	1.0290508e-05	1.0290432e-05
71.071071	1.0508235e-05	1.0508148e-05	1.0508183e-05	1.050824e-05	1.050816e-05
72.072072	1.073873e-05	1.073864e-05	1.0738676e-05	1.0738736e-05	1.0738653e-05
73.073073	1.0983059e-05	1.0982978e-05	1.0983016e-05	1.0983078e-05	1.0982992e-05
74.074074	1.1242448e-05	1.1242372e-05	1.1242412e-05	1.1242477e-05	1.1242386e-05
75.075075	1.1518277e-05	1.1518177e-05	1.151822e-05	1.1518287e-05	1.1518192e-05
76.076076	1.1812006e-05	1.181192e-05	1.1811965e-05	1.1812035e-05	1.1811936e-05
77.077077	1.2125423e-05	1.2125323e-05	1.2125371e-05	1.2125443e-05	1.212534e-05
78.078078	1.2460435e-05	1.2460338e-05	1.2460388e-05	1.2460463e-05	1.2460355e-05
79.079079	1.2819294e-05	1.2819185e-05	1.2819238e-05	1.2819317e-05	1.2819203e-05
80.08008	1.3204512e-05	1.3204402e-05	1.3204459e-05	1.3204541e-05	1.3204422e-05
81.081081	1.3619018e-05	1.3618904e-05	1.3618963e-05	1.3619049e-05	1.3618924e-05
82.082082	1.4066189e-05	1.4066049e-05	1.4066112e-05	1.4066201e-05	1.406607e-05
83.083083	1.4549883e-05	1.4549734e-05	1.4549802e-05	1.4549895e-05	1.4549757e-05
84.084084	1.5074655e-05	1.5074506e-05	1.5074578e-05	1.5074675e-05	1.5074529e-05
85.085085	1.5645856e-05	1.5645694e-05	1.5645771e-05	1.5645873e-05	1.5645719e-05
86.086086	1.626975e-05	1.6269598e-05	1.6269681e-05	1.6269787e-05	1.6269625e-05
87.087087	1.6953888e-05	1.6953711e-05	1.6953799e-05	1.6953911e-05	1.6953739e-05
88.088088	1.7707213e-05	1.7707015e-05	1.7707111e-05	1.7707228e-05	1.7707045e-05
89.089089	1.8540579e-05	1.8540377e-05	1.854048e-05	1.8540603e-05	1.8540409e-05
90.09009	1.9467289e-05	1.946706e-05	1.9467172e-05	1.94673e-05	1.9467093e-05
91.091091	2.0503645e-05	2.0503424e-05	2.0503547e-05	2.0503682e-05	2.0503461e-05
92.092092	2.1670148e-05	2.1669889e-05	2.1670023e-05	2.1670165e-05	2.1669928e-05
93.093093	2.2992502e-05	2.2992263e-05	2.299241e-05	2.299256e-05	2.2992304e-05
94.094094	2.4503885e-05	2.4503643e-05	2.4503806e-05	2.4503964e-05	2.4503688e-05
95.095095	2.6247396e-05	2.6247175e-05	2.6247357e-05	2.6247523e-05	2.6247224e-05
96.096096	2.828051e-05	2.8280154e-05	2.8280359e-05	2.8280534e-05	2.8280207e-05
97.097097	3.0680601e-05	3.0680309e-05	3.0680543e-05	3.0680726e-05	3.0680368e-05
98.098098	3.3555994e-05	3.355573e-05	3.3556e-05	3.3556191e-05	3.3555795e-05
99.099099	3.7061553e-05	3.7061144e-05	3.7061461e-05	3.7061659e-05	3.7061217e-05
100.1001	4.1426065e-05	4.1425792e-05	4.1426171e-05	4.1426373e-05	4.1425874e-05
101.1011	4.7003864e-05	4.7003628e-05	4.7004092e-05	4.7004291e-05	4.7003721e-05
102.1021	5.4369977e-05	5.4369395e-05	5.4369982e-05	5.4370162e-05	5.4369502e-05
103.1031	6.4516566e-05	6.4516147e-05	6.4516923e-05	6.4517054e-05	6.4516274e-05
104.1041	7.9297096e-05	7.9296711e-05	7.9297797e-05	7.9297803e-05	7.9296864e-05
105.10511	0.0001024991	0.00010249817	0.00010249982	0.00010249951	0.00010249836
106.10611	0.00014249268	0.00014249332	0.00014249605	0.0001424949	0.00014249354
107.10711	0.00021424866	0.00021424887	0.00021425314	0.0002142501	0.00021424904
108.10811	0.00027369207	0.00027369207	0.00027369207	0.00027369207	0.00027369207
109.10911	0.00020198406	0.00020198277	0.00020197988	0.00020198441	0.00020198298
110.11011	0.00013381965	0.00013381651	0.00013381505	0.00013381834	0.00013381675
111.11111	9.6258853e-05	9.6256566e-05	9.6255877e-05	9.6258074e-05	9.6256764e-05
112.11211	7.425841e-05	7.4257003e-05	7.4256662e-05	7.4258095e-05	7.4257165e-05
113.11311	6.0116991e-05	6.0115622e-05	6.0115452e-05	6.0116457e-05	6.0115758e-05
114.11411	5.0341746e-05	5.0340862e-05	5.0340783e-05	5.0341588e-05	5.0340978e-05
115.11512	4.3208931e-05	4.3208159e-05	4.3208132e-05	4.3208806e-05	4.320826e-05
116.11612	3.7785933e-05	3.7785013e-05	3.7785017e-05	3.7785596e-05	3.7785103e-05
117.11712	3.3528438e-05	3.3527784e-05	3.3527807e-05	3.3528312e-05	3.3527865e-05
118.11812	3.0100237e-05	3.0099677e-05	3.0099712e-05	3.0100159e-05	3.009975e-05
119.11912	2.7281938e-05	2.7281504e-05	2.7281547e-05	2.7281947e-05	2.7281571e-05
120.12012	2.4925161e-05	2.4924722e-05	2.492477e-05	2.4925132e-05	2.4924784e-05
121.12112	2.2925622e-05	2.2925211e-05	2.2925263e-05	2.2925593e-05	2.2925268e-05
122.12212	2.1208297e-05	2.120788e-05	2.1207933e-05	2.1208236e-05	2.1207933e-05
123.12312	1.9717586e-05	1.9717239e-05	1.9717293e-05	1.9717574e-05	1.9717289e-05
124.12412	1.8411761e-05	1.8411415e-05	1.8411469e-05	1.841173e-05	1.8411462e-05
125.12513	1.7258544e-05	1.7258223e-05	1.7258277e-05	1.725852e-05	1.7258267e-05
126.12613	1.623283e-05	1.6232525e-05	1.6232579e-05	1.6232806e-05	1.6232567e-05
127.12713	1.5314679e-05	1.5314404e-05	1.5314457e-05	1.5314671e-05	1.5314444e-05
128.12813	1.4488125e-05	1.4487879e-05	1.4487931e-05	1.4488133e-05	1.4487917e-05
129.12913	1.3740233e-05	1.3739979e-05	1.374003e-05	1.3740221e-05	1.3740014e-05
130.13013	1.3060297e-05	1.3060066e-05	1.3060117e-05	1.3060297e-05	1.30601e-05
131.13113	1.2439568e-05	1.2439338e-05	1.2439387e-05	1.2439559e-05	1.243937e-05
132.13213	1.1870669e-05	1.1870444e-05	1.1870492e-05	1.1870655e-05	1.1870475e-05
133.13313	1.1347415e-05	1.1347201e-05	1.1347248e-05	1.1347404e-05	1.1347231e-05
134.13413	1.0864572e-05	1.0864371e-05	1.0864417e-05	1.0864566e-05	1.08644e-05
135.13514	1.0417666e-05	1.0417486e-05	1.0417531e-05	1.0417673e-05	1.0417514e-05
136.13614	1.0002897e-05	1.0002711e-05	1.0002755e-05	1.0002892e-05	1.0002738e-05
137.13714	9.6169232e-06	9.6167389e-06	9.616782e-06	9.6169126e-06	9.6167647e-06
138.13814	9.2568704e-06	9.2566992e-06	9.2567412e-06	9.2568665e-06	9.256724e-06
139.13914	8.920264e-06	8.9200905e-06	8.9201316e-06	8.9202519e-06	8.9201144e-06
140.14014	8.6048897e-06	8.6047226e-06	8.6047627e-06	8.6048784e-06	8.6047457e-06
141.14114	8.308826e-06	8.3086694e-06	8.3087085e-06	8.3088198e-06	8.3086917e-06
142.14214	8.0303855e-06	8.0302303e-06	8.0302684e-06	8.0303755e-06	8.0302518e-06
143.14314	7.7680425e-06	7.7678982e-06	7.7679354e-06	7.7680386e-06	7.767919e-06
144.14414	7.5204723e-06	7.520333e-06	7.5203693e-06	7.5204688e-06	7.5203531e-06
145.14515	7.2864741e-06	7.2863388e-06	7.2863741e-06	7.2864701e-06	7.2863582e-06
146.14615	7.0649767e-06	7.064845e-06	7.0648795e-06	7.0649721e-06	7.0648639e-06
147.14715	6.8550119e-06	6.8548907e-06	6.8549243e-06	6.8550137e-06	6.854909e-06
148.14815	6.655727e-06	6.6556106e-06	6.6556434e-06	6.6557296e-06	6.6556283e-06
149.14915	6.4663445e-06	6.4662236e-06	6.4662555e-06	6.4663388e-06	6.4662407e-06
150.15015	6.2861396e-06	6.2860228e-06	6.2860539e-06	6.2861343e-06	6.2860394e-06
151.15115	6.1144775e-06	6.1143669e-06	6.1143971e-06	6.1144748e-06	6.1143829e-06
152.15215	5.9507771e-06	5.9506726e-06	5.9507021e-06	5.9507771e-06	5.9506881e-06
153.15315	5.7945118e-06	5.7944086e-06	5.7944373e-06	5.7945098e-06	5.7944236e-06
154.15415	5.6451901e-06	5.6450895e-06	5.6451174e-06	5.6451874e-06	5.645104e-06
155.15516	5.5023671e-06	5.5022711e-06	5.5022983e-06	5.502366e-06	5.5022852e-06
156.15616	5.3656411e-06	5.3655464e-06	5.3655728e-06	5.3656381e-06	5.36556e-06
157.15716	5.2346319e-06	5.2345412e-06	5.2345668e-06	5.23463e-06	5.2345543e-06
158.15816	5.1089979e-06	5.1089114e-06	5.1089363e-06	5.1089973e-06	5.1089242e-06
159.15916	4.988427e-06	4.9883399e-06	4.9883641e-06	4.988423e-06	4.9883522e-06
160.16016	4.8726157e-06	4.8725338e-06	4.8725573e-06	4.8726141e-06	4.8725457e-06
161.16116	4.7612998e-06	4.7612224e-06	4.7612452e-06	4.7613e-06	4.7612339e-06
162.16216	4.6542299e-06	4.654155e-06	4.6541771e-06	4.65423e-06	4.6541661e-06
163.16316	4.5511729e-06	4.551099e-06	4.5511204e-06	4.5511714e-06	4.5511098e-06
164.16416	4.4519107e-06	4.4518386e-06	4.4518594e-06	4.4519085e-06	4.451849e-06
165.16517	4.3562401e-06	4.356173e-06	4.3561931e-06	4.3562404e-06	4.356183e-06
166.16617	4.2639814e-06	4.2639152e-06	4.2639347e-06	4.2639802e-06	4.2639249e-06
167.16717	4.1749546e-06	4.174891e-06	4.1749099e-06	4.1749537e-06	4.1749004e-06
168.16817	4.0889985e-06	4.0889378e-06	4.088956e-06	4.0889981e-06	4.0889468e-06
169.16917	4.0059631e-06	4.0059036e-06	4.0059211e-06	4.0059616e-06	4.0059122e-06
170.17017	3.9257031e-06	3.9256461e-06	3.925663e-06	3.9257018e-06	3.9256544e-06
171.17117	3.8480845e-06	3.8480323e-06	3.8480485e-06	3.8480857e-06	3.8480402e-06
172.17217	3.7729884e-06	3.7729372e-06	3.7729529e-06	3.7729885e-06	3.7729448e-06
173.17317	3.700294e-06	3.7002438e-06	3.7002588e-06	3.7002929e-06	3.7002511e-06
174.17417	3.6298899e-06	3.629842e-06	3.6298564e-06	3.629889e-06	3.629849e-06
175.17518	3.5616729e-06	3.5616283e-06	3.5616421e-06	3.5616732e-06	3.561635e-06
176.17618	3.4955484e-06	3.4955054e-06	3.4955186e-06	3.4955482e-06	3.4955118e-06
177.17718	3.4314229e-06	3.4313815e-06	3.4313941e-06	3.4314222e-06	3.4313876e-06
178.17818	3.3692098e-06	3.3691701e-06	3.3691821e-06	3.3692088e-06	3.3691759e-06
179.17918	3.3088272e-06	3.3087897e-06	3.3088011e-06	3.3088263e-06	3.3087951e-06
180.18018	3.2501963e-06	3.2501631e-06	3.2501739e-06	3.2501978e-06	3.2501682e-06
181.18118	3.1932511e-06	3.1932175e-06	3.1932277e-06	3.1932502e-06	3.1932223e-06
182.18218	3.1379156e-06	3.137884e-06	3.1378936e-06	3.1379148e-06	3.1378886e-06
183.18318	3.0841264e-06	3.0840974e-06	3.0841065e-06	3.0841263e-06	3.0841017e-06
184.18418	3.0318226e-06	3.031796e-06	3.0318045e-06	3.0318229e-06	3.0318e-06
185.18519	2.9809467e-06	2.9809211e-06	2.980929e-06	2.9809462e-06	2.9809248e-06
186.18619	2.9314405e-06	2.9314172e-06	2.9314245e-06	2.9314404e-06	2.9314207e-06
187.18719	2.8832534e-06	2.8832316e-06	2.8832384e-06	2.883253e-06	2.8832348e-06
188.18819	2.8363334e-06	2.8363142e-06	2.8363204e-06	2.8363337e-06	2.8363171e-06
189.18919	2.7906349e-06	2.7906173e-06	2.7906229e-06	2.790635e-06	2.79062e-06
190.19019	2.7461125e-06	2.7460957e-06	2.7461008e-06	2.7461116e-06	2.7460981e-06
191.19119	2.702721e-06	2.7027063e-06	2.7027108e-06	2.7027204e-06	2.7027084e-06
192.19219	2.6604205e-06	2.6604081e-06	2.660412e-06	2.6604203e-06	2.6604099e-06
193.19319	2.6191725e-06	2.6191619e-06	2.6191652e-06	2.6191724e-06	2.6191635e-06
194.19419	2.5789392e-06	2.5789305e-06	2.5789332e-06	2.5789392e-06	2.5789318e-06
195.1952	2.5396861e-06	2.5396782e-06	2.5396805e-06	2.5396852e-06	2.5396793e-06
196.1962	2.5013764e-06	2.5013713e-06	2.501373e-06	2.5013765e-06	2.5013721e-06
197.1972	2.4639809e-06	2.4639772e-06	2.4639783e-06	2.4639807e-06	2.4639777e-06
198.1982	2.4274668e-06	2.4274651e-06	2.4274656e-06	2.4274668e-06	2.4274653e-06
199.1992	2.3918052e-06	2.3918052e-06	2.3918052e-06	2.3918052e-06	2.3918052e-06
200.2002	2.3569677e-06	2.3569694e-06	2.3569688e-06	2.3569677e-06	2.3569691e-06
201.2012	2.3229273e-06	2.3229305e-06	2.3229294e-06	2.3229271e-06	2.32293e-06
202.2022	2.2896572e-06	2.2896627e-06	2.289661e-06	2.2896575e-06	2.2896619e-06
203.2032	2.2571341e-06	2.257141e-06	2.2571388e-06	2.2571342e-06	2.25714e-06
204.2042	2.2253331e-06	2.2253417e-06	2.225339e-06	2.2253333e-06	2.2253405e-06
205.20521	2.1942321e-06	2.1942421e-06	2.1942388e-06	2.1942319e-06	2.1942406e-06
206.20621	2.1638082e-06	2.1638202e-06	2.1638163e-06	2.1638083e-06	2.1638184e-06
207.20721	2.1340417e-06	2.134055e-06	2.1340506e-06	2.1340415e-06	2.134053e-06
208.20821	2.104911e-06	2.1049265e-06	2.1049216e-06	2.1049114e-06	2.1049243e-06
209.20921	2.0763985e-06	2.0764153e-06	2.0764098e-06	2.0763985e-06	2.0764128e-06
210.21021	2.0484845e-06	2.0485029e-06	2.0484968e-06	2.0484844e-06	2.0485001e-06
211.21121	2.0211512e-06	2.0211713e-06	2.0211646e-06	2.0211512e-06	2.0211683e-06
212.21221	1.9943814e-06	1.9944034e-06	1.9943962e-06	1.9943817e-06	1.9944002e-06
213.21321	1.9681595e-06	1.9681828e-06	1.9681751e-06	1.9681594e-06	1.9681793e-06
214.21421	1.9424687e-06	1.9424935e-06	1.9424853e-06	1.9424686e-06	1.9424898e-06
215.21522	1.9172937e-06	1.9173204e-06	1.9173115e-06	1.9172938e-06	1.9173164e-06
216.21622	1.8926199e-06	1.8926486e-06	1.8926392e-06	1.8926204e-06	1.8926444e-06
217.21722	1.8684341e-06	1.8684641e-06	1.8684542e-06	1.8684343e-06	1.8684597e-06
218.21822	1.8447216e-06	1.8447532e-06	1.8447427e-06	1.8447217e-06	1.8447485e-06
219.21922	1.8214694e-06	1.8215027e-06	1.8214916e-06	1.8214696e-06	1.8214977e-06
220.22022	1.7986651e-06	1.7987e-06	1.7986883e-06	1.7986653e-06	1.7986948e-06
221.22122	1.7762969e-06	1.7763328e-06	1.7763206e-06	1.7762965e-06	1.7763274e-06
222.22222	1.7543512e-06	1.7543894e-06	1.7543767e-06	1.7543515e-06	1.7543837e-06
223.22322	1.732819e-06	1.7328584e-06	1.7328451e-06	1.7328189e-06	1.7328525e-06
224.22422	1.7116879e-06	1.7117288e-06	1.7117149e-06	1.7116877e-06	1.7117226e-06
225.22523	1.6909472e-06	1.6909899e-06	1.6909755e-06	1.6909473e-06	1.6909836e-06
226.22623	1.6705872e-06	1.6706317e-06	1.6706167e-06	1.6705874e-06	1.6706251e-06
227.22723	1.6505984e-06	1.6506441e-06	1.6506286e-06	1.6505983e-06	1.6506373e-06
228.22823	1.6309701e-06	1.6310176e-06	1.6310015e-06	1.6309702e-06	1.6310105e-06
229.22923	1.6116938e-06	1.611743e-06	1.6117264e-06	1.611694e-06	1.6117357e-06
230.23023	1.5927607e-06	1.5928114e-06	1.5927941e-06	1.5927608e-06	1.5928038e-06
231.23123	1.5741614e-06	1.574214e-06	1.5741962e-06	1.5741618e-06	1.5742062e-06
232.23223	1.5558888e-06	1.5559425e-06	1.5559242e-06	1.5558888e-06	1.5559345e-06
233.23323	1.5379334e-06	1.5379889e-06	1.53797e-06	1.5379336e-06	1.5379806e-06
234.23423	1.5202885e-06	1.5203453e-06	1.5203258e-06	1.5202884e-06	1.5203368e-06
235.23524	1.5029455e-06	1.5030041e-06	1.5029841e-06	1.5029457e-06	1.5029954e-06
236.23624	1.4858979e-06	1.485958e-06	1.4859374e-06	1.485898e-06	1.4859491e-06
237.23724	1.4691382e-06	1.4691999e-06	1.4691787e-06	1.4691383e-06	1.4691907e-06
238.23824	1.4526596e-06	1.4527229e-06	1.4527011e-06	1.4526597e-06	1.4527134e-06
239.23924	1.4364554e-06	1.4365202e-06	1.4364979e-06	1.4364555e-06	1.4365105e-06
240.24024	1.4205191e-06	1.4205855e-06	1.4205626e-06	1.4205192e-06	1.4205756e-06
241.24124	1.4048447e-06	1.4049124e-06	1.404889e-06	1.4048446e-06	1.4049023e-06
242.24224	1.3894253e-06	1.3894949e-06	1.3894709e-06	1.3894255e-06	1.3894845e-06
243.24324	1.3742559e-06	1.374327e-06	1.3743024e-06	1.3742561e-06	1.3743164e-06
244.24424	1.3593306e-06	1.3594031e-06	1.3593779e-06	1.3593306e-06	1.3593922e-06
245.24525	1.3446432e-06	1.3447175e-06	1.3446917e-06	1.3446435e-06	1.3447064e-06
246.24625	1.3301891e-06	1.3302649e-06	1.3302385e-06	1.3301893e-06	1.3302536e-06
247.24725	1.3159629e-06	1.31604e-06	1.3160131e-06	1.3159628e-06	1.3160284e-06
248.24825	1.3019589e-06	1.3020377e-06	1.3020102e-06	1.301959e-06	1.3020259e-06
249.24925	1.288173e-06	1.2882531e-06	1.288225e-06	1.2881729e-06	1.2882411e-06
250.25025	1.2745996e-06	1.2746814e-06	1.2746528e-06	1.2745996e-06	1.2746692e-06
251.25125	1.2612347e-06	1.261318e-06	1.2612887e-06	1.2612346e-06	1.2613055e-06
252.25225	1.2480731e-06	1.2481582e-06	1.2481283e-06	1.2480733e-06	1.2481455e-06
253.25325	1.2351112e-06	1.2351977e-06	1.2351672e-06	1.2351112e-06	1.2351847e-06
254.25425	1.2223441e-06	1.2224322e-06	1.2224011e-06	1.2223442e-06	1.222419e-06
255.25526	1.2097679e-06	1.2098575e-06	1.2098259e-06	1.209768e-06	1.2098441e-06
256.25626	1.1973785e-06	1.1974696e-06	1.1974373e-06	1.1973785e-06	1.1974559e-06
257.25726	1.1851716e-06	1.1852645e-06	1.1852317e-06	1.1851719e-06	1.1852506e-06
258.25826	1.173144e-06	1.1732384e-06	1.1732049e-06	1.1731442e-06	1.1732242e-06
259.25926	1.161292e-06	1.1613875e-06	1.1613535e-06	1.1612918e-06	1.1613732e-06
260.26026	1.149611e-06	1.1497083e-06	1.1496737e-06	1.1496111e-06	1.1496937e-06
261.26126	1.1380984e-06	1.1381971e-06	1.1381619e-06	1.1380984e-06	1.1381823e-06
262.26226	1.1267503e-06	1.1268506e-06	1.1268148e-06	1.1267503e-06	1.1268356e-06
263.26326	1.1155636e-06	1.1156654e-06	1.115629e-06	1.1155636e-06	1.1156501e-06
264.26426	1.1045346e-06	1.1046382e-06	1.1046012e-06	1.1045348e-06	1.1046227e-06
265.26527	1.0936609e-06	1.0937658e-06	1.0937282e-06	1.0936609e-06	1.0937501e-06
266.26627	1.0829386e-06	1.0830451e-06	1.0830069e-06	1.0829387e-06	1.0830292e-06
267.26727	1.0723653e-06	1.0724732e-06	1.0724344e-06	1.0723653e-06	1.072457e-06
268.26827	1.0619374e-06	1.062047e-06	1.0620076e-06	1.0619376e-06	1.0620306e-06
269.26927	1.0516528e-06	1.0517637e-06	1.0517237e-06	1.0516528e-06	1.0517471e-06
270.27027	1.041508e-06	1.0416205e-06	1.0415799e-06	1.041508e-06	1.0416037e-06
271.27127	1.0315007e-06	1.0316147e-06	1.0315734e-06	1.0315007e-06	1.0315976e-06
272.27227	1.021628e-06	1.0217436e-06	1.0217017e-06	1.021628e-06	1.0217262e-06
273.27327	1.0118874e-06	1.0120045e-06	1.011962e-06	1.0118875e-06	1.011987e-06
274.27427	1.0022766e-06	1.0023951e-06	1.0023519e-06	1.0022765e-06	1.0023773e-06
275.27528	9.9279266e-07	9.9291269e-07	9.9286894e-07	9.9279262e-07	9.9289468e-07
276.27628	9.834333e-07	9.83555e-07	9.8351064e-07	9.8343342e-07	9.8353677e-07
277.27728	9.7419649e-07	9.7431965e-07	9.7427466e-07	9.7419656e-07	9.743012e-07
278.27828	9.6507962e-07	9.6520433e-07	9.6515872e-07	9.6507974e-07	9.6518565e-07
279.27928	9.5608064e-07	9.562068e-07	9.5616056e-07	9.560807e-07	9.5618789e-07
280.28028	9.4719699e-07	9.4732487e-07	9.4727801e-07	9.4719727e-07	9.4730574e-07
281.28128	9.3842723e-07	9.385564e-07	9.3850891e-07	9.3842729e-07	9.3853704e-07
282.28228	9.2976866e-07	9.298993e-07	9.2985117e-07	9.2976869e-07	9.2987971e-07
283.28328	9.2121942e-07	9.2135153e-07	9.2130277e-07	9.2121943e-07	9.2133172e-07
284.28428	9.1277747e-07	9.1291109e-07	9.128617e-07	9.127775e-07	9.1289106e-07
285.28529	9.044409e-07	9.0457605e-07	9.0452602e-07	9.0444096e-07	9.0455578e-07
286.28629	8.9620787e-07	8.9634448e-07	8.9629382e-07	8.962079e-07	8.96324e-07
287.28729	8.8807634e-07	8.8821455e-07	8.8816324e-07	8.8807648e-07	8.8819383e-07
288.28829	8.8004492e-07	8.8018441e-07	8.8013247e-07	8.8004486e-07	8.8016348e-07
289.28929	8.7211123e-07	8.7225231e-07	8.7219972e-07	8.7211127e-07	8.7223115e-07
290.29029	8.6427393e-07	8.6441649e-07	8.6436326e-07	8.6427397e-07	8.6439511e-07
291.29129	8.5653117e-07	8.5667526e-07	8.5662139e-07	8.5653127e-07	8.5665366e-07
292.29229	8.4888133e-07	8.4902696e-07	8.4897245e-07	8.4888149e-07	8.4900514e-07
293.29329	8.4132294e-07	8.4146996e-07	8.414148e-07	8.4132302e-07	8.4144792e-07
294.29429	8.3385417e-07	8.3400268e-07	8.3394686e-07	8.3385427e-07	8.3398041e-07
295.2953	8.2647362e-07	8.2662355e-07	8.2656708e-07	8.2647367e-07	8.2660105e-07
296.2963	8.1917956e-07	8.1933105e-07	8.1927393e-07	8.1917971e-07	8.1930834e-07
297.2973	8.1197079e-07	8.1212369e-07	8.1206592e-07	8.1197089e-07	8.1210076e-07
298.2983	8.0484576e-07	8.0500002e-07	8.049416e-07	8.0484576e-07	8.0497687e-07
299.2993	7.9780277e-07	7.9795861e-07	7.9789953e-07	7.978029e-07	7.9793524e-07
300.3003	7.9084077e-07	7.9099806e-07	7.9093832e-07	7.908409e-07	7.9097447e-07
301.3013	7.839583e-07	7.84117e-07	7.840566e-07	7.8395839e-07	7.8409319e-07
302.3023	7.7715399e-07	7.7731409e-07	7.7725304e-07	7.7715405e-07	7.7729007e-07
303.3033	7.7042653e-07	7.7058803e-07	7.7052631e-07	7.7042655e-07	7.7056379e-07
304.3043	7.6377451e-07	7.6393753e-07	7.6387514e-07	7.6377461e-07	7.6391307e-07
305.30531	7.5719692e-07	7.5736133e-07	7.5729828e-07	7.5719698e-07	7.5733665e-07
306.30631	7.5069229e-07	7.5085819e-07	7.5079447e-07	7.5069242e-07	7.508333e-07
307.30731	7.4425969e-07	7.4442692e-07	7.4436253e-07	7.4425972e-07	7.4440181e-07
308.30831	7.3789763e-07	7.3806632e-07	7.3800127e-07	7.3789771e-07	7.38041e-07
309.30931	7.3160515e-07	7.3177524e-07	7.3170952e-07	7.3160521e-07	7.3174971e-07
310.31031	7.25381e-07	7.2555254e-07	7.2548615e-07	7.2538111e-07	7.255268e-07
311.31131	7.1922423e-07	7.1939712e-07	7.1933005e-07	7.1922428e-07	7.1937116e-07
312.31231	7.1313359e-07	7.1330787e-07	7.1324012e-07	7.1313363e-07	7.132817e-07
313.31331	7.0710801e-07	7.0728372e-07	7.072153e-07	7.0710809e-07	7.0725735e-07
314.31431	7.0114663e-07	7.0132364e-07	7.0125454e-07	7.0114662e-07	7.0129705e-07
315.31532	6.9524812e-07	6.9542658e-07	6.953568e-07	6.9524818e-07	6.9539979e-07
316.31632	6.8941169e-07	6.8959154e-07	6.8952108e-07	6.8941176e-07	6.8956454e-07
317.31732	6.8363639e-07	6.8381754e-07	6.837464e-07	6.8363638e-07	6.8379033e-07
318.31832	6.7792099e-07	6.7810359e-07	6.7803177e-07	6.7792107e-07	6.7807618e-07
319.31932	6.7226484e-07	6.7244875e-07	6.7237624e-07	6.7226487e-07	6.7242113e-07
320.32032	6.6666686e-07	6.6685209e-07	6.6677889e-07	6.6666685e-07	6.6682426e-07
321.32132	6.6112606e-07	6.6131268e-07	6.612388e-07	6.6112609e-07	6.6128465e-07
322.32232	6.556417e-07	6.5582963e-07	6.5575506e-07	6.556417e-07	6.558014e-07
323.32332	6.5021273e-07	6.5040205e-07	6.5032679e-07	6.5021278e-07	6.5037362e-07
324.32432	6.4483847e-07	6.4502908e-07	6.4495313e-07	6.4483849e-07	6.4500045e-07
325.32533	6.3951794e-07	6.3970987e-07	6.3963323e-07	6.3951795e-07	6.3968104e-07
326.32633	6.3425031e-07	6.3444358e-07	6.3436624e-07	6.3425035e-07	6.3441455e-07
327.32733	6.2903481e-07	6.2922939e-07	6.2915136e-07	6.2903485e-07	6.2920017e-07
328.32833	6.2387063e-07	6.2406651e-07	6.2398778e-07	6.2387066e-07	6.2403708e-07
329.32933	6.1875694e-07	6.1895412e-07	6.188747e-07	6.1875698e-07	6.189245e-07
330.33033	6.13693e-07	6.1389147e-07	6.1381135e-07	6.1369304e-07	6.1386166e-07
331.33133	6.0867807e-07	6.0887779e-07	6.0879697e-07	6.0867808e-07	6.0884778e-07
332.33233	6.0371135e-07	6.0391232e-07	6.0383081e-07	6.0371135e-07	6.0388212e-07
333.33333	5.9879205e-07	5.9899434e-07	5.9891213e-07	5.987921e-07	5.9896395e-07
334.33433	5.939196e-07	5.9412312e-07	5.940402e-07	5.9391962e-07	5.9409254e-07
335.33534	5.8909319e-07	5.8929795e-07	5.8921433e-07	5.8909321e-07	5.8926718e-07
336.33634	5.843121e-07	5.8451813e-07	5.8443381e-07	5.8431215e-07	5.8448718e-07
337.33734	5.7957572e-07	5.7978298e-07	5.7969795e-07	5.7957576e-07	5.7975183e-07
338.33834	5.7488335e-07	5.7509181e-07	5.7500608e-07	5.7488338e-07	5.7506048e-07
339.33934	5.7023429e-07	5.7044397e-07	5.7035753e-07	5.7023433e-07	5.7041246e-07
340.34034	5.6562794e-07	5.6583881e-07	5.6575166e-07	5.6562797e-07	5.6580712e-07
341.34134	5.6106358e-07	5.6127568e-07	5.6118783e-07	5.6106365e-07	5.6124381e-07
342.34234	5.5654068e-07	5.5675396e-07	5.5666539e-07	5.5654074e-07	5.5672191e-07
343.34334	5.5205868e-07	5.5227301e-07	5.5218374e-07	5.5205863e-07	5.5224079e-07
344.34434	5.4761673e-07	5.4783225e-07	5.4774227e-07	5.476167e-07	5.4779985e-07
345.34535	5.4321437e-07	5.4343106e-07	5.4334036e-07	5.4321436e-07	5.4339848e-07
346.34635	5.3885099e-07	5.3906885e-07	5.3897744e-07	5.3885101e-07	5.390361e-07
347.34735	5.3452603e-07	5.3474504e-07	5.3465293e-07	5.3452608e-07	5.3471213e-07
348.34835	5.3023896e-07	5.3045907e-07	5.3036625e-07	5.3023899e-07	5.3042599e-07
349.34935	5.2598916e-07	5.2621037e-07	5.2611683e-07	5.2598918e-07	5.2617712e-07
350.35035	5.2177609e-07	5.2199839e-07	5.2190414e-07	5.217761e-07	5.2196497e-07
351.35135	5.175992e-07	5.1782258e-07	5.1772761e-07	5.1759921e-07	5.17789e-07
352.35235	5.1345798e-07	5.136824e-07	5.1358673e-07	5.1345797e-07	5.1364866e-07
353.35335	5.0935182e-07	5.0957734e-07	5.0948095e-07	5.0935185e-07	5.0954344e-07
354.35435	5.0528031e-07	5.0550687e-07	5.0540976e-07	5.0528033e-07	5.054728e-07
355.35536	5.0124287e-07	5.0147047e-07	5.0137265e-07	5.012429e-07	5.0143625e-07
356.35636	4.9723902e-07	4.9746765e-07	4.9736911e-07	4.9723906e-07	4.9743328e-07
357.35736	4.9326825e-07	4.934979e-07	4.9339865e-07	4.9326831e-07	4.9346338e-07
358.35836	4.8933015e-07	4.8956075e-07	4.8946078e-07	4.8933017e-07	4.8952608e-07
359.35936	4.8542417e-07	4.856557e-07	4.8555502e-07	4.8542415e-07	4.8562088e-07
360.36036	4.8154977e-07	4.8178229e-07	4.8168089e-07	4.8154977e-07	4.8174732e-07
361.36136	4.7770657e-07	4.7794004e-07	4.7783793e-07	4.7770658e-07	4.7790493e-07
362.36236	4.7389408e-07	4.741285e-07	4.7402568e-07	4.7389411e-07	4.7409325e-07
363.36336	4.7011189e-07	4.7034721e-07	4.7024367e-07	4.701119e-07	4.7031182e-07
364.36436	4.6635949e-07	4.6659572e-07	4.6649147e-07	4.6635951e-07	4.665602e-07
365.36537	4.6263644e-07	4.628736e-07	4.6276863e-07	4.6263651e-07	4.6283794e-07
366.36637	4.5894245e-07	4.591804e-07	4.5907472e-07	4.5894244e-07	4.5914461e-07
367.36737	4.5527693e-07	4.555157e-07	4.5540931e-07	4.5527689e-07	4.5547979e-07
368.36837	4.5163941e-07	4.5187908e-07	4.5177198e-07	4.5163944e-07	4.5184304e-07
369.36937	4.4802964e-07	4.4827012e-07	4.4816231e-07	4.4802966e-07	4.4823395e-07
370.37037	4.4444715e-07	4.446884e-07	4.4457988e-07	4.4444715e-07	4.4465212e-07
371.37137	4.4089147e-07	4.4113353e-07	4.410243e-07	4.408915e-07	4.4109713e-07
372.37237	4.3736229e-07	4.376051e-07	4.3749516e-07	4.3736231e-07	4.3756858e-07
373.37337	4.3385914e-07	4.3410272e-07	4.3399207e-07	4.3385918e-07	4.3406609e-07
374.37437	4.3038173e-07	4.3062599e-07	4.3051464e-07	4.3038173e-07	4.3058925e-07
375.37538	4.2692958e-07	4.2717453e-07	4.2706248e-07	4.2692958e-07	4.2713769e-07
376.37638	4.2350236e-07	4.2374797e-07	4.2363521e-07	4.2350233e-07	4.2371102e-07
377.37738	4.2009962e-07	4.2034593e-07	4.2023246e-07	4.2009963e-07	4.2030888e-07
378.37838	4.1672107e-07	4.1696803e-07	4.1685387e-07	4.1672109e-07	4.1693089e-07
379.37938	4.1336636e-07	4.1361392e-07	4.1349905e-07	4.1336636e-07	4.1357668e-07
380.38038	4.1003505e-07	4.1028323e-07	4.1016766e-07	4.1003507e-07	4.102459e-07
381.38138	4.0672687e-07	4.069756e-07	4.0685934e-07	4.0672687e-07	4.0693818e-07
382.38238	4.0344139e-07	4.0369069e-07	4.0357374e-07	4.0344141e-07	4.0365319e-07
383.38338	4.0017831e-07	4.0042814e-07	4.003105e-07	4.0017834e-07	4.0039056e-07
384.38438	3.969373e-07	3.9718762e-07	3.9706929e-07	3.9693731e-07	3.9714996e-07
385.38539	3.9371798e-07	3.9396878e-07	3.9384976e-07	3.9371799e-07	3.9393105e-07
386.38639	3.9052006e-07	3.9077129e-07	3.9065158e-07	3.9052005e-07	3.9073349e-07
387.38739	3.8734312e-07	3.8759482e-07	3.8747443e-07	3.8734315e-07	3.8755696e-07
388.38839	3.8418697e-07	3.8443903e-07	3.8431797e-07	3.8418696e-07	3.8440111e-07
389.38939	3.8105117e-07	3.8130361e-07	3.8118187e-07	3.8105116e-07	3.8126564e-07
390.39039	3.7793542e-07	3.7818824e-07	3.7806583e-07	3.7793544e-07	3.7815021e-07
391.39139	3.7483952e-07	3.750926e-07	3.7496952e-07	3.7483948e-07	3.7505452e-07
392.39239	3.7176296e-07	3.7201638e-07	3.7189263e-07	3.7176296e-07	3.7197826e-07
393.39339	3.6870555e-07	3.6895926e-07	3.6883485e-07	3.6870558e-07	3.689211e-07
394.39439	3.6566706e-07	3.6592095e-07	3.6579587e-07	3.6566703e-07	3.6588275e-07
395.3954	3.62647e-07	3.6290114e-07	3.627754e-07	3.6264701e-07	3.6286291e-07
396.3964	3.5964522e-07	3.5989953e-07	3.5977314e-07	3.5964522e-07	3.5986127e-07
397.3974	3.5666135e-07	3.5691582e-07	3.5678878e-07	3.5666137e-07	3.5687754e-07
398.3984	3.5369517e-07	3.5394972e-07	3.5382205e-07	3.5369516e-07	3.5391143e-07
399.3994	3.5074631e-07	3.5100095e-07	3.5087263e-07	3.507463e-07	3.5096264e-07
400.4004	3.4781451e-07	3.4806921e-07	3.4794026e-07	3.4781452e-07	3.480309e-07
401.4014	3.4489949e-07	3.4515423e-07	3.4502465e-07	3.4489952e-07	3.4511591e-07
402.4024	3.4200104e-07	3.4225572e-07	3.4212551e-07	3.4200102e-07	3.422174e-07
403.4034	3.3911878e-07	3.393734e-07	3.3924258e-07	3.3911876e-07	3.3933509e-07
404.4044	3.3625245e-07	3.36507e-07	3.3637557e-07	3.3625245e-07	3.3646871e-07
405.40541	3.3340183e-07	3.3365625e-07	3.3352421e-07	3.3340182e-07	3.3361798e-07
406.40641	3.3056665e-07	3.3082088e-07	3.3068824e-07	3.3056661e-07	3.3078263e-07
407.40741	3.2774657e-07	3.2800062e-07	3.2786738e-07	3.2774656e-07	3.279624e-07
408.40841	3.2494139e-07	3.2519521e-07	3.2506138e-07	3.2494138e-07	3.2515703e-07
409.40941	3.2215086e-07	3.2240439e-07	3.2226998e-07	3.2215084e-07	3.2236625e-07
410.41041	3.1937466e-07	3.196279e-07	3.1949292e-07	3.1937466e-07	3.1958981e-07
411.41141	3.1661263e-07	3.1686548e-07	3.1672993e-07	3.1661261e-07	3.1682744e-07
412.41241	3.138644e-07	3.1411688e-07	3.1398078e-07	3.1386441e-07	3.1407891e-07
413.41341	3.1112986e-07	3.1138186e-07	3.1124521e-07	3.1112983e-07	3.1134395e-07
414.41441	3.0840863e-07	3.0866016e-07	3.0852297e-07	3.0840862e-07	3.0862233e-07
415.41542	3.0570052e-07	3.0595155e-07	3.0581382e-07	3.0570053e-07	3.0591379e-07
416.41642	3.0300535e-07	3.0325577e-07	3.0311752e-07	3.0300533e-07	3.032181e-07
417.41742	3.003228e-07	3.0057259e-07	3.0043383e-07	3.0032277e-07	3.0053502e-07
418.41842	2.9765264e-07	2.9790177e-07	2.9776251e-07	2.9765263e-07	2.978643e-07
419.41942	2.9499465e-07	2.9524309e-07	2.9510333e-07	2.9499466e-07	2.9520573e-07
420.42042	2.9234865e-07	2.925963e-07	2.9245606e-07	2.9234863e-07	2.9255905e-07
421.42142	2.8971434e-07	2.8996118e-07	2.8982047e-07	2.8971433e-07	2.8992406e-07
422.42242	2.8709157e-07	2.873375e-07	2.8719634e-07	2.8709152e-07	2.8730052e-07
423.42342	2.8447997e-07	2.8472505e-07	2.8458344e-07	2.8447999e-07	2.8468821e-07
424.42442	2.8187951e-07	2.8212361e-07	2.8198156e-07	2.8187951e-07	2.8208691e-07
425.42543	2.7928988e-07	2.7953295e-07	2.7939048e-07	2.7928988e-07	2.794964e-07
426.42643	2.767109e-07	2.7695286e-07	2.7680999e-07	2.7671087e-07	2.7691648e-07
427.42743	2.7414229e-07	2.7438314e-07	2.7423988e-07	2.7414229e-07	2.7434693e-07
428.42843	2.7158392e-07	2.7182358e-07	2.7167994e-07	2.7158392e-07	2.7178755e-07
429.42943	2.6903557e-07	2.6927397e-07	2.6912997e-07	2.6903557e-07	2.6923814e-07
430.43043	2.6649708e-07	2.6673412e-07	2.6658978e-07	2.6649703e-07	2.6669849e-07
431.43143	2.6396812e-07	2.6420384e-07	2.6405916e-07	2.6396811e-07	2.6416841e-07
432.43243	2.6144864e-07	2.6168292e-07	2.6153793e-07	2.6144863e-07	2.6164771e-07
433.43343	2.589384e-07	2.5917118e-07	2.590259e-07	2.5893839e-07	2.591362e-07
434.43443	2.5643723e-07	2.5666845e-07	2.5652289e-07	2.5643721e-07	2.566337e-07
435.43544	2.5394496e-07	2.5417453e-07	2.5402872e-07	2.5394492e-07	2.5414004e-07
436.43644	2.5146136e-07	2.5168927e-07	2.5154322e-07	2.5146135e-07	2.5165503e-07
437.43744	2.4898633e-07	2.4921248e-07	2.4906623e-07	2.4898633e-07	2.4917851e-07
438.43844	2.4651969e-07	2.4674402e-07	2.4659757e-07	2.4651969e-07	2.4671032e-07
439.43944	2.4406132e-07	2.4428371e-07	2.4413709e-07	2.4406128e-07	2.442503e-07
440.44044	2.4161096e-07	2.4183141e-07	2.4168465e-07	2.4161095e-07	2.4179831e-07
441.44144	2.3916859e-07	2.3938698e-07	2.392401e-07	2.3916856e-07	2.3935418e-07
442.44244	2.3673401e-07	2.3695027e-07	2.368033e-07	2.3673398e-07	2.369178e-07
443.44344	2.3430708e-07	2.3452116e-07	2.3437412e-07	2.3430706e-07	2.3448902e-07
444.44444	2.3188771e-07	2.3209953e-07	2.3195245e-07	2.318877e-07	2.3206774e-07
445.44545	2.2947579e-07	2.2968525e-07	2.2953816e-07	2.2947578e-07	2.2965382e-07
446.44645	2.2707122e-07	2.2727824e-07	2.2713117e-07	2.2707119e-07	2.2724717e-07
447.44745	2.2467385e-07	2.2487838e-07	2.2473136e-07	2.2467384e-07	2.248477e-07
448.44845	2.2228372e-07	2.224856e-07	2.2233866e-07	2.2228365e-07	2.2245531e-07
449.44945	2.1990058e-07	2.2009982e-07	2.19953e-07	2.1990055e-07	2.2006994e-07
450.45045	2.1752452e-07	2.1772098e-07	2.1757432e-07	2.1752447e-07	2.1769152e-07
451.45145	2.151554e-07	2.1534904e-07	2.1520257e-07	2.1515538e-07	2.1532001e-07
452.45245	2.1279326e-07	2.1298395e-07	2.1283771e-07	2.1279322e-07	2.1295537e-07
453.45345	2.1043803e-07	2.106257e-07	2.1047973e-07	2.10438e-07	2.1059758e-07
454.45445	2.0808967e-07	2.0827429e-07	2.0812863e-07	2.0808969e-07	2.0824664e-07
455.45546	2.0574835e-07	2.0592972e-07	2.0578441e-07	2.0574833e-07	2.0590256e-07
456.45646	2.0341396e-07	2.0359204e-07	2.0344713e-07	2.0341394e-07	2.0356537e-07
457.45746	2.0108659e-07	2.0126128e-07	2.0111682e-07	2.0108657e-07	2.0123514e-07
458.45846	1.9876636e-07	1.9893754e-07	1.9879358e-07	1.9876631e-07	1.9891192e-07
459.45946	1.9645326e-07	1.9662091e-07	1.9647749e-07	1.9645325e-07	1.9659583e-07
460.46046	1.9414754e-07	1.943115e-07	1.9416869e-07	1.9414752e-07	1.9428699e-07
461.46146	1.9184929e-07	1.9200949e-07	1.9186733e-07	1.9184927e-07	1.9198554e-07
462.46246	1.895587e-07	1.8971504e-07	1.8957359e-07	1.8955869e-07	1.8969168e-07
463.46346	1.8727598e-07	1.8742837e-07	1.872877e-07	1.8727598e-07	1.8740562e-07
464.46446	1.8500144e-07	1.8514974e-07	1.8500991e-07	1.850014e-07	1.851276e-07
465.46547	1.8273528e-07	1.8287943e-07	1.827405e-07	1.8273525e-07	1.8285792e-07
466.46647	1.8047788e-07	1.8061777e-07	1.8047981e-07	1.8047784e-07	1.8059691e-07
467.46747	1.7822958e-07	1.7836514e-07	1.7822823e-07	1.7822956e-07	1.7834494e-07
468.46847	1.7599084e-07	1.7612196e-07	1.7598617e-07	1.7599082e-07	1.7610243e-07
469.46947	1.7376212e-07	1.7388871e-07	1.7375412e-07	1.7376211e-07	1.7386987e-07
470.47047	1.7154398e-07	1.7166592e-07	1.7153261e-07	1.7154395e-07	1.7164779e-07
471.47147	1.6933695e-07	1.694542e-07	1.6932224e-07	1.6933694e-07	1.6943678e-07
472.47247	1.6714179e-07	1.672542e-07	1.6712369e-07	1.6714175e-07	1.6723751e-07
473.47347	1.6495913e-07	1.6506665e-07	1.6493769e-07	1.649591e-07	1.6505071e-07
474.47447	1.6278982e-07	1.6289239e-07	1.6276506e-07	1.6278981e-07	1.628772e-07
475.47548	1.6063479e-07	1.607323e-07	1.606067e-07	1.6063477e-07	1.6071788e-07
476.47648	1.5849501e-07	1.5858739e-07	1.5846363e-07	1.5849498e-07	1.5857374e-07
477.47748	1.5637158e-07	1.5645874e-07	1.5633692e-07	1.5637152e-07	1.5644588e-07
478.47848	1.5426563e-07	1.5434756e-07	1.542278e-07	1.5426559e-07	1.543355e-07
479.47948	1.5217855e-07	1.5225517e-07	1.5213758e-07	1.5217851e-07	1.5224391e-07
480.48048	1.5011174e-07	1.5018302e-07	1.5006772e-07	1.5011171e-07	1.5017257e-07
481.48148	1.480668e-07	1.4813269e-07	1.4801981e-07	1.4806676e-07	1.4812306e-07
482.48248	1.4604543e-07	1.4610592e-07	1.4599557e-07	1.460454e-07	1.460971e-07
483.48348	1.4404951e-07	1.4410459e-07	1.4399691e-07	1.4404948e-07	1.4409659e-07
484.48448	1.4208109e-07	1.4213076e-07	1.420259e-07	1.4208107e-07	1.4212358e-07
485.48549	1.401424e-07	1.4018668e-07	1.4008476e-07	1.4014238e-07	1.4018032e-07
486.48649	1.3823587e-07	1.3827478e-07	1.3817596e-07	1.3823583e-07	1.3826923e-07
487.48749	1.3636408e-07	1.3639772e-07	1.3630213e-07	1.3636406e-07	1.3639296e-07
488.48849	1.3452992e-07	1.3455835e-07	1.3446614e-07	1.345299e-07	1.3455438e-07
489.48949	1.3273647e-07	1.3275977e-07	1.326711e-07	1.3273644e-07	1.3275657e-07
490.49049	1.3098702e-07	1.3100535e-07	1.3092037e-07	1.3098698e-07	1.3100289e-07
491.49149	1.2928515e-07	1.2929867e-07	1.2921753e-07	1.2928512e-07	1.2929694e-07
492.49249	1.2763471e-07	1.2764363e-07	1.2756649e-07	1.2763469e-07	1.2764259e-07
493.49349	1.2603985e-07	1.2604439e-07	1.2597139e-07	1.2603983e-07	1.26044e-07
494.49449	1.2450498e-07	1.2450539e-07	1.2443669e-07	1.2450493e-07	1.2450562e-07
495.4955	1.2303473e-07	1.2303138e-07	1.2296712e-07	1.2303472e-07	1.2303217e-07
496.4965	1.2163419e-07	1.2162741e-07	1.2156772e-07	1.2163418e-07	1.2162871e-07
497.4975	1.2030863e-07	1.2029883e-07	1.2024384e-07	1.2030861e-07	1.2030057e-07
498.4985	1.1906363e-07	1.1905127e-07	1.190011e-07	1.1906361e-07	1.1905339e-07
499.4995	1.1790505e-07	1.1789066e-07	1.1784542e-07	1.1790504e-07	1.1789307e-07
500.5005	1.1683904e-07	1.168232e-07	1.1678296e-07	1.1683904e-07	1.1682581e-07
501.5015	1.1587198e-07	1.1585531e-07	1.1582016e-07	1.1587198e-07	1.1585803e-07
502.5025	1.150105e-07	1.1499366e-07	1.1496363e-07	1.1501048e-07	1.1499638e-07
503.5035	1.1426133e-07	1.1424509e-07	1.1422021e-07	1.1426131e-07	1.1424769e-07
504.5045	1.1363139e-07	1.1361657e-07	1.1359682e-07	1.1363138e-07	1.1361894e-07
505.50551	1.1312772e-07	1.1311517e-07	1.1310052e-07	1.131277e-07	1.1311717e-07
506.50651	1.1275732e-07	1.1274798e-07	1.1273834e-07	1.1275732e-07	1.1274946e-07
507.50751	1.1252724e-07	1.1252206e-07	1.1251732e-07	1.1252723e-07	1.1252287e-07
508.50851	1.1244435e-07	1.1244435e-07	1.1244435e-07	1.1244435e-07	1.1244435e-07
509.50951	1.1251543e-07	1.1252165e-07	1.1252619e-07	1.1251542e-07	1.1252067e-07
510.51051	1.1274696e-07	1.1276049e-07	1.1276932e-07	1.1274696e-07	1.1275837e-07
511.51151	1.1314517e-07	1.1316709e-07	1.1317994e-07	1.1314516e-07	1.1316366e-07
512.51251	1.1371588e-07	1.1374732e-07	1.1376384e-07	1.1371588e-07	1.1374241e-07
513.51351	1.1446452e-07	1.145066e-07	1.1452641e-07	1.1446452e-07	1.1450004e-07
514.51451	1.1539606e-07	1.1544987e-07	1.1547255e-07	1.1539604e-07	1.1544149e-07
515.51552	1.1651491e-07	1.1658156e-07	1.1660665e-07	1.165149e-07	1.1657119e-07
516.51652	1.1782502e-07	1.1790558e-07	1.1793257e-07	1.1782501e-07	1.1789306e-07
517.51752	1.1932976e-07	1.1942526e-07	1.1945362e-07	1.1932976e-07	1.1941044e-07
518.51852	1.2103201e-07	1.2114342e-07	1.2117258e-07	1.21032e-07	1.2112615e-07
519.51952	1.2293407e-07	1.2306235e-07	1.2309171e-07	1.2293407e-07	1.2304248e-07
520.52052	1.2503781e-07	1.2518383e-07	1.2521277e-07	1.250378e-07	1.2516123e-07
521.52152	1.2734459e-07	1.2750918e-07	1.2753706e-07	1.2734459e-07	1.2748373e-07
522.52252	1.2985539e-07	1.3003932e-07	1.3006548e-07	1.298554e-07	1.300109e-07
523.52352	1.3257084e-07	1.3277479e-07	1.3279856e-07	1.3257084e-07	1.3274329e-07
524.52452	1.3549118e-07	1.357158e-07	1.3573651e-07	1.354912e-07	1.3568114e-07
525.52553	1.3861653e-07	1.3886233e-07	1.3887929e-07	1.3861652e-07	1.3882442e-07
526.52653	1.419466e-07	1.4221412e-07	1.4222664e-07	1.4194661e-07	1.4217289e-07
527.52753	1.454811e-07	1.4577075e-07	1.4577814e-07	1.4548113e-07	1.4572615e-07
528.52853	1.492196e-07	1.4953168e-07	1.4953326e-07	1.492196e-07	1.4948365e-07
529.52953	1.5316144e-07	1.5349628e-07	1.5349135e-07	1.5316147e-07	1.5344478e-07
530.53053	1.573061e-07	1.5766385e-07	1.5765173e-07	1.573061e-07	1.5760886e-07
531.53153	1.6165283e-07	1.6203367e-07	1.6201367e-07	1.6165284e-07	1.6197516e-07
532.53253	1.6620102e-07	1.6660499e-07	1.6657643e-07	1.6620102e-07	1.6654295e-07
533.53353	1.7094993e-07	1.7137702e-07	1.7133923e-07	1.7094993e-07	1.7131147e-07
534.53453	1.7589882e-07	1.7634897e-07	1.7630129e-07	1.7589886e-07	1.7627993e-07
535.53554	1.8104706e-07	1.8152002e-07	1.814618e-07	1.8104707e-07	1.8144751e-07
536.53654	1.8639377e-07	1.868893e-07	1.8681988e-07	1.8639376e-07	1.8681337e-07
537.53754	1.9193807e-07	1.9245586e-07	1.9237461e-07	1.9193808e-07	1.9237656e-07
538.53854	1.9767906e-07	1.9821865e-07	1.9812495e-07	1.9767908e-07	1.9813606e-07
539.53954	2.0361564e-07	2.0417648e-07	2.0406971e-07	2.0361566e-07	2.0409068e-07
540.54054	2.0974649e-07	2.1032794e-07	2.1020753e-07	2.0974653e-07	2.1023904e-07
541.54154	2.1607015e-07	2.166714e-07	2.1653678e-07	2.1607017e-07	2.1657952e-07
542.54254	2.2258474e-07	2.2320492e-07	2.2305555e-07	2.2258475e-07	2.231102e-07
543.54354	2.2928804e-07	2.2992617e-07	2.2976154e-07	2.2928807e-07	2.2982876e-07
544.54454	2.3617742e-07	2.3683235e-07	2.36652e-07	2.3617748e-07	2.3673244e-07
545.54555	2.4324976e-07	2.4392015e-07	2.4372365e-07	2.432498e-07	2.4381795e-07
546.54655	2.5050118e-07	2.5118563e-07	2.5097259e-07	2.5050123e-07	2.5108135e-07
547.54755	2.5792722e-07	2.586241e-07	2.5839421e-07	2.5792727e-07	2.5851799e-07
548.54855	2.6552257e-07	2.6623008e-07	2.6598309e-07	2.6552257e-07	2.6612242e-07
549.54955	2.7328089e-07	2.7399715e-07	2.7373288e-07	2.7328088e-07	2.7388823e-07
550.55055	2.8119487e-07	2.8191784e-07	2.816362e-07	2.8119491e-07	2.81808e-07
551.55155	2.8925622e-07	2.8998356e-07	2.8968454e-07	2.8925623e-07	2.8987313e-07
552.55255	2.974551e-07	2.9818443e-07	2.9786816e-07	2.9745513e-07	2.980738e-07
553.55355	3.057805e-07	3.0650924e-07	3.0617594e-07	3.0578055e-07	3.0639879e-07
554.55455	3.1421991e-07	3.1494527e-07	3.1459531e-07	3.1421994e-07	3.1483543e-07
555.55556	3.2275911e-07	3.2347826e-07	3.2311215e-07	3.2275917e-07	3.2336948e-07
556.55656	3.3138245e-07	3.3209231e-07	3.3171069e-07	3.3138246e-07	3.3198504e-07
557.55756	3.4007228e-07	3.4076976e-07	3.4037348e-07	3.4007226e-07	3.4066448e-07
558.55856	3.4880923e-07	3.4949124e-07	3.4908128e-07	3.4880926e-07	3.4938843e-07
559.55956	3.5757228e-07	3.5823555e-07	3.578131e-07	3.5757231e-07	3.581357e-07
560.56056	3.6633844e-07	3.6697973e-07	3.6654616e-07	3.6633845e-07	3.6688333e-07
561.56156	3.7508289e-07	3.7569909e-07	3.7525596e-07	3.7508293e-07	3.7560662e-07
562.56256	3.8377934e-07	3.8436727e-07	3.8391633e-07	3.8377932e-07	3.842792e-07
563.56356	3.9239961e-07	3.9295641e-07	3.9249958e-07	3.923996e-07	3.9287317e-07
564.56456	4.0091431e-07	4.0143729e-07	4.0097669e-07	4.0091433e-07	4.0135929e-07
565.56557	4.0929287e-07	4.0977957e-07	4.0931746e-07	4.0929291e-07	4.0970717e-07
566.56657	4.1750384e-07	4.1795205e-07	4.1749086e-07	4.1750382e-07	4.1788557e-07
567.56757	4.2551492e-07	4.2592301e-07	4.2546528e-07	4.2551495e-07	4.2586271e-07
568.56857	4.3329391e-07	4.3366058e-07	4.3320893e-07	4.3329396e-07	4.3360662e-07
569.56957	4.4080871e-07	4.411331e-07	4.4069023e-07	4.4080871e-07	4.410856e-07
570.57057	4.4802769e-07	4.4830959e-07	4.4787822e-07	4.4802768e-07	4.4826858e-07
571.57157	4.5492041e-07	4.5516022e-07	4.5474306e-07	4.5492044e-07	4.5512561e-07
572.57257	4.6145813e-07	4.6165671e-07	4.612564e-07	4.6145811e-07	4.6162835e-07
573.57357	4.6761376e-07	4.677728e-07	4.673919e-07	4.6761383e-07	4.6775043e-07
574.57457	4.7336317e-07	4.734847e-07	4.7312562e-07	4.7336318e-07	4.7346798e-07
575.57558	4.7868461e-07	4.7877144e-07	4.7843641e-07	4.7868463e-07	4.7875993e-07
576.57658	4.8355981e-07	4.8361523e-07	4.8330627e-07	4.835598e-07	4.8360841e-07
577.57758	4.8797384e-07	4.8800171e-07	4.8772058e-07	4.8797384e-07	4.8799898e-07
578.57858	4.9191557e-07	4.9192018e-07	4.9166837e-07	4.9191559e-07	4.9192087e-07
579.57958	4.9537769e-07	4.9536366e-07	4.9514238e-07	4.9537771e-07	4.9536706e-07
580.58058	4.9835671e-07	4.9832901e-07	4.9813913e-07	4.9835674e-07	4.9833433e-07
581.58158	5.0085306e-07	5.0081678e-07	5.0065888e-07	5.0085303e-07	5.0082324e-07
582.58258	5.0287068e-07	5.0283118e-07	5.0270552e-07	5.0287067e-07	5.0283796e-07
583.58358	5.0441723e-07	5.0437983e-07	5.0428635e-07	5.0441723e-07	5.0438611e-07
584.58458	5.0550354e-07	5.054735e-07	5.0541188e-07	5.0550353e-07	5.0547847e-07
585.58559	5.0614333e-07	5.0612583e-07	5.0609545e-07	5.0614333e-07	5.061287e-07
586.58659	5.0635297e-07	5.0635297e-07	5.0635297e-07	5.0635297e-07	5.0635297e-07
587.58759	5.0615098e-07	5.061732e-07	5.062025e-07	5.0615098e-07	5.0616961e-07
588.58859	5.0555771e-07	5.0560655e-07	5.0566389e-07	5.055577e-07	5.055987e-07
589.58959	5.0459487e-07	5.0467443e-07	5.0475837e-07	5.0459488e-07	5.046617e-07
590.59059	5.032853e-07	5.0339925e-07	5.0350824e-07	5.032853e-07	5.0338107e-07
591.59159	5.0165243e-07	5.0180407e-07	5.0193646e-07	5.0165242e-07	5.0177995e-07
592.59259	4.9972e-07	4.9991228e-07	5.0006634e-07	4.9972002e-07	4.9988176e-07
593.59359	4.9751189e-07	4.9774727e-07	4.9792123e-07	4.9751192e-07	4.9770998e-07
594.59459	4.9505168e-07	4.9533222e-07	4.955243e-07	4.9505167e-07	4.9528785e-07
595.5956	4.9236237e-07	4.9268985e-07	4.9289825e-07	4.9236237e-07	4.9263813e-07
596.5966	4.8946648e-07	4.898422e-07	4.9006517e-07	4.8946646e-07	4.8978294e-07
597.5976	4.8638552e-07	4.8681054e-07	4.8704637e-07	4.8638554e-07	4.8674358e-07
598.5986	4.8314025e-07	4.836152e-07	4.8386221e-07	4.8314025e-07	4.8354045e-07
599.5996	4.7975022e-07	4.8027549e-07	4.8053207e-07	4.7975021e-07	4.8019289e-07
600.6006	4.7623392e-07	4.7680965e-07	4.7707428e-07	4.7623391e-07	4.7671918e-07
601.6016	4.7260873e-07	4.7323479e-07	4.7350601e-07	4.7260873e-07	4.7313648e-07
602.6026	4.6889085e-07	4.695669e-07	4.6984333e-07	4.6889085e-07	4.694608e-07
603.6036	4.6509531e-07	4.6582081e-07	4.6610118e-07	4.6509531e-07	4.6570702e-07
604.6046	4.61236e-07	4.6201028e-07	4.6229336e-07	4.6123599e-07	4.6188889e-07
605.60561	4.5732568e-07	4.5814791e-07	4.5843261e-07	4.5732568e-07	4.5801906e-07
606.60661	4.5337606e-07	4.5424531e-07	4.5453059e-07	4.5337606e-07	4.5410915e-07
607.60761	4.4939782e-07	4.5031304e-07	4.5059794e-07	4.4939782e-07	4.5016972e-07
608.60861	4.4540064e-07	4.4636071e-07	4.4664437e-07	4.4540063e-07	4.4621041e-07
609.60961	4.4139326e-07	4.4239703e-07	4.4267865e-07	4.4139325e-07	4.4223993e-07
610.61061	4.373836e-07	4.3842983e-07	4.387087e-07	4.3738359e-07	4.3826613e-07
611.61161	4.3337873e-07	4.3446617e-07	4.3474163e-07	4.3337872e-07	4.3429606e-07
612.61261	4.2938497e-07	4.3051237e-07	4.3078382e-07	4.2938497e-07	4.3033604e-07
613.61361	4.2540795e-07	4.2657402e-07	4.2684095e-07	4.2540796e-07	4.2639168e-07
614.61461	4.2145269e-07	4.2265613e-07	4.2291806e-07	4.2145269e-07	4.2246796e-07
615.61562	4.1752353e-07	4.1876307e-07	4.1901959e-07	4.1752355e-07	4.1856929e-07
616.61662	4.1362438e-07	4.1489873e-07	4.1514946e-07	4.1362437e-07	4.1469952e-07
617.61762	4.0975852e-07	4.1106646e-07	4.1131108e-07	4.0975852e-07	4.1086203e-07
618.61862	4.0592889e-07	4.0726919e-07	4.0750742e-07	4.059289e-07	4.0705972e-07
619.61962	4.02138e-07	4.0350944e-07	4.0374103e-07	4.02138e-07	4.0329511e-07
620.62062	3.9838793e-07	3.9978935e-07	4.000141e-07	3.9838793e-07	3.9957034e-07
621.62162	3.9468047e-07	3.9611074e-07	3.9632847e-07	3.9468048e-07	3.9588724e-07
622.62262	3.9101711e-07	3.9247512e-07	3.9268568e-07	3.9101713e-07	3.9224729e-07
623.62362	3.8739909e-07	3.8888373e-07	3.89087e-07	3.8739909e-07	3.8865175e-07
624.62462	3.8382731e-07	3.8533758e-07	3.8553345e-07	3.8382732e-07	3.851016e-07
625.62563	3.8030257e-07	3.8183744e-07	3.8202584e-07	3.8030256e-07	3.8159761e-07
626.62663	3.7682537e-07	3.783839e-07	3.7856476e-07	3.7682537e-07	3.7814037e-07
627.62763	3.7339612e-07	3.7497736e-07	3.7515066e-07	3.7339612e-07	3.7473028e-07
628.62863	3.7001502e-07	3.7161808e-07	3.7178378e-07	3.7001503e-07	3.7136759e-07
629.62963	3.6668217e-07	3.6830618e-07	3.6846428e-07	3.6668218e-07	3.680524e-07
630.63063	3.6339752e-07	3.6504165e-07	3.6519216e-07	3.6339753e-07	3.6478473e-07
631.63163	3.6016094e-07	3.6182439e-07	3.6196731e-07	3.6016094e-07	3.6156443e-07
632.63263	3.5697216e-07	3.5865418e-07	3.5878954e-07	3.5697216e-07	3.5839131e-07
633.63363	3.5383088e-07	3.5553074e-07	3.5565857e-07	3.5383089e-07	3.5526508e-07
634.63463	3.5073673e-07	3.5245371e-07	3.5257405e-07	3.5073673e-07	3.5218535e-07
635.63564	3.476892e-07	3.4942267e-07	3.4953556e-07	3.4768922e-07	3.4915172e-07
636.63664	3.4468785e-07	3.4643713e-07	3.4654263e-07	3.4468786e-07	3.4616369e-07
637.63764	3.4173207e-07	3.4349658e-07	3.4359475e-07	3.4173209e-07	3.4322074e-07
638.63864	3.3882132e-07	3.4060045e-07	3.4069135e-07	3.3882134e-07	3.4032231e-07
639.63964	3.3595497e-07	3.3774815e-07	3.3783184e-07	3.3595498e-07	3.3746779e-07
640.64064	3.3313235e-07	3.3493905e-07	3.3501562e-07	3.3313236e-07	3.3465656e-07
641.64164	3.3035281e-07	3.3217251e-07	3.3224202e-07	3.3035281e-07	3.3188796e-07
642.64264	3.2761564e-07	3.2944787e-07	3.2951039e-07	3.2761565e-07	3.2916134e-07
643.64364	3.2492016e-07	3.2676445e-07	3.2682006e-07	3.2492017e-07	3.26476e-07
644.64464	3.2226564e-07	3.2412155e-07	3.2417033e-07	3.2226567e-07	3.2383127e-07
645.64565	3.1965141e-07	3.2151849e-07	3.2156052e-07	3.1965143e-07	3.2122643e-07
646.64665	3.1707672e-07	3.1895457e-07	3.1898992e-07	3.1707673e-07	3.1866079e-07
647.64765	3.1454084e-07	3.1642907e-07	3.1645784e-07	3.1454086e-07	3.1613364e-07
648.64865	3.1204305e-07	3.1394129e-07	3.1396355e-07	3.1204308e-07	3.1364427e-07
649.64965	3.0958266e-07	3.1149054e-07	3.1150637e-07	3.0958268e-07	3.1119197e-07
650.65065	3.0715892e-07	3.0907611e-07	3.090856e-07	3.0715894e-07	3.0877606e-07
651.65165	3.0477113e-07	3.0669731e-07	3.0670053e-07	3.0477116e-07	3.0639582e-07
652.65265	3.024186e-07	3.0435345e-07	3.0435049e-07	3.0241863e-07	3.0405056e-07
653.65365	3.0010063e-07	3.0204385e-07	3.0203478e-07	3.0010065e-07	3.0173962e-07
654.65465	2.9781653e-07	2.9976783e-07	2.9975273e-07	2.9781654e-07	2.9946229e-07
655.65566	2.955656e-07	2.9752473e-07	2.9750369e-07	2.9556563e-07	2.9721793e-07
656.65666	2.9334722e-07	2.9531389e-07	2.9528698e-07	2.9334723e-07	2.9500587e-07
657.65766	2.9116069e-07	2.9313466e-07	2.9310196e-07	2.911607e-07	2.9282546e-07
658.65866	2.8900538e-07	2.9098642e-07	2.90948e-07	2.8900539e-07	2.9067607e-07
659.65966	2.8688064e-07	2.8886852e-07	2.8882447e-07	2.8688066e-07	2.8855707e-07
660.66066	2.8478586e-07	2.8678037e-07	2.8673075e-07	2.8478588e-07	2.8646783e-07
661.66166	2.8272043e-07	2.8472135e-07	2.8466623e-07	2.8272045e-07	2.8440777e-07
662.66266	2.8068374e-07	2.8269087e-07	2.8263034e-07	2.8068377e-07	2.8237628e-07
663.66366	2.7867521e-07	2.8068836e-07	2.8062247e-07	2.7867524e-07	2.8037278e-07
664.66466	2.7669426e-07	2.7871324e-07	2.7864207e-07	2.7669428e-07	2.783967e-07
665.66567	2.7474031e-07	2.7676496e-07	2.7668857e-07	2.7474034e-07	2.7644748e-07
666.66667	2.7281284e-07	2.7484296e-07	2.7476143e-07	2.7281286e-07	2.7452458e-07
667.66767	2.7091127e-07	2.7294672e-07	2.7286011e-07	2.7091129e-07	2.7262746e-07
668.66867	2.6903509e-07	2.7107571e-07	2.7098409e-07	2.6903512e-07	2.707556e-07
669.66967	2.6718379e-07	2.6922943e-07	2.6913285e-07	2.6718381e-07	2.6890847e-07
670.67067	2.6535685e-07	2.6740736e-07	2.6730589e-07	2.6535687e-07	2.670856e-07
671.67167	2.6355377e-07	2.6560903e-07	2.6550273e-07	2.635538e-07	2.6528647e-07
672.67267	2.6177408e-07	2.6383394e-07	2.6372288e-07	2.6177411e-07	2.6351062e-07
673.67367	2.6001731e-07	2.6208165e-07	2.6196587e-07	2.6001734e-07	2.6175757e-07
674.67467	2.5828299e-07	2.6035168e-07	2.6023126e-07	2.5828302e-07	2.6002687e-07
675.67568	2.5657068e-07	2.586436e-07	2.5851858e-07	2.565707e-07	2.5831807e-07
676.67668	2.5487991e-07	2.5695696e-07	2.568274e-07	2.5487995e-07	2.5663073e-07
677.67768	2.5321029e-07	2.5529135e-07	2.551573e-07	2.5321032e-07	2.5496443e-07
678.67868	2.5156138e-07	2.5364634e-07	2.5350786e-07	2.5156141e-07	2.5331876e-07
679.67968	2.4993276e-07	2.5202153e-07	2.5187867e-07	2.4993279e-07	2.516933e-07
680.68068	2.4832405e-07	2.5041652e-07	2.5026933e-07	2.4832408e-07	2.5008766e-07
681.68168	2.4673485e-07	2.4883093e-07	2.4867946e-07	2.4673488e-07	2.4850144e-07
682.68268	2.4516478e-07	2.4726438e-07	2.4710868e-07	2.4516481e-07	2.4693428e-07
683.68368	2.4361346e-07	2.457165e-07	2.4555662e-07	2.436135e-07	2.4538581e-07
684.68468	2.4208054e-07	2.4418693e-07	2.4402291e-07	2.4208058e-07	2.4385565e-07
685.68569	2.4056566e-07	2.4267531e-07	2.4250721e-07	2.4056571e-07	2.4234347e-07
686.68669	2.3906848e-07	2.4118131e-07	2.4100916e-07	2.3906852e-07	2.408489e-07
687.68769	2.3758866e-07	2.3970459e-07	2.3952844e-07	2.3758869e-07	2.3937163e-07
688.68869	2.3612586e-07	2.3824482e-07	2.3806471e-07	2.3612589e-07	2.3791133e-07
689.68969	2.3467975e-07	2.3680168e-07	2.3661765e-07	2.346798e-07	2.3646766e-07
690.69069	2.3325005e-07	2.3537485e-07	2.3518696e-07	2.3325009e-07	2.3504033e-07
691.69169	2.3183642e-07	2.3396405e-07	2.3377232e-07	2.3183647e-07	2.3362902e-07
692.69269	2.3043859e-07	2.3256896e-07	2.3237344e-07	2.3043863e-07	2.3223343e-07
693.69369	2.2905624e-07	2.311893e-07	2.3099003e-07	2.2905628e-07	2.3085329e-07
694.69469	2.276891e-07	2.2982478e-07	2.296218e-07	2.2768914e-07	2.2948829e-07
695.6957	2.2633689e-07	2.2847513e-07	2.2826847e-07	2.2633693e-07	2.2813817e-07
696.6967	2.2499933e-07	2.2714007e-07	2.2692977e-07	2.2499937e-07	2.2680266e-07
697.6977	2.2367616e-07	2.2581935e-07	2.2560544e-07	2.236762e-07	2.2548149e-07
698.6987	2.2236712e-07	2.245127e-07	2.2429523e-07	2.2236716e-07	2.241744e-07
699.6997	2.2107196e-07	2.2321987e-07	2.2299886e-07	2.21072e-07	2.2288113e-07
700.7007	2.1979043e-07	2.2194062e-07	2.2171611e-07	2.1979047e-07	2.2160146e-07
701.7017	2.1852229e-07	2.206747e-07	2.2044673e-07	2.1852233e-07	2.2033512e-07
702.7027	2.172673e-07	2.1942188e-07	2.1919048e-07	2.1726734e-07	2.1908189e-07
703.7037	2.1602522e-07	2.1818194e-07	2.1794713e-07	2.1602527e-07	2.1784155e-07
704.7047	2.1479586e-07	2.1695464e-07	2.1671646e-07	2.147959e-07	2.1661385e-07
705.70571	2.1357896e-07	2.1573976e-07	2.1549825e-07	2.13579e-07	2.1539859e-07
706.70671	2.1237432e-07	2.145371e-07	2.1429228e-07	2.1237437e-07	2.1419555e-07
707.70771	2.1118173e-07	2.1334645e-07	2.1309834e-07	2.1118178e-07	2.1300452e-07
708.70871	2.1000099e-07	2.1216759e-07	2.1191624e-07	2.1000104e-07	2.118253e-07
709.70971	2.088319e-07	2.1100034e-07	2.1074576e-07	2.0883195e-07	2.1065768e-07
710.71071	2.0767425e-07	2.0984448e-07	2.0958671e-07	2.076743e-07	2.0950147e-07
711.71171	2.0652785e-07	2.0869984e-07	2.0843891e-07	2.0652791e-07	2.0835648e-07
712.71271	2.0539253e-07	2.0756623e-07	2.0730215e-07	2.0539258e-07	2.0722252e-07
713.71371	2.042681e-07	2.0644346e-07	2.0617627e-07	2.0426815e-07	2.0609942e-07
714.71471	2.0315436e-07	2.0533135e-07	2.0506108e-07	2.0315442e-07	2.0498698e-07
715.71572	2.0205116e-07	2.0422973e-07	2.039564e-07	2.0205122e-07	2.0388504e-07
716.71672	2.0095832e-07	2.0313843e-07	2.0286207e-07	2.0095838e-07	2.0279342e-07
717.71772	1.9987567e-07	2.0205729e-07	2.0177791e-07	1.9987573e-07	2.0171196e-07
718.71872	1.9880306e-07	2.0098613e-07	2.0070377e-07	1.9880311e-07	2.006405e-07
719.71972	1.977403e-07	1.999248e-07	1.9963948e-07	1.9774036e-07	1.9957886e-07
720.72072	1.9668726e-07	1.9887314e-07	1.9858488e-07	1.9668732e-07	1.9852691e-07
721.72172	1.9564378e-07	1.97831e-07	1.9753982e-07	1.9564383e-07	1.9748448e-07
722.72272	1.946097e-07	1.9679823e-07	1.9650416e-07	1.9460976e-07	1.9645142e-07
723.72372	1.9358488e-07	1.9577467e-07	1.9547774e-07	1.9358494e-07	1.9542759e-07
724.72472	1.9256918e-07	1.947602e-07	1.9446042e-07	1.9256924e-07	1.9441284e-07
725.72573	1.9156245e-07	1.9375466e-07	1.9345205e-07	1.9156251e-07	1.9340704e-07
726.72673	1.9056456e-07	1.9275793e-07	1.9245251e-07	1.9056462e-07	1.9241004e-07
727.72773	1.8957537e-07	1.9176985e-07	1.9146166e-07	1.8957543e-07	1.9142171e-07
728.72873	1.8859475e-07	1.9079031e-07	1.9047936e-07	1.8859481e-07	1.9044192e-07
729.72973	1.8762257e-07	1.8981918e-07	1.8950548e-07	1.8762263e-07	1.8947053e-07
730.73073	1.866587e-07	1.8885631e-07	1.885399e-07	1.8665877e-07	1.8850743e-07
731.73173	1.8570303e-07	1.8790161e-07	1.8758249e-07	1.8570309e-07	1.8755249e-07
732.73273	1.8475542e-07	1.8695493e-07	1.8663313e-07	1.8475548e-07	1.8660558e-07
733.73373	1.8381576e-07	1.8601616e-07	1.8569171e-07	1.8381582e-07	1.8566659e-07
734.73473	1.8288393e-07	1.8508519e-07	1.8475809e-07	1.82884e-07	1.847354e-07
735.73574	1.8195982e-07	1.8416191e-07	1.8383218e-07	1.8195989e-07	1.8381189e-07
736.73674	1.8104332e-07	1.8324619e-07	1.8291386e-07	1.8104339e-07	1.8289597e-07
737.73774	1.8013431e-07	1.8233793e-07	1.8200301e-07	1.8013438e-07	1.819875e-07
738.73874	1.7923269e-07	1.8143702e-07	1.8109954e-07	1.7923276e-07	1.8108639e-07
739.73974	1.7833835e-07	1.8054335e-07	1.8020332e-07	1.7833842e-07	1.8019254e-07
740.74074	1.774512e-07	1.7965683e-07	1.7931427e-07	1.7745127e-07	1.7930583e-07
741.74174	1.7657111e-07	1.7877736e-07	1.7843228e-07	1.7657119e-07	1.7842617e-07
742.74274	1.7569802e-07	1.7790482e-07	1.7755725e-07	1.7569809e-07	1.7755345e-07
743.74374	1.748318e-07	1.7703913e-07	1.7668908e-07	1.7483187e-07	1.7668759e-07
744.74474	1.7397237e-07	1.7618019e-07	1.7582767e-07	1.7397244e-07	1.7582848e-07
745.74575	1.7311963e-07	1.753279e-07	1.7497294e-07	1.731197e-07	1.7497603e-07
746.74675	1.7227349e-07	1.7448217e-07	1.7412479e-07	1.7227356e-07	1.7413015e-07
747.74775	1.7143385e-07	1.7364292e-07	1.7328312e-07	1.7143393e-07	1.7329074e-07
748.74875	1.7060065e-07	1.7281005e-07	1.7244786e-07	1.7060072e-07	1.7245773e-07
749.74975	1.6977378e-07	1.7198348e-07	1.7161891e-07	1.6977385e-07	1.7163102e-07
750.75075	1.6895316e-07	1.7116313e-07	1.7079619e-07	1.6895323e-07	1.7081053e-07
751.75175	1.681387e-07	1.703489e-07	1.6997961e-07	1.6813878e-07	1.6999617e-07
752.75275	1.6733033e-07	1.6954072e-07	1.691691e-07	1.6733041e-07	1.6918787e-07
753.75375	1.6652797e-07	1.687385e-07	1.6836457e-07	1.6652804e-07	1.6838553e-07
754.75475	1.6573153e-07	1.6794217e-07	1.6756594e-07	1.657316e-07	1.6758909e-07
755.75576	1.6494094e-07	1.6715165e-07	1.6677314e-07	1.6494101e-07	1.6679846e-07
756.75676	1.6415612e-07	1.6636686e-07	1.6598608e-07	1.641562e-07	1.6601358e-07
757.75776	1.63377e-07	1.6558773e-07	1.652047e-07	1.6337707e-07	1.6523435e-07
758.75876	1.626035e-07	1.6481419e-07	1.6442892e-07	1.6260358e-07	1.6446072e-07
759.75976	1.6183556e-07	1.6404616e-07	1.6365866e-07	1.6183563e-07	1.636926e-07
760.76076	1.6107309e-07	1.6328357e-07	1.6289386e-07	1.6107317e-07	1.6292994e-07
761.76176	1.6031604e-07	1.6252635e-07	1.6213445e-07	1.6031612e-07	1.6217265e-07
762.76276	1.5956433e-07	1.6177443e-07	1.6138036e-07	1.5956442e-07	1.6142067e-07
763.76376	1.5881791e-07	1.6102775e-07	1.6063152e-07	1.5881799e-07	1.6067393e-07
764.76476	1.5807669e-07	1.6028625e-07	1.5988786e-07	1.5807677e-07	1.5993237e-07
765.76577	1.5734062e-07	1.5954984e-07	1.5914932e-07	1.573407e-07	1.5919592e-07
766.76677	1.5660963e-07	1.5881848e-07	1.5841584e-07	1.5660971e-07	1.5846452e-07
767.76777	1.5588367e-07	1.580921e-07	1.5768736e-07	1.5588375e-07	1.577381e-07
768.76877	1.5516266e-07	1.5737063e-07	1.569638e-07	1.5516274e-07	1.5701661e-07
769.76977	1.5444655e-07	1.5665403e-07	1.5624512e-07	1.5444664e-07	1.5629998e-07
770.77077	1.5373529e-07	1.5594221e-07	1.5553125e-07	1.5373538e-07	1.5558815e-07
771.77177	1.5302881e-07	1.5523514e-07	1.5482213e-07	1.5302889e-07	1.5488107e-07
772.77277	1.5232705e-07	1.5453275e-07	1.541177e-07	1.5232714e-07	1.5417868e-07
773.77377	1.5162996e-07	1.5383499e-07	1.5341792e-07	1.5163005e-07	1.5348091e-07
774.77477	1.5093749e-07	1.5314179e-07	1.5272272e-07	1.5093758e-07	1.5278773e-07
775.77578	1.5024957e-07	1.5245311e-07	1.5203205e-07	1.5024966e-07	1.5209906e-07
776.77678	1.4956616e-07	1.5176888e-07	1.5134585e-07	1.4956625e-07	1.5141487e-07
777.77778	1.4888721e-07	1.5108907e-07	1.5066408e-07	1.488873e-07	1.5073509e-07
778.77878	1.4821266e-07	1.5041361e-07	1.4998668e-07	1.4821275e-07	1.5005967e-07
779.77978	1.4754246e-07	1.4974246e-07	1.4931359e-07	1.4754255e-07	1.4938856e-07
780.78078	1.4687656e-07	1.4907556e-07	1.4864478e-07	1.4687665e-07	1.4872171e-07
781.78178	1.4621491e-07	1.4841287e-07	1.4798018e-07	1.46215e-07	1.4805908e-07
782.78278	1.4555747e-07	1.4775433e-07	1.4731976e-07	1.4555756e-07	1.4740061e-07
783.78378	1.4490418e-07	1.470999e-07	1.4666345e-07	1.4490427e-07	1.4674626e-07
784.78478	1.44255e-07	1.4644953e-07	1.4601123e-07	1.442551e-07	1.4609597e-07
785.78579	1.4360989e-07	1.4580318e-07	1.4536303e-07	1.4360998e-07	1.4544971e-07
786.78679	1.4296879e-07	1.451608e-07	1.4471881e-07	1.4296889e-07	1.4480742e-07
787.78779	1.4233167e-07	1.4452234e-07	1.4407854e-07	1.4233177e-07	1.4416906e-07
788.78879	1.4169848e-07	1.4388776e-07	1.4344216e-07	1.4169858e-07	1.435346e-07
789.78979	1.4106917e-07	1.4325701e-07	1.4280963e-07	1.4106927e-07	1.4290397e-07
790.79079	1.4044371e-07	1.4263006e-07	1.421809e-07	1.4044381e-07	1.4227715e-07
791.79179	1.3982206e-07	1.4200686e-07	1.4155595e-07	1.3982216e-07	1.4165408e-07
792.79279	1.3920416e-07	1.4138737e-07	1.4093471e-07	1.3920426e-07	1.4103474e-07
793.79379	1.3858999e-07	1.4077155e-07	1.4031716e-07	1.3859009e-07	1.4041907e-07
794.79479	1.3797949e-07	1.4015935e-07	1.3970326e-07	1.3797959e-07	1.3980703e-07
795.7958	1.3737264e-07	1.3955075e-07	1.3909295e-07	1.3737274e-07	1.3919859e-07
796.7968	1.367694e-07	1.3894569e-07	1.3848621e-07	1.3676949e-07	1.3859371e-07
797.7978	1.3616971e-07	1.3834414e-07	1.37883e-07	1.3616981e-07	1.3799235e-07
798.7988	1.3557355e-07	1.3774607e-07	1.3728328e-07	1.3557366e-07	1.3739447e-07
799.7998	1.3498089e-07	1.3715143e-07	1.36687e-07	1.3498099e-07	1.3680004e-07
800.8008	1.3439168e-07	1.3656019e-07	1.3609414e-07	1.3439178e-07	1.3620901e-07
801.8018	1.3380589e-07	1.3597232e-07	1.3550466e-07	1.3380599e-07	1.3562135e-07
802.8028	1.3322348e-07	1.3538777e-07	1.3491852e-07	1.3322358e-07	1.3503703e-07
803.8038	1.3264442e-07	1.3480651e-07	1.3433569e-07	1.3264453e-07	1.3445601e-07
804.8048	1.3206868e-07	1.3422851e-07	1.3375612e-07	1.3206878e-07	1.3387826e-07
805.80581	1.3149621e-07	1.3365373e-07	1.331798e-07	1.3149632e-07	1.3330373e-07
806.80681	1.30927e-07	1.3308213e-07	1.3260668e-07	1.309271e-07	1.3273241e-07
807.80781	1.3036099e-07	1.325137e-07	1.3203674e-07	1.303611e-07	1.3216425e-07
808.80881	1.2979818e-07	1.3194839e-07	1.3146993e-07	1.2979828e-07	1.3159922e-07
809.80981	1.2923851e-07	1.3138616e-07	1.3090623e-07	1.2923862e-07	1.3103729e-07
810.81081	1.2868196e-07	1.30827e-07	1.303456e-07	1.2868207e-07	1.3047843e-07
811.81181	1.281285e-07	1.3027086e-07	1.2978802e-07	1.2812861e-07	1.299226e-07
812.81281	1.275781e-07	1.2971772e-07	1.2923345e-07	1.2757821e-07	1.2936979e-07
813.81381	1.2703073e-07	1.2916755e-07	1.2868187e-07	1.2703084e-07	1.2881995e-07
814.81481	1.2648635e-07	1.2862031e-07	1.2813324e-07	1.2648646e-07	1.2827305e-07
815.81582	1.2594495e-07	1.2807598e-07	1.2758753e-07	1.2594506e-07	1.2772907e-07
816.81682	1.2540649e-07	1.2753452e-07	1.2704471e-07	1.254066e-07	1.2718798e-07
817.81782	1.2487094e-07	1.2699591e-07	1.2650476e-07	1.2487105e-07	1.2664974e-07
818.81882	1.2433828e-07	1.2646013e-07	1.2596765e-07	1.2433838e-07	1.2611434e-07
819.81982	1.2380847e-07	1.2592713e-07	1.2543335e-07	1.2380858e-07	1.2558174e-07
820.82082	1.2328149e-07	1.253969e-07	1.2490183e-07	1.232816e-07	1.2505191e-07
821.82182	1.2275732e-07	1.248694e-07	1.2437306e-07	1.2275743e-07	1.2452483e-07
822.82282	1.2223592e-07	1.2434462e-07	1.2384702e-07	1.2223603e-07	1.2400047e-07
823.82382	1.2171728e-07	1.2382251e-07	1.2332368e-07	1.2171739e-07	1.2347881e-07
824.82482	1.2120136e-07	1.2330307e-07	1.2280302e-07	1.2120147e-07	1.2295981e-07
825.82583	1.2068814e-07	1.2278625e-07	1.2228501e-07	1.2068825e-07	1.2244346e-07
826.82683	1.201776e-07	1.2227204e-07	1.2176963e-07	1.2017771e-07	1.2192972e-07
827.82783	1.1966971e-07	1.2176042e-07	1.2125684e-07	1.1966982e-07	1.2141857e-07
828.82883	1.1916444e-07	1.2125134e-07	1.2074663e-07	1.1916456e-07	1.2091e-07
829.82983	1.1866178e-07	1.207448e-07	1.2023897e-07	1.186619e-07	1.2040396e-07
830.83083	1.181617e-07	1.2024077e-07	1.1973384e-07	1.1816182e-07	1.1990044e-07
831.83183	1.1766417e-07	1.1973922e-07	1.1923121e-07	1.1766429e-07	1.1939942e-07
832.83283	1.1716918e-07	1.1924013e-07	1.1873106e-07	1.171693e-07	1.1890087e-07
833.83383	1.166767e-07	1.1874347e-07	1.1823337e-07	1.1667682e-07	1.1840477e-07
834.83483	1.161867e-07	1.1824923e-07	1.1773811e-07	1.1618682e-07	1.179111e-07
835.83584	1.1569918e-07	1.1775738e-07	1.1724527e-07	1.156993e-07	1.1741983e-07
836.83684	1.152141e-07	1.172679e-07	1.1675481e-07	1.1521421e-07	1.1693094e-07
837.83784	1.1473144e-07	1.1678077e-07	1.1626673e-07	1.1473156e-07	1.1644441e-07
838.83884	1.1425118e-07	1.1629596e-07	1.1578099e-07	1.142513e-07	1.1596021e-07
839.83984	1.137733e-07	1.1581345e-07	1.1529757e-07	1.1377342e-07	1.1547834e-07
840.84084	1.1329779e-07	1.1533323e-07	1.1481646e-07	1.1329791e-07	1.1499875e-07
841.84184	1.1282461e-07	1.1485527e-07	1.1433764e-07	1.1282473e-07	1.1452145e-07
842.84284	1.1235376e-07	1.1437954e-07	1.1386107e-07	1.1235388e-07	1.1404639e-07
843.84384	1.1188521e-07	1.1390604e-07	1.1338675e-07	1.1188532e-07	1.1357357e-07
844.84484	1.1141893e-07	1.1343474e-07	1.1291466e-07	1.1141905e-07	1.1310297e-07
845.84585	1.1095492e-07	1.1296562e-07	1.1244477e-07	1.1095504e-07	1.1263455e-07
846.84685	1.1049315e-07	1.1249866e-07	1.1197706e-07	1.1049327e-07	1.1216831e-07
847.84785	1.100336e-07	1.1203384e-07	1.1151152e-07	1.1003373e-07	1.1170423e-07
848.84885	1.0957626e-07	1.1157114e-07	1.1104812e-07	1.0957639e-07	1.1124228e-07
849.84985	1.0912111e-07	1.1111055e-07	1.1058685e-07	1.0912123e-07	1.1078245e-07
850.85085	1.0866813e-07	1.1065204e-07	1.101277e-07	1.0866825e-07	1.1032472e-07
851.85185	1.082173e-07	1.1019559e-07	1.0967063e-07	1.0821742e-07	1.0986907e-07
852.85285	1.077686e-07	1.097412e-07	1.0921564e-07	1.0776872e-07	1.0941548e-07
853.85385	1.0732202e-07	1.0928883e-07	1.087627e-07	1.0732214e-07	1.0896394e-07
854.85485	1.0687754e-07	1.0883848e-07	1.083118e-07	1.0687766e-07	1.0851442e-07
855.85586	1.0643514e-07	1.0839012e-07	1.0786293e-07	1.0643526e-07	1.0806691e-07
856.85686	1.059948e-07	1.0794374e-07	1.0741606e-07	1.0599493e-07	1.076214e-07
857.85786	1.0555652e-07	1.0749932e-07	1.0697117e-07	1.0555664e-07	1.0717786e-07
858.85886	1.0512027e-07	1.0705684e-07	1.0652826e-07	1.0512039e-07	1.0673628e-07
859.85986	1.0468603e-07	1.0661629e-07	1.060873e-07	1.0468616e-07	1.0629664e-07
860.86086	1.042538e-07	1.0617765e-07	1.0564828e-07	1.0425393e-07	1.0585892e-07
861.86186	1.0382355e-07	1.057409e-07	1.0521119e-07	1.0382368e-07	1.0542312e-07
862.86286	1.0339528e-07	1.0530603e-07	1.04776e-07	1.033954e-07	1.0498921e-07
863.86386	1.0296895e-07	1.0487303e-07	1.043427e-07	1.0296908e-07	1.0455718e-07
864.86486	1.0254457e-07	1.0444187e-07	1.0391128e-07	1.025447e-07	1.0412701e-07
865.86587	1.0212212e-07	1.0401254e-07	1.0348172e-07	1.0212224e-07	1.0369868e-07
866.86687	1.0170157e-07	1.0358502e-07	1.0305401e-07	1.017017e-07	1.0327219e-07
867.86787	1.0128292e-07	1.0315931e-07	1.0262813e-07	1.0128305e-07	1.0284752e-07
868.86887	1.0086616e-07	1.0273538e-07	1.0220406e-07	1.0086628e-07	1.0242464e-07
869.86987	1.0045125e-07	1.0231322e-07	1.017818e-07	1.0045138e-07	1.0200356e-07
870.87087	1.0003821e-07	1.0189282e-07	1.0136133e-07	1.0003834e-07	1.0158425e-07
871.87187	9.9627004e-08	1.0147416e-07	1.0094264e-07	9.9627131e-08	1.011667e-07
872.87287	9.9217623e-08	1.0105723e-07	1.005257e-07	9.9217752e-08	1.0075089e-07
873.87387	9.8810057e-08	1.0064201e-07	1.0011051e-07	9.8810186e-08	1.0033681e-07
874.87487	9.8404292e-08	1.0022849e-07	9.969706e-08	9.840442e-08	9.9924453e-08
875.87588	9.8000313e-08	9.9816663e-08	9.9285327e-08	9.8000441e-08	9.9513798e-08
876.87688	9.7598107e-08	9.9406504e-08	9.8875303e-08	9.7598235e-08	9.9104833e-08
877.87788	9.7197661e-08	9.8998004e-08	9.8466974e-08	9.7197792e-08	9.8697545e-08
878.87888	9.6798968e-08	9.8591151e-08	9.8060327e-08	9.6799097e-08	9.8291921e-08
879.87988	9.6402009e-08	9.8185931e-08	9.7655351e-08	9.6402138e-08	9.7887949e-08
880.88088	9.6006777e-08	9.7782331e-08	9.7252032e-08	9.6006904e-08	9.7485615e-08
881.88188	9.5613252e-08	9.7380339e-08	9.6850358e-08	9.5613382e-08	9.7084908e-08
882.88288	9.5221432e-08	9.6979942e-08	9.6450318e-08	9.522156e-08	9.6685814e-08
883.88388	9.4831297e-08	9.6581128e-08	9.60519e-08	9.4831427e-08	9.6288321e-08
884.88488	9.4442841e-08	9.6183884e-08	9.5655092e-08	9.4442971e-08	9.5892418e-08
885.88589	9.4056052e-08	9.5788199e-08	9.5259882e-08	9.405618e-08	9.5498093e-08
886.88689	9.3670914e-08	9.5394061e-08	9.4866259e-08	9.3671043e-08	9.5105333e-08
887.88789	9.328742e-08	9.5001457e-08	9.4474213e-08	9.328755e-08	9.4714127e-08
888.88889	9.2905558e-08	9.4610377e-08	9.4083731e-08	9.2905688e-08	9.4324464e-08
889.88989	9.2525319e-08	9.4220809e-08	9.3694803e-08	9.2525447e-08	9.3936332e-08
890.89089	9.2146688e-08	9.3832741e-08	9.3307419e-08	9.2146817e-08	9.3549721e-08
891.89189	9.1769658e-08	9.3446163e-08	9.2921568e-08	9.1769787e-08	9.3164619e-08
892.89289	9.1394216e-08	9.3061063e-08	9.2537239e-08	9.1394346e-08	9.2781015e-08
893.89389	9.1020356e-08	9.2677431e-08	9.2154422e-08	9.1020484e-08	9.2398899e-08
894.89489	9.0648061e-08	9.2295256e-08	9.1773108e-08	9.0648192e-08	9.201826e-08
895.8959	9.0277328e-08	9.1914527e-08	9.1393285e-08	9.0277458e-08	9.1639087e-08
896.8969	8.9908144e-08	9.1535234e-08	9.1014945e-08	8.9908273e-08	9.1261371e-08
897.8979	8.9540499e-08	9.1157366e-08	9.0638078e-08	8.9540628e-08	9.0885101e-08
898.8989	8.9174381e-08	9.0780915e-08	9.0262674e-08	8.9174512e-08	9.0510267e-08
899.8999	8.8809788e-08	9.0405868e-08	8.9888724e-08	8.8809916e-08	9.013686e-08
900.9009	8.8446703e-08	9.0032218e-08	8.9516218e-08	8.8446831e-08	8.9764869e-08
901.9019	8.8085121e-08	8.9659953e-08	8.9145149e-08	8.8085248e-08	8.9394285e-08
902.9029	8.7725028e-08	8.9289064e-08	8.8775506e-08	8.7725157e-08	8.9025098e-08
903.9039	8.7366423e-08	8.8919543e-08	8.8407281e-08	8.736655e-08	8.86573e-08
904.9049	8.7009289e-08	8.8551379e-08	8.8040466e-08	8.7009417e-08	8.8290881e-08
905.90591	8.6653623e-08	8.8184564e-08	8.7675052e-08	8.6653751e-08	8.7925832e-08
906.90691	8.6299414e-08	8.7819088e-08	8.7311031e-08	8.6299541e-08	8.7562144e-08
907.90791	8.5946652e-08	8.7454942e-08	8.6948395e-08	8.5946781e-08	8.7199808e-08
908.90891	8.5595333e-08	8.7092119e-08	8.6587135e-08	8.559546e-08	8.6838816e-08
909.90991	8.5245445e-08	8.6730608e-08	8.6227243e-08	8.5245572e-08	8.6479159e-08
910.91091	8.4896982e-08	8.6370402e-08	8.5868713e-08	8.4897108e-08	8.6120828e-08
911.91191	8.4549933e-08	8.6011492e-08	8.5511537e-08	8.455006e-08	8.5763816e-08
912.91291	8.4204294e-08	8.5653871e-08	8.5155706e-08	8.4204421e-08	8.5408115e-08
913.91391	8.3860056e-08	8.5297529e-08	8.4801214e-08	8.3860181e-08	8.5053715e-08
914.91491	8.351721e-08	8.494246e-08	8.4448054e-08	8.3517335e-08	8.4700611e-08
915.91592	8.3175749e-08	8.4588654e-08	8.4096219e-08	8.3175873e-08	8.4348793e-08
916.91692	8.2835666e-08	8.4236105e-08	8.3745701e-08	8.283579e-08	8.3998254e-08
917.91792	8.2496952e-08	8.3884805e-08	8.3396494e-08	8.2497077e-08	8.3648987e-08
918.91892	8.2159602e-08	8.3534747e-08	8.3048592e-08	8.2159727e-08	8.3300984e-08
919.91992	8.1823609e-08	8.3185923e-08	8.2701988e-08	8.1823733e-08	8.2954239e-08
920.92092	8.1488964e-08	8.2838325e-08	8.2356676e-08	8.1489088e-08	8.2608743e-08
921.92192	8.1155662e-08	8.2491948e-08	8.2012649e-08	8.1155786e-08	8.2264491e-08
922.92292	8.0823697e-08	8.2146784e-08	8.1669903e-08	8.082382e-08	8.1921474e-08
923.92392	8.0493059e-08	8.1802827e-08	8.132843e-08	8.0493182e-08	8.1579688e-08
924.92492	8.0163746e-08	8.1460069e-08	8.0988225e-08	8.0163866e-08	8.1239124e-08
925.92593	7.9835746e-08	8.1118505e-08	8.0649283e-08	7.9835867e-08	8.0899777e-08
926.92693	7.9509057e-08	8.0778127e-08	8.0311599e-08	7.9509177e-08	8.0561641e-08
927.92793	7.9183673e-08	8.0438931e-08	7.9975166e-08	7.9183791e-08	8.0224708e-08
928.92893	7.8859583e-08	8.0100909e-08	7.9639981e-08	7.8859702e-08	7.9888974e-08
929.92993	7.8536785e-08	7.9764056e-08	7.9306037e-08	7.8536904e-08	7.9554432e-08
930.93093	7.8215273e-08	7.9428365e-08	7.8973331e-08	7.8215392e-08	7.9221076e-08
931.93193	7.7895042e-08	7.9093832e-08	7.8641857e-08	7.7895159e-08	7.8888901e-08
932.93293	7.7576084e-08	7.8760451e-08	7.8311612e-08	7.7576201e-08	7.8557901e-08
933.93393	7.7258394e-08	7.8428216e-08	7.798259e-08	7.725851e-08	7.8228071e-08
934.93493	7.6941967e-08	7.8097122e-08	7.7654787e-08	7.6942083e-08	7.7899406e-08
935.93594	7.6626797e-08	7.7767165e-08	7.7328201e-08	7.6626913e-08	7.75719e-08
936.93694	7.6312882e-08	7.7438338e-08	7.7002825e-08	7.6312995e-08	7.7245549e-08
937.93794	7.6000212e-08	7.7110638e-08	7.6678658e-08	7.6000325e-08	7.6920347e-08
938.93894	7.5688783e-08	7.6784059e-08	7.6355695e-08	7.5688896e-08	7.6596291e-08
939.93994	7.5378594e-08	7.6458597e-08	7.6033933e-08	7.5378705e-08	7.6273375e-08
940.94094	7.5069636e-08	7.6134248e-08	7.5713369e-08	7.5069746e-08	7.5951594e-08
941.94194	7.4761904e-08	7.5811007e-08	7.5394e-08	7.4762014e-08	7.5630946e-08
942.94294	7.4455396e-08	7.5488871e-08	7.5075822e-08	7.4455506e-08	7.5311425e-08
943.94394	7.4150107e-08	7.5167835e-08	7.4758833e-08	7.4150215e-08	7.4993028e-08
944.94494	7.3846031e-08	7.4847896e-08	7.444303e-08	7.3846139e-08	7.467575e-08
945.94595	7.3543166e-08	7.452905e-08	7.4128412e-08	7.3543272e-08	7.4359588e-08
946.94695	7.3241504e-08	7.4211293e-08	7.3814975e-08	7.324161e-08	7.4044539e-08
947.94795	7.2941046e-08	7.3894622e-08	7.3502717e-08	7.2941149e-08	7.3730599e-08
948.94895	7.2641781e-08	7.3579035e-08	7.3191637e-08	7.2641885e-08	7.3417764e-08
949.94995	7.2343712e-08	7.3264528e-08	7.2881733e-08	7.2343815e-08	7.3106031e-08
950.95095	7.2046833e-08	7.2951098e-08	7.2573003e-08	7.2046934e-08	7.2795398e-08
951.95195	7.1751138e-08	7.2638742e-08	7.2265446e-08	7.1751238e-08	7.2485862e-08
952.95295	7.1456626e-08	7.2327458e-08	7.1959061e-08	7.1456725e-08	7.217742e-08
953.95395	7.1163293e-08	7.2017245e-08	7.1653847e-08	7.116339e-08	7.1870069e-08
954.95495	7.0871133e-08	7.1708098e-08	7.1349802e-08	7.087123e-08	7.1563807e-08
955.95596	7.0580146e-08	7.1400018e-08	7.1046926e-08	7.0580241e-08	7.1258632e-08
956.95696	7.0290327e-08	7.1093001e-08	7.0745219e-08	7.0290421e-08	7.0954541e-08
957.95796	7.0001675e-08	7.0787046e-08	7.044468e-08	7.0001766e-08	7.0651533e-08
958.95896	6.9714183e-08	7.0482151e-08	7.0145309e-08	6.9714274e-08	7.0349607e-08
959.95996	6.9427851e-08	7.0178316e-08	6.9847106e-08	6.9427941e-08	7.0048759e-08
960.96096	6.9142676e-08	6.9875539e-08	6.9550072e-08	6.9142764e-08	6.974899e-08
961.96196	6.8858654e-08	6.9573819e-08	6.9254207e-08	6.8858742e-08	6.9450298e-08
962.96296	6.8575785e-08	6.9273156e-08	6.8959512e-08	6.857587e-08	6.9152681e-08
963.96396	6.8294063e-08	6.8973549e-08	6.8665987e-08	6.8294147e-08	6.8856139e-08
964.96496	6.8013489e-08	6.8674998e-08	6.8373633e-08	6.8013571e-08	6.856067e-08
965.96597	6.7734056e-08	6.8377501e-08	6.8082452e-08	6.7734138e-08	6.8266276e-08
966.96697	6.7455768e-08	6.8081061e-08	6.7792446e-08	6.7455847e-08	6.7972954e-08
967.96797	6.7178617e-08	6.7785676e-08	6.7503616e-08	6.7178696e-08	6.7680705e-08
968.96897	6.6902606e-08	6.7491348e-08	6.7215963e-08	6.6902682e-08	6.7389529e-08
969.96997	6.662773e-08	6.7198076e-08	6.6929491e-08	6.6627804e-08	6.7099426e-08
970.97097	6.6353987e-08	6.6905862e-08	6.6644201e-08	6.635406e-08	6.6810396e-08
971.97197	6.6081377e-08	6.6614708e-08	6.6360096e-08	6.6081448e-08	6.652244e-08
972.97297	6.5809896e-08	6.6324613e-08	6.6077178e-08	6.5809966e-08	6.6235558e-08
973.97397	6.5539547e-08	6.603558e-08	6.5795452e-08	6.5539614e-08	6.5949752e-08
974.97497	6.5270325e-08	6.5747611e-08	6.551492e-08	6.527039e-08	6.5665023e-08
975.97598	6.5002229e-08	6.5460707e-08	6.5235585e-08	6.5002292e-08	6.5381371e-08
976.97698	6.4735258e-08	6.5174871e-08	6.4957451e-08	6.4735319e-08	6.5098799e-08
977.97798	6.4469412e-08	6.4890106e-08	6.4680523e-08	6.446947e-08	6.4817308e-08
978.97898	6.420469e-08	6.4606413e-08	6.4404804e-08	6.4204745e-08	6.4536901e-08
979.97998	6.3941088e-08	6.4323797e-08	6.41303e-08	6.3941142e-08	6.4257578e-08
980.98098	6.3678609e-08	6.4042259e-08	6.3857014e-08	6.3678661e-08	6.3979344e-08
981.98198	6.3417252e-08	6.3761805e-08	6.3584952e-08	6.3417301e-08	6.3702199e-08
982.98298	6.3157013e-08	6.3482436e-08	6.3314118e-08	6.3157061e-08	6.3426148e-08
983.98398	6.2897896e-08	6.3204159e-08	6.304452e-08	6.2897941e-08	6.3151193e-08
984.98498	6.2639898e-08	6.2926976e-08	6.2776161e-08	6.2639941e-08	6.2877337e-08
985.98599	6.238302e-08	6.2650893e-08	6.2509049e-08	6.2383061e-08	6.2604584e-08
986.98699	6.2127262e-08	6.2375913e-08	6.224319e-08	6.21273e-08	6.2332938e-08
987.98799	6.1872623e-08	6.2102043e-08	6.197859e-08	6.1872658e-08	6.2062403e-08
988.98899	6.1619102e-08	6.1829288e-08	6.1715256e-08	6.1619136e-08	6.1792982e-08
989.98999	6.1366702e-08	6.1557654e-08	6.1453196e-08	6.1366733e-08	6.1524682e-08
990.99099	6.1115423e-08	6.1287146e-08	6.1192416e-08	6.1115451e-08	6.1257505e-08
991.99199	6.0865265e-08	6.1017771e-08	6.0932925e-08	6.0865289e-08	6.0991458e-08
992.99299	6.0616227e-08	6.0749535e-08	6.0674731e-08	6.0616248e-08	6.0726545e-08
993.99399	6.0368311e-08	6.0482446e-08	6.0417842e-08	6.0368329e-08	6.0462772e-08
994.99499	6.0121518e-08	6.0216511e-08	6.0162267e-08	6.0121533e-08	6.0200146e-08
995.996	5.9875847e-08	5.9951738e-08	5.9908015e-08	5.987586e-08	5.9938671e-08
996.997	5.9631303e-08	5.9688134e-08	5.9655094e-08	5.9631312e-08	5.9678355e-08
997.998	5.9387883e-08	5.9425708e-08	5.9403516e-08	5.9387889e-08	5.9419204e-08
998.999	5.914559e-08	5.9164469e-08	5.915329e-08	5.9145593e-08	5.9161225e-08
1000	5.8904425e-08	5.8904425e-08	5.8904425e-08	5.8904425e-08	5.8904425e-08


==> graphics/data/plate_interpts.dat <==
0	0.091503286	42.453955	2.3713301
95.91449	0.0032038223	97.486859	0.059258017
116.35528	0.0011672725	117.92765	0.090171818
127.36186	4.7274602e-05	161.95398	0.012608884
163.52634	0.010929437	166.67108	0.032137651
168.24345	0.029722744	179.25003	0.60060035
199.69082	0.00054072441	220.13162	0.93390274
248.43425	0.00339911	251.57899	0.0049096635
262.58557	0.00014804283	272.01978	0.032972375
276.73689	0.00079526133	279.88163	0.012188266
284.59873	0.00017052289	286.1711	0.00091924677
287.74347	0.00027979221	290.88821	0.0040199914
292.46058	0.00094657937	294.03295	0.00697372
300.32242	2.5847609e-05	353.78296	0.40840388
355.35533	0.17865669	356.92769	0.78180266
366.36191	0.002747246	367.93427	0.036506576
369.50664	0.012733531	380.51322	0.24682943
383.65796	0.0082824463	385.23033	1.3252068
404.09875	0.017633661	407.24349	0.028004941
408.81586	0.0029927854	418.25007	0.010597836
419.82244	0.002461197	422.96718	0.0064095081
455.98692	0.0024014266	457.55929	0.004883521
476.42771	0.00013550419	501.58561	0.14438353
550.32904	0.0038138682	558.19089	0.021392804
561.33562	0.00071928922	567.6251	0.0014233483
589.63826	6.6934822e-05	624.23037	0.24088945
638.38169	0.005681079	639.95406	0.013586798
663.53959	0.0019977584	665.11196	0.0083612942
694.98696	0.0024516673	696.55933	0.0024603172
698.1317	0.0019993922	699.70407	0.0021162841
743.73039	5.2817263e-05	762.59882	0.046779535
808.19751	7.4185766e-05	830.21067	0.10450641
913.54621	9.2114489e-05	916.69095	0.003045248
919.83569	0.00013763635	932.41464	0.0367382
1009.4607	0.00030800712	1014.1778	0.0091339456
1042.4804	0.0010930747	1044.0528	0.0020262845
1051.9147	0.0015913745	1058.2041	0.0022853863
1059.7765	0.00068755498	1083.362	0.0034817104
1084.9344	0.00028222981	1095.941	0.00067674686
1116.3818	6.3022034e-05	1124.2436	0.0060259039
1139.9673	0.00014390295	1146.2568	0.013736689
1193.4278	0.0012882612	1215.441	0.0023010214
1218.5857	0.00093980039	1231.1647	0.017961846
1251.6055	0.00035460517	1279.9081	0.036418994
1364.816	0.00011480854	1372.6779	0.0078652124
1378.9673	0.0027020447	1383.6845	0.0079889141
1388.4016	0.00021446185	1400.9805	0.00067950273
1419.8489	0.0001694558	1422.9937	0.0033024897
1454.441	0.00086541627	1485.8884	0.0084950653
1493.7503	0.00026550627	1500.0397	0.00262205
1537.7766	0.00056016627	1564.5069	0.00089356658
1567.6516	0.00028444152	1570.7963	0.0004146762


==> graphics/data/plate_relerr.dat <==
0	1.1626614e-16	3.0332888e-16	4.6892439e-16
1.5723687	1.7826613e-08	1.7826615e-08	0.0044896497
3.1447374	1.5679944e-08	1.5679947e-08	0.0085524209
4.7171061	1.1288077e-09	1.1288092e-09	0.012227661
6.2894748	2.2783945e-08	2.2783946e-08	0.015550251
7.8618435	4.0907088e-08	4.0907092e-08	0.018551426
9.4342122	3.0737153e-08	3.0737155e-08	0.021259074
11.006581	1.3156463e-08	1.3156464e-08	0.023698079
12.57895	6.742708e-08	6.7427082e-08	0.025890613
14.151318	5.0486806e-08	5.0486809e-08	0.027856685
15.723687	7.5515646e-08	7.5515643e-08	0.02961387
17.296056	1.0349248e-07	1.0349248e-07	0.031177879
18.868424	1.02358e-07	1.02358e-07	0.032562515
20.440793	1.3291998e-07	1.3291998e-07	0.033779647
22.013162	1.8301791e-07	1.8301791e-07	0.034839364
23.58553	1.9719499e-07	1.9719499e-07	0.035749831
25.157899	2.1233106e-07	2.1233106e-07	0.036516922
26.730268	2.366289e-07	2.3662891e-07	0.037143868
28.302637	2.6772616e-07	2.6772615e-07	0.037630408
29.875005	2.8873687e-07	2.8873687e-07	0.037971307
31.447374	3.8251866e-07	3.8251866e-07	0.038153479
33.019743	3.6477389e-07	3.647739e-07	0.038150983
34.592111	3.3587002e-07	3.3587003e-07	0.037913172
36.16448	4.1246829e-07	4.124683e-07	0.037338535
37.736849	3.8388473e-07	3.8388474e-07	0.036203254
39.309217	3.9910521e-07	3.9910523e-07	0.033916853
40.881586	3.6151719e-07	3.6151719e-07	0.028307913
42.453955	1.8125108e-13	3.7510829e-16	2.0504108e-14
44.026323	1.2270604e-06	1.2270603e-06	0.086504205
45.598692	1.0350828e-06	1.0350828e-06	0.057203337
47.171061	8.3805066e-07	8.3805063e-07	0.05134193
48.74343	7.4220144e-07	7.4220143e-07	0.04876373
50.315798	8.9629502e-07	8.9629501e-07	0.047254769
51.888167	8.4679352e-07	8.4679351e-07	0.046215177
53.460536	9.2391607e-07	9.2391607e-07	0.04541544
55.032904	9.3570707e-07	9.3570706e-07	0.044749924
56.605273	1.0163517e-06	1.0163517e-06	0.044163367
58.177642	1.0256319e-06	1.0256319e-06	0.043624677
59.75001	1.0982949e-06	1.0982949e-06	0.043114984
61.322379	1.1019329e-06	1.1019329e-06	0.042622663
62.894748	1.166154e-06	1.166154e-06	0.042140032
64.467117	1.2186373e-06	1.2186373e-06	0.041662199
66.039485	1.2675674e-06	1.2675674e-06	0.041185907
67.611854	1.3129493e-06	1.3129493e-06	0.040709067
69.184223	1.3686832e-06	1.3686832e-06	0.040230415
70.756591	1.4078785e-06	1.4078785e-06	0.039749354
72.32896	1.4286325e-06	1.4286325e-06	0.0392658
73.901329	1.479237e-06	1.479237e-06	0.038780122
75.473697	1.5236033e-06	1.5236033e-06	0.038293287
77.046066	1.5684138e-06	1.5684138e-06	0.037806858
78.618435	1.6409604e-06	1.6409604e-06	0.037323219
80.190803	1.6594976e-06	1.6594976e-06	0.036846035
81.763172	1.7167072e-06	1.7167072e-06	0.036380655
83.335541	1.7479272e-06	1.7479272e-06	0.035935481
84.90791	1.812372e-06	1.812372e-06	0.035523812
86.480278	1.8829344e-06	1.8829344e-06	0.035168139
88.052647	1.9428886e-06	1.9428886e-06	0.034909148
89.625016	2.0924344e-06	2.0924344e-06	0.0348284
91.197384	2.1690799e-06	2.1690799e-06	0.035117457
92.769753	2.3277942e-06	2.3277942e-06	0.036361853
94.342122	3.0846776e-06	3.0846776e-06	0.041806675
95.91449	5.4145434e-16	2.4703854e-15	1.9976106e-14
97.486859	1.7418737e-14	3.2735953e-15	3.3079702e-15
99.059228	1.3299358e-06	1.3299358e-06	0.020149126
100.6316	1.4494909e-06	1.4494909e-06	0.022255572
102.20397	1.6590854e-06	1.6590854e-06	0.022720511
103.77633	1.7220191e-06	1.722019e-06	0.022640789
105.3487	1.734634e-06	1.734634e-06	0.022313324
106.92107	1.8150515e-06	1.8150514e-06	0.021862028
108.49344	1.8347279e-06	1.8347279e-06	0.021361195
110.06581	1.8481484e-06	1.8481484e-06	0.020882823
111.63818	1.995167e-06	1.995167e-06	0.020551051
113.21055	1.9994828e-06	1.9994828e-06	0.020737722
114.78291	2.3477026e-06	2.3477026e-06	0.023907538
116.35528	3.4831268e-16	9.3366281e-15	1.4919009e-14
117.92765	2.4711031e-13	1.2191534e-13	7.0609198e-14
119.50002	1.5977232e-06	1.5977231e-06	0.012823479
121.07239	1.5908383e-06	1.5908383e-06	0.012268579
122.64476	1.6016706e-06	1.6016706e-06	0.011568515
124.21713	1.4580414e-06	1.4580413e-06	0.010738627
125.7895	1.7846013e-06	1.7846011e-06	0.0096784127
127.36186	2.371156e-14	6.6997149e-14	1.3299523e-13
128.93423	1.1369604e-06	1.1369604e-06	0.009409051
130.5066	1.0444745e-06	1.0444746e-06	0.0082925207
132.07897	1.0629515e-06	1.0629515e-06	0.0074352456
133.65134	1.058439e-06	1.0584391e-06	0.006661458
135.22371	9.9477848e-07	9.9477845e-07	0.0059410985
136.79608	9.5350146e-07	9.5350145e-07	0.0052663965
138.36845	8.9069995e-07	8.9069994e-07	0.0046351744
139.94081	8.1924572e-07	8.192457e-07	0.004046931
141.51318	7.5453204e-07	7.5453207e-07	0.0035015789
143.08555	6.7926969e-07	6.7926969e-07	0.0029989797
144.65792	6.0894808e-07	6.0894808e-07	0.0025388161
146.23029	5.2404171e-07	5.2404172e-07	0.002120512
147.80266	4.489704e-07	4.4897039e-07	0.0017432831
149.37503	3.9080947e-07	3.9080948e-07	0.0014061315
150.94739	3.1959458e-07	3.1959459e-07	0.0011078676
152.51976	2.5283972e-07	2.5283972e-07	0.00084720602
154.09213	1.9563379e-07	1.9563379e-07	0.0006227694
155.6645	1.4015586e-07	1.4015586e-07	0.00043313042
157.23687	9.7477251e-08	9.7477251e-08	0.00027689244
158.80924	4.6943833e-08	4.6943845e-08	0.00015275959
160.38161	1.6431645e-08	1.6431647e-08	5.9951334e-05
161.95398	3.9929212e-15	1.9399757e-16	1.1020812e-14
163.52634	3.7200069e-17	1.2710429e-15	5.3023403e-16
165.09871	6.5359332e-07	6.5359345e-07	0.0011140983
166.67108	3.8873251e-15	7.9964327e-15	6.4844625e-16
168.24345	3.5067968e-16	4.4433411e-15	8.2408496e-16
169.81582	2.1549786e-08	2.1549787e-08	4.9567851e-05
171.38819	5.602513e-08	5.6025132e-08	0.00012343208
172.96056	9.7383549e-08	9.738355e-08	0.00021622962
174.53293	1.5867097e-07	1.5867097e-07	0.00032329428
176.10529	2.2445882e-07	2.2445882e-07	0.00043510489
177.67766	2.9112072e-07	2.9112072e-07	0.00051577591
179.25003	6.6683129e-14	1.8314601e-14	1.0805655e-14
180.8224	1.0272204e-06	1.0272204e-06	0.0013865898
182.39477	1.2176283e-06	1.2176283e-06	0.0014212581
183.96714	1.6216556e-06	1.6216556e-06	0.0016016357
185.53951	2.247897e-06	2.247897e-06	0.0018225323
187.11187	3.0767652e-06	3.0767652e-06	0.0020665381
188.68424	4.2408935e-06	4.2408935e-06	0.0023269756
190.25661	5.811408e-06	5.811408e-06	0.0025992892
191.82898	7.8887928e-06	7.8887928e-06	0.0028780761
193.40135	1.059881e-05	1.059881e-05	0.0031542373
194.97372	1.4054133e-05	1.4054133e-05	0.0034084075
196.54609	1.8145439e-05	1.8145439e-05	0.0035880078
198.11846	2.1588899e-05	2.1588899e-05	0.0034784536
199.69082	3.4094856e-15	5.0735563e-14	7.7725203e-15
201.26319	7.1258835e-05	7.1258835e-05	0.00762514
202.83556	7.8550619e-05	7.8550619e-05	0.00682463
204.40793	9.8933889e-05	9.8933889e-05	0.0069658171
205.9803	0.00012842348	0.00012842348	0.0072991539
207.55267	0.0001687616	0.0001687616	0.0077101983
209.12504	0.00022349345	0.00022349345	0.0081617622
210.69741	0.0002979681	0.0002979681	0.0086341772
212.26977	0.00039987734	0.00039987734	0.0091104788
213.84214	0.00054046595	0.00054046595	0.0095681853
215.41451	0.00073570617	0.00073570617	0.0099677171
216.98688	0.0010055209	0.0010055209	0.010217982
218.55925	0.0013462172	0.0013462172	0.0099824288
220.13162	4.3113965e-13	9.9017611e-14	7.9466911e-14
221.70399	0.0038540784	0.0038540784	0.013120891
223.27635	0.0057040794	0.0057040794	0.011436067
224.84872	0.009670892	0.009670892	0.0089991556
226.42109	0.01975226	0.01975226	0.0069130582
227.99346	0.071531134	0.071531134	0.052959572
229.56583	0.097360848	0.097360848	0.11560646
231.1382	0.039942668	0.039942668	0.060596339
232.71057	0.030354585	0.030354585	0.052762677
234.28294	0.027827053	0.027827053	0.051997572
235.8553	0.02815171	0.02815171	0.054192765
237.42767	0.030439963	0.030439963	0.058506942
239.00004	0.034731368	0.034731368	0.065015045
240.57241	0.041686935	0.041686935	0.07440677
242.14478	0.052885338	0.052885338	0.088269357
243.71715	0.072011843	0.072011843	0.11020886
245.28952	0.10938378	0.10938378	0.15002728
246.86189	0.21007018	0.21007018	0.24915041
248.43425	6.128827e-15	2.1499264e-13	1.1943647e-14
250.00662	0.85102967	0.85102967	1.4199533
251.57899	3.6483724e-14	6.507505e-14	1.1933091e-14
253.15136	0.14240714	0.14240714	0.10779546
254.72373	0.12224258	0.12224258	0.07243539
256.2961	0.11121097	0.11121097	0.049867284
257.86847	0.1070485	0.1070485	0.034184413
259.44083	0.10908736	0.10908736	0.022356231
261.0132	0.12432729	0.12432729	0.013630071
262.58557	2.9368448e-13	3.2209486e-12	0
264.15794	0.091688831	0.091688831	0.010128261
265.73031	0.10809321	0.10809321	0.018821691
267.30268	0.12157162	0.12157162	0.028364294
268.87505	0.13359986	0.13359986	0.037772715
270.44742	0.12139149	0.12139149	0.064568384
272.01978	3.5367146e-13	6.8258411e-14	9.3587554e-15
273.59215	0.4858019	0.4858019	0.24226516
275.16452	0.47644524	0.47644524	0.2990709
276.73689	1.3234864e-14	3.0009146e-12	1.0366898e-14
278.30926	4.78163	4.78163	6.211028
279.88163	2.7044373e-14	1.2507936e-13	1.7259919e-14
281.454	0.17942942	0.17942942	0.0029996107
283.02637	0.36260904	0.36260904	0.21568565
284.59873	1.4561681e-13	8.4714033e-12	3.6560512e-13
286.1711	1.4517365e-13	5.0883764e-13	2.3278833e-14
287.74347	6.5100988e-14	4.4174026e-14	2.1509672e-14
289.31584	0.37717396	0.37717396	0.35732289
290.88821	1.7576693e-13	5.1499546e-13	3.3031728e-14
292.46058	2.8545397e-14	1.6374392e-13	5.1094561e-14
294.03295	3.3740449e-13	1.0798024e-12	1.9058299e-14
295.60531	10.654411	10.654411	18.870615
297.17768	1.7294189	1.7294189	1.705326
298.75005	3.3671511	3.3671511	3.1373051
300.32242	1.1968135e-12	1.4859715e-11	1.984869e-12
301.89479	0.27120654	0.27120654	0.30218576
303.46716	0.17303693	0.17303693	0.21545594
305.03953	0.10708564	0.10708564	0.15056708
306.6119	0.070475136	0.070475136	0.10994296
308.18426	0.049802053	0.049802053	0.083008269
309.75663	0.03778918	0.03778918	0.064224012
311.329	0.030514735	0.030514735	0.05059184
312.90137	0.02585608	0.02585608	0.040381205
314.47374	0.022672414	0.022672414	0.032535186
316.04611	0.020353832	0.020353832	0.026377257
317.61848	0.018571452	0.018571452	0.021457174
319.19085	0.017143334	0.017143334	0.017465322
320.76321	0.015964758	0.015964758	0.014182794
322.33558	0.014972456	0.014972456	0.011451076
323.90795	0.014126179	0.014126179	0.0091530107
325.48032	0.013399031	0.013399031	0.0072005175
327.05269	0.012772275	0.012772275	0.0055265968
328.62506	0.012232445	0.012232445	0.0040803825
330.19743	0.011769704	0.011769704	0.0028254245
331.76979	0.011376888	0.011376888	0.0017462142
333.34216	0.011048955	0.011048955	0.00090674509
334.91453	0.010782678	0.010782678	0.00077549001
336.4869	0.01057654	0.01057654	0.001385353
338.05927	0.010430772	0.010430772	0.0021169069
339.63164	0.010347575	0.010347575	0.0028514897
341.20401	0.010331595	0.010331595	0.0035822954
342.77638	0.010390799	0.010390799	0.0043214511
344.34874	0.010538227	0.010538227	0.0050888813
345.92111	0.01079584	0.01079584	0.0059130624
347.49348	0.01120493	0.01120493	0.0068390572
349.06585	0.011863512	0.011863512	0.0079586353
350.63822	0.013131825	0.013131825	0.0095752097
352.21059	0.01850349	0.01850349	0.014521285
353.78296	3.9104036e-14	9.3792206e-15	7.0765832e-15
355.35533	1.5564963e-16	2.0386158e-15	9.3336487e-16
356.92769	1.7824738e-14	1.6082734e-13	5.2679846e-15
358.50006	0.67121824	0.67121824	0.66600976
360.07243	0.23783797	0.23783797	0.24713849
361.6448	0.071792231	0.071792231	0.077833554
363.21717	0.038446763	0.038446763	0.043346214
364.78954	0.023427998	0.023427998	0.027387481
366.36191	2.3211625e-14	3.496489e-14	6.5342458e-15
367.93427	5.4643615e-14	4.8946167e-14	1.5819534e-14
369.50664	2.861007e-15	7.3879425e-15	4.7710626e-15
371.07901	0.0012361489	0.0012361489	0.0016296131
372.65138	0.0015671357	0.0015671357	0.0021182904
374.22375	0.0015795517	0.0015795517	0.0021853737
375.79612	0.0014972098	0.0014972098	0.0021168521
377.36849	0.0014341737	0.0014341737	0.0020690504
378.94086	0.0016975008	0.0016975008	0.0024950247
380.51322	5.1572539e-15	2.5447372e-15	1.4316659e-14
382.08559	0.00045814916	0.00045814916	0.00069693122
383.65796	8.5940193e-15	9.9409347e-14	8.4688792e-14
385.23033	1.2550696e-13	6.7106085e-13	2.0505627e-13
386.8027	0.00040819626	0.00040819626	0.00064786137
388.37507	0.00033815242	0.00033815242	0.00054326237
389.94744	0.00027726647	0.00027726647	0.0004505077
391.51981	0.00022420508	0.00022420508	0.00036811362
393.09217	0.0001780563	0.0001780563	0.00029517744
394.66454	0.00013812001	0.00013812001	0.00023101192
396.23691	0.00010376155	0.00010376155	0.00017496663
397.80928	7.4439831e-05	7.4439831e-05	0.00012646311
399.38165	4.9693171e-05	4.9693171e-05	8.4995837e-05
400.95402	2.9144914e-05	2.9144914e-05	5.0158824e-05
402.52639	1.2569655e-05	1.2569655e-05	2.1751441e-05
404.09875	2.5577679e-15	3.5686109e-15	8.3745972e-16
405.67112	7.5525485e-06	7.5525485e-06	1.3195129e-05
407.24349	1.008834e-14	1.7301454e-14	2.2492926e-15
408.81586	8.3255988e-14	4.0511334e-14	1.3491015e-13
410.38823	4.7560163e-05	4.7560163e-05	8.3973065e-05
411.9606	4.2174823e-05	4.2174823e-05	7.4651006e-05
413.53297	3.8258454e-05	3.8258454e-05	6.7854849e-05
415.10534	3.26329e-05	3.26329e-05	5.7966678e-05
416.6777	2.333989e-05	2.333989e-05	4.1518307e-05
418.25007	1.5387831e-14	1.5751744e-14	9.673589e-15
419.82244	4.424172e-14	5.601099e-14	9.357629e-14
421.39481	1.6672451e-05	1.6672451e-05	2.9697251e-05
422.96718	1.2180546e-14	2.4521984e-15	1.948901e-14
424.53955	1.6312206e-05	1.6312206e-05	2.904638e-05
426.11192	3.3830557e-05	3.3830557e-05	6.0185828e-05
427.68429	5.3062529e-05	5.3062529e-05	9.4297032e-05
429.25665	7.4288769e-05	7.4288769e-05	0.0001318382
430.82902	9.7706402e-05	9.7706402e-05	0.00017312724
432.40139	0.00012352724	0.00012352724	0.00021848174
433.97376	0.00015194915	0.00015194915	0.00026820659
435.54613	0.00018318918	0.00018318918	0.00032263402
437.1185	0.00021749125	0.00021749125	0.0003821341
438.69087	0.00025512019	0.00025512019	0.0004471083
440.26323	0.00029636025	0.00029636025	0.00051798359
441.8356	0.00034146941	0.00034146941	0.00059515557
443.40797	0.00039068847	0.00039068847	0.00067897301
444.98034	0.00044414642	0.00044414642	0.00076959219
446.55271	0.00050169039	0.00050169039	0.00086669827
448.12508	0.00056255462	0.00056255462	0.00096893004
449.69745	0.00062449943	0.00062449943	0.0010724253
451.26982	0.00068144321	0.00068144321	0.0011668104
452.84218	0.0007154917	0.0007154917	0.0012216809
454.41455	0.00065894512	0.00065894512	0.0011221234
455.98692	1.5531006e-14	4.9408476e-15	9.5775177e-15
457.55929	7.5630338e-14	1.0364341e-14	2.1614924e-13
459.13166	0.0021874062	0.0021874062	0.0037069697
460.70403	0.0022588983	0.0022588983	0.0038232343
462.2764	0.0024745253	0.0024745253	0.0041866646
463.84877	0.0027886775	0.0027886775	0.0047210379
465.42113	0.0032015007	0.0032015007	0.0054297074
466.9935	0.0037339162	0.0037339162	0.0063538463
468.56587	0.0044270993	0.0044270993	0.0075736993
470.13824	0.005356116	0.005356116	0.0092364623
471.71061	0.0066753005	0.0066753005	0.011645322
473.28298	0.0088164168	0.0088164168	0.01563724
474.85535	0.014496092	0.014496092	0.026326931
476.42771	2.1443484e-13	7.9010995e-14	4.4568538e-13
478.00008	0.01057872	0.01057872	0.020906731
479.57245	0.017061109	0.017061109	0.036327687
481.14482	0.026694732	0.026694732	0.062813565
482.71719	0.045431711	0.045431711	0.10689533
484.28956	0.094740945	0.094740945	0.11355526
485.86193	0.23652726	0.23652726	0.087359088
487.4343	0.14382611	0.14382611	0.072109048
489.00666	0.095828007	0.095828007	0.066060893
490.57903	0.082207247	0.082207247	0.066327011
492.1514	0.082846895	0.082846895	0.073032905
493.72377	0.097075239	0.097075239	0.090370028
495.29614	0.14124292	0.14124292	0.13621901
496.86851	0.36379821	0.36379821	0.35921633
498.44088	0.44502979	0.44502979	0.44638041
500.01325	0.18195533	0.18195533	0.18431747
501.58561	3.6049856e-13	8.8260231e-14	6.297459e-14
503.15798	0.0273777	0.0273777	0.028062116
504.73035	0.024825956	0.024825956	0.025481453
506.30272	0.021792571	0.021792571	0.022362823
507.87509	0.019716966	0.019716966	0.020201641
509.44746	0.018669447	0.018669447	0.019078423
511.01983	0.018767123	0.018767123	0.019111508
512.59219	0.020587153	0.020587153	0.020877068
514.16456	0.026419531	0.026419531	0.026663583
515.73693	0.051974589	0.051974589	0.052178681
517.3093	0.090373684	0.090373684	0.090214747
518.88167	0.018673421	0.018673421	0.018528838
520.45404	0.0087557177	0.0087557177	0.0086334753
522.02641	0.0050541833	0.0050541833	0.0049512775
523.59878	0.0032130421	0.0032130421	0.0031266322
525.17114	0.0021587789	0.0021587789	0.0020864161
526.74351	0.0015023078	0.0015023078	0.001441906
528.31588	0.0010702481	0.0010702481	0.0010200319
529.88825	0.00077456003	0.00077456003	0.00073301578
531.46062	0.00056630925	0.00056630925	0.00053214384
533.03299	0.0004164489	0.0004164489	0.00038855493
534.60536	0.00030682672	0.00030682672	0.00028425382
536.17773	0.00022564179	0.00022564179	0.00020757277
537.75009	0.00016497335	0.00016497335	0.0001507044
539.32246	0.00011935168	0.00011935168	0.00010827584
540.89483	8.4927398e-05	8.4927398e-05	7.6520743e-05
542.4672	5.8929792e-05	5.8929792e-05	5.2739837e-05
544.03957	3.9335052e-05	3.9335052e-05	3.4970953e-05
545.61194	2.4639236e-05	2.4639236e-05	2.1763546e-05
547.18431	1.3724011e-05	1.3724011e-05	1.2045664e-05
548.75667	5.7292661e-06	5.7292661e-06	4.9976639e-06
550.32904	4.5517597e-16	4.1210116e-15	5.0094381e-15
551.90141	3.9669301e-06	3.9669301e-06	3.4192541e-06
553.47378	6.5664582e-06	6.5664582e-06	5.6274802e-06
555.04615	8.1094684e-06	8.1094684e-06	6.9126552e-06
556.61852	8.7024204e-06	8.7024204e-06	7.3793136e-06
558.19089	2.8443675e-14	1.3976491e-13	1.6475155e-13
559.76326	1.7886562e-05	1.7886562e-05	1.5013728e-05
561.33562	8.4126174e-14	3.1703031e-14	8.4203397e-14
562.90799	3.0434466e-06	3.0434466e-06	2.5335595e-06
564.48036	2.5770898e-06	2.5770898e-06	2.1377295e-06
566.05273	1.4163143e-06	1.4163143e-06	1.1690817e-06
567.6251	6.2986798e-15	1.1975471e-15	3.0469089e-14
569.19747	1.5425272e-06	1.5425272e-06	1.2635465e-06
570.76984	3.1573287e-06	3.1573287e-06	2.5802269e-06
572.34221	4.7804648e-06	4.7804648e-06	3.8953153e-06
573.91457	6.3967604e-06	6.3967603e-06	5.2002736e-06
575.48694	7.9730707e-06	7.9730707e-06	6.4680157e-06
577.05931	9.4817824e-06	9.4817824e-06	7.6764031e-06
578.63168	1.0928872e-05	1.0928872e-05	8.8361972e-06
580.20405	1.2259681e-05	1.2259681e-05	9.898951e-06
581.77642	1.346038e-05	1.346038e-05	1.0857771e-05
583.34879	1.4502401e-05	1.4502401e-05	1.1694607e-05
584.92115	1.5217002e-05	1.5217002e-05	1.2263201e-05
586.49352	1.5381017e-05	1.5381017e-05	1.2392728e-05
588.06589	1.397398e-05	1.397398e-05	1.1264034e-05
589.63826	4.8120611e-14	7.4672446e-14	5.0100866e-13
591.21063	3.512504e-05	3.5125039e-05	2.8339668e-05
592.783	2.8214931e-05	2.8214931e-05	2.2791821e-05
594.35537	2.7148225e-05	2.7148225e-05	2.196966e-05
595.92774	2.7011165e-05	2.7011165e-05	2.1893947e-05
597.5001	2.7207036e-05	2.7207036e-05	2.2099175e-05
599.07247	2.7491197e-05	2.7491197e-05	2.2381018e-05
600.64484	2.7802808e-05	2.7802808e-05	2.2693447e-05
602.21721	2.8116029e-05	2.8116029e-05	2.301731e-05
603.78958	2.8385851e-05	2.8385851e-05	2.3312083e-05
605.36195	2.8613476e-05	2.8613476e-05	2.3580402e-05
606.93432	2.8798767e-05	2.8798767e-05	2.3822805e-05
608.50669	2.8925839e-05	2.8925839e-05	2.4024358e-05
610.07905	2.8987444e-05	2.8987444e-05	2.4178054e-05
611.65142	2.8991483e-05	2.8991483e-05	2.4291354e-05
613.22379	2.89304e-05	2.89304e-05	2.4357053e-05
614.79616	2.8781546e-05	2.8781546e-05	2.4353344e-05
616.36853	2.8556864e-05	2.8556864e-05	2.4292329e-05
617.9409	2.8195218e-05	2.8195218e-05	2.4117271e-05
619.51327	2.7635925e-05	2.7635925e-05	2.3775127e-05
621.08563	2.6685937e-05	2.6685938e-05	2.3096656e-05
622.658	2.4377186e-05	2.4377187e-05	2.123101e-05
624.23037	5.2557411e-13	1.8340453e-14	3.2650762e-13
625.80274	3.2907417e-05	3.2907417e-05	2.9030109e-05
627.37511	2.9927448e-05	2.9927448e-05	2.6584616e-05
628.94748	2.8556842e-05	2.8556842e-05	2.554603e-05
630.51985	2.7507355e-05	2.7507355e-05	2.4785085e-05
632.09222	2.648515e-05	2.648515e-05	2.4041509e-05
633.66458	2.5298627e-05	2.5298627e-05	2.3139406e-05
635.23695	2.3577986e-05	2.3577986e-05	2.1733194e-05
636.80932	2.0030159e-05	2.0030159e-05	1.8610062e-05
638.38169	7.3556348e-15	5.4553802e-15	1.5493757e-14
639.95406	3.189227e-14	2.6709023e-14	8.4015051e-15
641.52643	2.5760406e-05	2.5760406e-05	2.4534058e-05
643.0988	2.537671e-05	2.537671e-05	2.4376717e-05
644.67117	2.4490041e-05	2.4490041e-05	2.3730527e-05
646.24353	2.3624772e-05	2.3624772e-05	2.3095619e-05
647.8159	2.280751e-05	2.280751e-05	2.2497536e-05
649.38827	2.2024365e-05	2.2024365e-05	2.1924204e-05
650.96064	2.1277695e-05	2.1277696e-05	2.1377746e-05
652.53301	2.0571301e-05	2.0571301e-05	2.0862706e-05
654.10538	1.9916431e-05	1.9916431e-05	2.0391244e-05
655.67775	1.9345196e-05	1.9345196e-05	1.9997232e-05
657.25011	1.8904597e-05	1.8904597e-05	1.9732891e-05
658.82248	1.8732909e-05	1.8732909e-05	1.9746465e-05
660.39485	1.9188001e-05	1.9188001e-05	2.0430354e-05
661.96722	2.2118832e-05	2.2118832e-05	2.3786655e-05
663.53959	8.078899e-15	2.7254602e-14	5.3229801e-14
665.11196	4.7735873e-15	1.6040303e-14	9.2347765e-15
666.68433	6.5335582e-06	6.5335582e-06	7.2456475e-06
668.2567	7.5382581e-06	7.5382582e-06	8.4502855e-06
669.82906	7.5594464e-06	7.5594464e-06	8.5647711e-06
671.40143	7.2324352e-06	7.2324352e-06	8.2822604e-06
672.9738	6.7528533e-06	6.7528533e-06	7.8147671e-06
674.54617	6.1845849e-06	6.1845849e-06	7.2358129e-06
676.11854	5.5765815e-06	5.5765815e-06	6.5969544e-06
677.69091	4.9542429e-06	4.9542429e-06	5.925923e-06
679.26328	4.326993e-06	4.326993e-06	5.2350329e-06
680.83565	3.7146906e-06	3.7146906e-06	4.5450777e-06
682.40801	3.1210253e-06	3.1210253e-06	3.8625446e-06
683.98038	2.5529134e-06	2.5529134e-06	3.1967967e-06
685.55275	2.0201776e-06	2.0201776e-06	2.5599863e-06
687.12512	1.5312469e-06	1.5312469e-06	1.9634913e-06
688.69749	1.0925935e-06	1.0925935e-06	1.4175354e-06
690.26986	7.0821918e-07	7.0821917e-07	9.3073157e-07
691.84223	3.9229266e-07	3.9229266e-07	5.2158667e-07
693.41459	1.4636392e-07	1.4636391e-07	1.9889125e-07
694.98696	4.069505e-15	2.8613976e-15	5.3097255e-15
696.55933	2.326995e-14	9.9113578e-15	2.2610414e-15
698.1317	1.1270401e-14	1.940926e-14	1.2720065e-14
699.70407	1.6424657e-14	1.3737974e-14	4.576478e-15
701.27644	2.6801434e-07	2.6801432e-07	3.8475324e-07
702.84881	6.7447808e-07	6.744781e-07	9.7770454e-07
704.42118	1.2279298e-06	1.2279298e-06	1.8049014e-06
705.99354	1.9529885e-06	1.9529885e-06	2.9082342e-06
707.56591	2.8594848e-06	2.8594848e-06	4.3202648e-06
709.13828	3.9827858e-06	3.9827858e-06	6.0976158e-06
710.71065	5.3287919e-06	5.3287919e-06	8.2775755e-06
712.28302	6.9333652e-06	6.9333653e-06	1.0926334e-05
713.85539	8.8269771e-06	8.8269772e-06	1.4111538e-05
715.42776	1.1027633e-05	1.1027633e-05	1.7897817e-05
717.00013	1.3580398e-05	1.3580398e-05	2.2379134e-05
718.57249	1.6522751e-05	1.6522751e-05	2.7652802e-05
720.14486	1.9892509e-05	1.9892509e-05	3.3827225e-05
721.71723	2.3741424e-05	2.3741424e-05	4.1034474e-05
723.2896	2.8118297e-05	2.8118297e-05	4.941898e-05
724.86197	3.3092116e-05	3.3092116e-05	5.9157706e-05
726.43434	3.8720277e-05	3.8720277e-05	7.0437978e-05
728.00671	4.5073844e-05	4.5073844e-05	8.3479085e-05
729.57907	5.2235838e-05	5.2235838e-05	9.8531999e-05
731.15144	6.0280966e-05	6.0280966e-05	0.00011586362
732.72381	6.9292678e-05	6.9292678e-05	0.00013576325
734.29618	7.9323654e-05	7.9323654e-05	0.00015849646
735.86855	9.0393235e-05	9.0393235e-05	0.00018425584
737.44092	0.00010237341	0.00010237341	0.00021295447
739.01329	0.00011480738	0.00011480738	0.00024371842
740.58566	0.00012591732	0.00012591732	0.00027279723
742.15802	0.00012761838	0.00012761838	0.00028202985
743.73039	6.1726993e-13	2.2422522e-14	1.2489369e-13
745.30276	0.00029469352	0.00029469352	0.00067577168
746.87513	0.00028695348	0.00028695348	0.00066818428
748.4475	0.00031224071	0.00031224071	0.0007357317
750.01987	0.00034894936	0.00034894936	0.00082787937
751.59224	0.00039424571	0.00039424571	0.000935093
753.16461	0.00044788536	0.00044788536	0.0010519334
754.73697	0.00051025823	0.00051025823	0.0011719817
756.30934	0.00058127377	0.00058127377	0.0012857445
757.88171	0.00065871511	0.00065871511	0.0013779557
759.45408	0.00073155036	0.00073155036	0.0014182498
761.02645	0.00074328525	0.00074328525	0.0013071479
762.59882	9.9290876e-14	3.2760386e-13	8.0074599e-14
764.17119	0.0023213822	0.0023213822	0.0031325967
765.74355	0.0022383757	0.0022383757	0.002564378
767.31592	0.0025962251	0.0025962251	0.0024627594
768.88829	0.0032014263	0.0032014263	0.0024451015
770.46066	0.0041396996	0.0041396996	0.0024570351
772.03303	0.0056642912	0.0056642912	0.0024844915
773.6054	0.0084469602	0.0084469602	0.0025231607
775.17777	0.014869256	0.014869256	0.0025718492
776.75014	0.042877425	0.042877425	0.0026305736
778.3225	0.057165277	0.057165277	0.0026998589
779.89487	0.020341997	0.020341997	0.0027805314
781.46724	0.013108627	0.013108627	0.0028736451
783.03961	0.01013294	0.01013294	0.0029804896
784.61198	0.0085659716	0.0085659716	0.0031026212
786.18435	0.0076428486	0.0076428486	0.0032419279
787.75672	0.0070737183	0.0070737183	0.0034007028
789.32909	0.0067259494	0.0067259494	0.0035817464
790.90145	0.0065316279	0.0065316279	0.0037885043
792.47382	0.006453795	0.006453795	0.0040252101
794.04619	0.0064721855	0.0064721855	0.0042970919
795.61856	0.0065765456	0.0065765456	0.0046106041
797.19093	0.0067631929	0.0067631929	0.0049736108
798.7633	0.0070329773	0.0070329773	0.0053954347
800.33567	0.0073892119	0.0073892119	0.0058861825
801.90803	0.0078331504	0.0078331504	0.0064535001
803.4804	0.0083491337	0.0083491337	0.0070897792
805.05277	0.0088418084	0.0088418084	0.0077154823
806.62514	0.0087486933	0.0087486933	0.0078243552
808.19751	3.158944e-13	2.3873462e-13	1.9645927e-14
809.76988	0.023095734	0.023095734	0.021550062
811.34225	0.024726604	0.024726604	0.023496518
812.91462	0.032164976	0.032164976	0.031073715
814.48698	0.050218362	0.050218362	0.049244355
816.05935	0.12156485	0.12156485	0.12082474
817.63172	0.1919593	0.1919593	0.19312329
819.20409	0.058893327	0.058893327	0.059903315
820.77646	0.034175515	0.034175515	0.035109437
822.34883	0.023785104	0.023785104	0.024665717
823.9212	0.017292724	0.017292724	0.01812997
825.49357	0.016196921	0.016196921	0.016898718
827.06593	0.016355113	0.016355113	0.017108201
828.6383	0.012631801	0.012631801	0.013296287
830.21067	2.0137512e-14	7.4886935e-14	6.2321298e-14
831.78304	0.014234265	0.014234265	0.015071709
833.35541	0.012831053	0.012831053	0.013598212
834.92778	0.012254944	0.012254944	0.012983888
836.50015	0.012096098	0.012096098	0.012797088
838.07251	0.01227981	0.01227981	0.012957629
839.64488	0.012839137	0.012839137	0.013496544
841.21725	0.013903291	0.013903291	0.014542043
842.78962	0.015772796	0.015772796	0.016393961
844.36199	0.019180325	0.019180325	0.019784174
845.93436	0.026345289	0.026345289	0.026930131
847.50673	0.048089858	0.048089858	0.048641933
849.0791	0.18362797	0.18362797	0.18349363
850.65146	0.038311742	0.038311742	0.037756262
852.22383	0.018338237	0.018338237	0.01779008
853.7962	0.011425174	0.011425174	0.01088836
855.36857	0.0079804426	0.0079804426	0.0074548276
856.94094	0.0059439516	0.0059439516	0.00542912
858.51331	0.004613686	0.004613686	0.0041092412
860.08568	0.0036859004	0.0036859004	0.0031914967
861.65805	0.0030081084	0.0030081084	0.0025234515
863.23041	0.002495524	0.002495524	0.0020203692
864.80278	0.0020973483	0.0020973483	0.0016314994
866.37515	0.0017813536	0.0017813536	0.0013246656
867.94752	0.0015261575	0.0015261575	0.0010785427
869.51989	0.0013170336	0.0013170336	0.00087847221
871.09226	0.0011435418	0.0011435418	0.00071410072
872.66463	0.00099808024	0.00099808024	0.00057794345
874.23699	0.00087499834	0.00087499834	0.00046451767
875.80936	0.00077001547	0.00077001547	0.00036979758
877.38173	0.00067983615	0.00067983615	0.00029089639
878.9541	0.00060188372	0.00060188372	0.00022592688
880.52647	0.00053412509	0.00053412509	0.0001740552
882.09884	0.00047492865	0.00047492865	0.00013568254
883.67121	0.00042297813	0.00042297813	0.00011231436
885.24358	0.00037720025	0.00037720025	0.00010468879
886.81594	0.00033671012	0.00033671012	0.0001098554
888.38831	0.00030077833	0.00030077833	0.00012233092
889.96068	0.00026879232	0.00026879232	0.00013769493
891.53305	0.00024024039	0.00024024039	0.00015351389
893.10542	0.00021468822	0.00021468822	0.00016865408
894.67779	0.00019176729	0.00019176729	0.00018264082
896.25016	0.00017116423	0.00017116423	0.00019531395
897.82253	0.00015261302	0.00015261302	0.00020666171
899.39489	0.00013587959	0.00013587959	0.0002167501
900.96726	0.00012076619	0.00012076619	0.00022567721
902.53963	0.00010709739	0.00010709739	0.00023356689
904.112	9.4736009e-05	9.4736009e-05	0.00024054982
905.68437	8.3559612e-05	8.3559612e-05	0.00024679965
907.25674	7.3469716e-05	7.3469716e-05	0.00025257634
908.82911	6.4431132e-05	6.4431132e-05	0.00025835731
910.40147	5.6546163e-05	5.6546164e-05	0.00026543047
911.97384	5.0482416e-05	5.0482416e-05	0.000278887
913.54621	1.8780904e-13	8.3671804e-14	5.7450592e-14
915.11858	2.4613373e-05	2.4613373e-05	0.00019377809
916.69095	3.1839589e-14	1.4492561e-13	4.5808593e-14
918.26332	2.3665827e-05	2.3665826e-05	0.00028220743
919.83569	3.0782145e-13	5.0131019e-14	6.1615609e-14
921.40806	1.2894384e-05	1.2894384e-05	0.00026462894
922.98042	9.1512403e-06	9.1512404e-06	0.00027262419
924.55279	5.5907894e-06	5.5907894e-06	0.00027658971
926.12516	2.7176139e-06	2.7176139e-06	0.0002818731
927.69753	2.8497881e-06	2.849788e-06	0.00029158237
929.2699	5.8476191e-06	5.8476191e-06	0.00031456875
930.84227	1.1452249e-05	1.1452249e-05	0.00040763675
932.41464	3.9540712e-14	1.5081569e-14	3.2962316e-14
933.98701	7.5315662e-06	7.5315663e-06	0.00016570844
935.55937	1.0403041e-05	1.0403041e-05	0.00019490374
937.13174	1.2481619e-05	1.2481619e-05	0.00020538646
938.70411	1.4188852e-05	1.4188852e-05	0.0002097507
940.27648	1.5654325e-05	1.5654325e-05	0.00021133064
941.84885	1.6926616e-05	1.6926616e-05	0.00021138134
943.42122	1.8038132e-05	1.8038132e-05	0.00021048982
944.99359	1.9008772e-05	1.9008772e-05	0.00020896634
946.56595	1.9852518e-05	1.9852518e-05	0.00020699146
948.13832	2.0580554e-05	2.0580554e-05	0.00020467867
949.71069	2.120294e-05	2.120294e-05	0.00020210427
951.28306	2.1729277e-05	2.1729277e-05	0.00019932257
952.85543	2.2166064e-05	2.2166064e-05	0.00019637137
954.4278	2.2521193e-05	2.2521193e-05	0.00019328108
956.00017	2.280001e-05	2.280001e-05	0.00019007368
957.57254	2.300901e-05	2.300901e-05	0.00018676817
959.1449	2.3153628e-05	2.3153628e-05	0.00018337963
960.71727	2.3237309e-05	2.3237309e-05	0.00017991905
962.28964	2.3265663e-05	2.3265663e-05	0.00017639798
963.86201	2.3242508e-05	2.3242508e-05	0.00017282506
965.43438	2.3171605e-05	2.3171605e-05	0.00016920795
967.00675	2.3056821e-05	2.3056821e-05	0.00016555375
968.57912	2.2900262e-05	2.2900262e-05	0.00016186725
970.15149	2.2707043e-05	2.2707043e-05	0.0001581558
971.72385	2.2477792e-05	2.2477792e-05	0.00015442195
973.29622	2.2215933e-05	2.2215933e-05	0.00015067072
974.86859	2.1924522e-05	2.1924522e-05	0.00014690654
976.44096	2.1606076e-05	2.1606076e-05	0.00014313307
978.01333	2.1260778e-05	2.1260778e-05	0.00013935147
979.5857	2.0892563e-05	2.0892563e-05	0.00013556642
981.15807	2.050286e-05	2.050286e-05	0.00013177993
982.73043	2.0093038e-05	2.0093038e-05	0.00012799373
984.3028	1.9665106e-05	1.9665106e-05	0.00012420994
985.87517	1.9218855e-05	1.9218855e-05	0.00012042818
987.44754	1.8758254e-05	1.8758254e-05	0.00011665181
989.01991	1.8282236e-05	1.8282236e-05	0.00011287869
990.59228	1.7791016e-05	1.7791016e-05	0.00010910718
992.16465	1.7287831e-05	1.7287831e-05	0.00010533753
993.73702	1.6769714e-05	1.6769714e-05	0.0001015622
995.30938	1.6238922e-05	1.6238922e-05	9.7776227e-05
996.88175	1.5690925e-05	1.5690925e-05	9.3963589e-05
998.45412	1.5126537e-05	1.5126537e-05	9.0106124e-05
1000.0265	1.4536768e-05	1.4536768e-05	8.6162134e-05
1001.5989	1.3908666e-05	1.3908666e-05	8.2058349e-05
1003.1712	1.3220904e-05	1.3220904e-05	7.7651712e-05
1004.7436	1.2414436e-05	1.2414436e-05	7.2603213e-05
1006.316	1.132432e-05	1.132432e-05	6.5960476e-05
1007.8883	9.2885785e-06	9.2885784e-06	5.3894755e-05
1009.4607	1.1640225e-13	5.1345775e-14	2.0106921e-14
1011.0331	2.0978196e-05	2.0978196e-05	0.00012075509
1012.6054	1.883522e-05	1.883522e-05	0.00010802865
1014.1778	4.4632225e-14	3.8432748e-14	7.3995057e-14
1015.7502	7.951678e-06	7.951678e-06	4.5294105e-05
1017.3225	8.5642288e-06	8.5642288e-06	4.8673581e-05
1018.8949	8.4189337e-06	8.4189337e-06	4.7706444e-05
1020.4673	8.0727052e-06	8.0727051e-06	4.5624041e-05
1022.0397	7.6566678e-06	7.6566678e-06	4.316042e-05
1023.612	7.211766e-06	7.2117659e-06	4.0555854e-05
1025.1844	6.7582477e-06	6.7582477e-06	3.7912391e-05
1026.7568	6.304506e-06	6.304506e-06	3.5277517e-05
1028.3291	5.8511581e-06	5.8511581e-06	3.2673086e-05
1029.9015	5.4055837e-06	5.4055837e-06	3.0119469e-05
1031.4739	4.9679629e-06	4.9679629e-06	2.7626169e-05
1033.0462	4.5419416e-06	4.5419416e-06	2.5204826e-05
1034.6186	4.1279622e-06	4.1279621e-06	2.2864217e-05
1036.191	3.7299038e-06	3.7299038e-06	2.0618586e-05
1037.7633	3.3489895e-06	3.3489895e-06	1.8482999e-05
1039.3357	2.9891739e-06	2.9891739e-06	1.6470757e-05
1040.9081	2.6155656e-06	2.6155657e-06	1.4375531e-05
1042.4804	1.04559e-14	1.8151458e-14	2.823715e-14
1044.0528	2.7442641e-14	2.1189884e-14	2.8291344e-14
1045.6252	7.9127378e-07	7.9127376e-07	4.3264767e-06
1047.1976	6.9890175e-07	6.9890175e-07	3.8232178e-06
1048.7699	4.8424049e-07	4.8424046e-07	2.6433543e-06
1050.3423	2.4524665e-07	2.4524666e-07	1.3211668e-06
1051.9147	4.4394262e-15	6.895722e-16	1.1053792e-14
1053.487	2.2506754e-07	2.2506753e-07	1.2279065e-06
1055.0594	4.1886866e-07	4.1886864e-07	2.2695865e-06
1056.6318	5.2149189e-07	5.2149195e-07	2.8107466e-06
1058.2041	1.6414466e-14	1.6993623e-14	2.4026197e-14
1059.7765	1.9369031e-14	9.7511082e-14	2.6092733e-14
1061.3489	1.505282e-06	1.5052819e-06	8.1140803e-06
1062.9212	1.6680612e-06	1.6680612e-06	8.9899427e-06
1064.4936	1.7966453e-06	1.7966454e-06	9.6832295e-06
1066.066	1.9128412e-06	1.9128412e-06	1.0298596e-05
1067.6383	2.0135668e-06	2.0135668e-06	1.082852e-05
1069.2107	2.0977619e-06	2.0977619e-06	1.1265045e-05
1070.7831	2.1640607e-06	2.1640607e-06	1.1601779e-05
1072.3555	2.2093202e-06	2.2093202e-06	1.183216e-05
1073.9278	2.2353519e-06	2.2353519e-06	1.1955954e-05
1075.5002	2.2407854e-06	2.2407854e-06	1.1971638e-05
1077.0726	2.2275745e-06	2.2275745e-06	1.1884595e-05
1078.6449	2.1969021e-06	2.1969021e-06	1.1709668e-05
1080.2173	2.1642361e-06	2.1642361e-06	1.1513072e-05
1081.7897	2.1775833e-06	2.1775833e-06	1.1590748e-05
1083.362	9.2296063e-14	3.3263101e-14	1.184333e-13
1084.9344	2.7953342e-13	6.8934359e-14	1.2913493e-13
1086.5068	1.7558239e-06	1.7558238e-06	9.3423803e-06
1088.0791	1.4579124e-06	1.4579123e-06	7.6910429e-06
1089.6515	1.2018566e-06	1.2018567e-06	6.3346884e-06
1091.2239	9.3576229e-07	9.3576224e-07	4.9366007e-06
1092.7962	6.5012243e-07	6.5012239e-07	3.428864e-06
1094.3686	3.4011604e-07	3.4011602e-07	1.7880185e-06
1095.941	1.1415786e-14	1.1396383e-15	8.9742564e-14
1097.5133	3.6560437e-07	3.6560422e-07	1.9356441e-06
1099.0857	7.7115725e-07	7.7115701e-07	4.0366132e-06
1100.6581	1.2000781e-06	1.2000781e-06	6.2893327e-06
1102.2305	1.6681586e-06	1.6681586e-06	8.7114158e-06
1103.8028	2.1648971e-06	2.164897e-06	1.1293738e-05
1105.3752	2.6973777e-06	2.6973776e-06	1.4043061e-05
1106.9476	3.261894e-06	3.2618939e-06	1.6952409e-05
1108.5199	3.8566232e-06	3.8566233e-06	2.0009675e-05
1110.0923	4.476343e-06	4.4763431e-06	2.3182012e-05
1111.6647	5.0985993e-06	5.0985992e-06	2.6368593e-05
1113.237	5.6694879e-06	5.6694879e-06	2.9251136e-05
1114.8094	5.8606421e-06	5.8606421e-06	3.01627e-05
1116.3818	1.2591107e-12	1.4448562e-13	1.8454407e-13
1117.9541	1.0848954e-05	1.0848954e-05	5.5856894e-05
1119.5265	1.1815013e-05	1.1815013e-05	6.057381e-05
1121.0989	1.4055153e-05	1.4055153e-05	7.1853964e-05
1122.6712	2.1174829e-05	2.1174829e-05	0.00010795607
1124.2436	2.5151025e-14	7.7256694e-14	9.2882202e-14
1125.816	8.4256753e-06	8.4256753e-06	4.2787298e-05
1127.3884	1.1127387e-05	1.1127387e-05	5.6348523e-05
1128.9607	1.2943328e-05	1.2943328e-05	6.534886e-05
1130.5331	1.4493565e-05	1.4493565e-05	7.2992694e-05
1132.1055	1.5979673e-05	1.5979673e-05	8.0234173e-05
1133.6778	1.7469363e-05	1.7469363e-05	8.7508566e-05
1135.2502	1.9088667e-05	1.9088667e-05	9.5293905e-05
1136.8226	2.098312e-05	2.098312e-05	0.00010443461
1138.3949	2.3553362e-05	2.3553362e-05	0.00011701051
1139.9673	4.6293302e-13	3.1303466e-14	2.5195708e-13
1141.5397	1.7603515e-05	1.7603515e-05	8.6878178e-05
1143.112	2.0262294e-05	2.0262294e-05	9.9524046e-05
1144.6844	1.9751248e-05	1.9751248e-05	9.6608974e-05
1146.2568	6.3382755e-14	1.9371317e-14	1.2559618e-13
1147.8291	3.3753686e-05	3.3753686e-05	0.00016383832
1149.4015	3.3762128e-05	3.3762128e-05	0.00016319202
1150.9739	3.4638272e-05	3.4638272e-05	0.0001666899
1152.5463	3.589642e-05	3.589642e-05	0.00017195816
1154.1186	3.7318514e-05	3.7318514e-05	0.00017794442
1155.691	3.8831324e-05	3.8831324e-05	0.00018424416
1157.2634	4.0388486e-05	4.0388486e-05	0.00019064481
1158.8357	4.196011e-05	4.196011e-05	0.00019701188
1160.4081	4.3532433e-05	4.3532433e-05	0.00020325122
1161.9805	4.5086571e-05	4.5086571e-05	0.00020927231
1163.5528	4.6600825e-05	4.6600825e-05	0.00021498267
1165.1252	4.8059531e-05	4.8059531e-05	0.00022029215
1166.6976	4.9438008e-05	4.9438008e-05	0.00022509504
1168.2699	5.07121e-05	5.07121e-05	0.00022927703
1169.8423	5.1851241e-05	5.1851242e-05	0.00023270613
1171.4147	5.2821186e-05	5.2821186e-05	0.00023523307
1172.987	5.3581013e-05	5.3581013e-05	0.00023668591
1174.5594	5.4080358e-05	5.4080358e-05	0.00023686447
1176.1318	5.4261275e-05	5.4261275e-05	0.00023553902
1177.7042	5.4053198e-05	5.4053198e-05	0.00023244157
1179.2765	5.3376247e-05	5.3376247e-05	0.00022726481
1180.8489	5.2126675e-05	5.2126675e-05	0.00021964259
1182.4213	5.0186883e-05	5.0186883e-05	0.00020915374
1183.9936	4.741046e-05	4.741046e-05	0.00019530004
1185.566	4.3619826e-05	4.3619825e-05	0.00017749527
1187.1384	3.8602625e-05	3.8602625e-05	0.00015505138
1188.7107	3.2093425e-05	3.2093425e-05	0.00012714798
1190.2831	2.3771357e-05	2.3771357e-05	9.2815328e-05
1191.8555	1.3238705e-05	1.3238705e-05	5.0895364e-05
1193.4278	6.985521e-14	3.6778514e-15	2.5921904e-14
1195.0002	1.6555975e-05	1.6555976e-05	6.1531664e-05
1196.5726	3.7201779e-05	3.7201779e-05	0.00013570767
1198.1449	6.290756e-05	6.290756e-05	0.00022495205
1199.7173	9.4900895e-05	9.4900895e-05	0.00033219934
1201.2897	0.00013473442	0.00013473442	0.00046099372
1202.8621	0.0001843914	0.0001843914	0.00061560986
1204.4344	0.00024636844	0.00024636844	0.00080110087
1206.0068	0.0003237712	0.0003237712	0.0010232229
1207.5792	0.00042024542	0.00042024542	0.0012878204
1209.1515	0.00053937901	0.00053937901	0.0015985853
1210.7239	0.00068194504	0.00068194504	0.0019490196
1212.2963	0.00083360599	0.00083360599	0.0022901179
1213.8686	0.00089597973	0.00089597973	0.0023581515
1215.441	1.1857496e-13	3.8815443e-15	1.1584528e-13
1217.0134	0.011419699	0.011419699	0.026967168
1218.5857	8.5420886e-14	3.8722714e-14	2.8766565e-14
1220.1581	0.0035794473	0.0035794473	0.0074326163
1221.7305	0.0060087284	0.0060087284	0.011554786
1223.3028	0.009462902	0.009462902	0.016652096
1224.8752	0.015538264	0.015538264	0.024649831
1226.4476	0.028289999	0.028289999	0.039676614
1228.02	0.064344453	0.064344453	0.077696432
1229.5923	0.23550249	0.23550249	0.2359302
1231.1647	5.2565389e-13	1.0241114e-12	1.4359726e-13
1232.7371	0.14462167	0.14462167	0.078975202
1234.3094	0.18542787	0.18542787	0.054540673
1235.8818	0.76591704	0.76591703	0.042756485
1237.4542	0.13206057	0.13206057	0.035697181
1239.0265	0.053485174	0.053485174	0.030699518
1240.5989	0.029559665	0.029559665	0.02663897
1242.1713	0.018316892	0.018316892	0.022943736
1243.7436	0.011837243	0.011837243	0.019297032
1245.316	0.00763012	0.00763012	0.015538152
1246.8884	0.0047003803	0.0047003803	0.011629083
1248.4607	0.002591704	0.002591704	0.0076359871
1250.0331	0.0010707321	0.0010707321	0.0037012438
1251.6055	1.7855828e-13	2.2526338e-14	2.931971e-13
1253.1779	0.00071789563	0.00071789563	0.0033087235
1254.7502	0.0011631643	0.0011631643	0.0061189242
1256.3226	0.0014054867	0.0014054867	0.0083912498
1257.895	0.0015040373	0.0015040373	0.010144962
1259.4673	0.0015064371	0.0015064371	0.011438243
1261.0397	0.0014487626	0.0014487626	0.012347444
1262.6121	0.0013568152	0.0013568152	0.012951292
1264.1844	0.0012481315	0.0012481315	0.013321428
1265.7568	0.0011340304	0.0011340304	0.013518212
1267.3292	0.0010214331	0.0010214331	0.013589794
1268.9015	0.00091426254	0.00091426254	0.013572852
1270.4739	0.00081445381	0.00081445381	0.013493698
1272.0463	0.00072264298	0.00072264298	0.013368691
1273.6186	0.00063851904	0.00063851904	0.013202241
1275.191	0.00056078121	0.00056078121	0.012976749
1276.7634	0.00048584502	0.00048584502	0.012605815
1278.3357	0.00039724452	0.00039724452	0.011589415
1279.9081	1.0647827e-13	7.3534034e-14	4.9786128e-13
1281.4805	0.0003757008	0.0003757008	0.013955155
1283.0529	0.00033036275	0.00033036275	0.013895655
1284.6252	0.00028913124	0.00028913124	0.013844898
1286.1976	0.00025358939	0.00025358939	0.013894372
1287.77	0.00022254039	0.00022254039	0.014031977
1289.3423	0.00019517802	0.00019517802	0.014257027
1290.9147	0.00017094176	0.00017094176	0.014577783
1292.4871	0.00014940492	0.00014940492	0.015010054
1294.0594	0.0001302259	0.0001302259	0.015578104
1295.6318	0.00011311937	0.00011311937	0.016317567
1297.2042	9.784559e-05	9.784559e-05	0.017280878
1298.7765	8.4197954e-05	8.4197954e-05	0.018546833
1300.3489	7.2001745e-05	7.2001745e-05	0.020237522
1301.9213	6.1101333e-05	6.1101333e-05	0.022549035
1303.4936	5.1364408e-05	5.1364408e-05	0.025806921
1305.066	4.2677148e-05	4.2677148e-05	0.030554274
1306.6384	3.4940458e-05	3.4940457e-05	0.037575785
1308.2108	2.8074136e-05	2.8074136e-05	0.046908389
1309.7831	2.2018281e-05	2.2018281e-05	0.052494235
1311.3555	1.6737901e-05	1.6737901e-05	0.044689923
1312.9279	1.2254074e-05	1.2254074e-05	0.032400098
1314.5002	8.7041891e-06	8.7041891e-06	0.023407904
1316.0726	6.4818964e-06	6.4818965e-06	0.017536461
1317.645	6.0980106e-06	6.0980106e-06	0.013607928
1319.2173	7.2203946e-06	7.2203946e-06	0.010858812
1320.7897	8.9337464e-06	8.9337464e-06	0.0088538143
1322.3621	1.0713937e-05	1.0713936e-05	0.0073404811
1323.9344	1.2368049e-05	1.2368049e-05	0.0061659374
1325.5068	1.3831132e-05	1.3831132e-05	0.0052333848
1327.0792	1.5087235e-05	1.5087235e-05	0.0044790032
1328.6515	1.6135342e-05	1.6135343e-05	0.0038592121
1330.2239	1.6983883e-05	1.6983883e-05	0.0033433291
1331.7963	1.7645819e-05	1.7645819e-05	0.0029091767
1333.3687	1.8131986e-05	1.8131986e-05	0.0025403591
1334.941	1.8456579e-05	1.8456579e-05	0.0022245057
1336.5134	1.8631657e-05	1.8631657e-05	0.0019521219
1338.0858	1.8669695e-05	1.8669695e-05	0.0017158046
1339.6581	1.8581213e-05	1.8581213e-05	0.0015097029
1341.2305	1.8376807e-05	1.8376807e-05	0.0013291341
1342.8029	1.806661e-05	1.806661e-05	0.0011703077
1344.3752	1.7661575e-05	1.7661575e-05	0.0010301234
1345.9476	1.7168663e-05	1.7168663e-05	0.00090602492
1347.52	1.6598076e-05	1.6598076e-05	0.00079587943
1349.0923	1.5955005e-05	1.5955005e-05	0.00069789867
1350.6647	1.5247857e-05	1.5247857e-05	0.00061056185
1352.2371	1.4482742e-05	1.4482742e-05	0.00053256528
1353.8094	1.3664484e-05	1.3664484e-05	0.00046277263
1355.3818	1.2795201e-05	1.2795201e-05	0.00040016785
1356.9542	1.1876437e-05	1.1876437e-05	0.00034379161
1358.5266	1.089784e-05	1.089784e-05	0.0002926438
1360.0989	9.8312801e-06	9.8312802e-06	0.00024541616
1361.6713	8.5843023e-06	8.5843022e-06	0.00019956668
1363.2437	6.734524e-06	6.734524e-06	0.00014606954
1364.816	1.8748606e-13	1.4168351e-13	1.0319038e-12
1366.3884	8.9794997e-06	8.979499e-06	0.00017029406
1367.9608	7.5568768e-06	7.5568769e-06	0.00013401887
1369.5331	6.6742487e-06	6.6742487e-06	0.00011111065
1371.1055	6.5054083e-06	6.5054082e-06	0.00010156704
1372.6779	4.3279817e-14	3.2797348e-14	4.6867212e-14
1374.2502	1.4248061e-06	1.4248061e-06	1.9696889e-05
1375.8226	1.1254758e-06	1.1254758e-06	1.4643179e-05
1377.395	5.8033369e-07	5.803337e-07	7.1235083e-06
1378.9673	5.9462845e-15	3.9602328e-15	3.0024734e-14
1380.5397	5.4326934e-07	5.4326933e-07	5.9596778e-06
1382.1121	9.5268156e-07	9.5268154e-07	9.8897559e-06
1383.6845	1.1575818e-13	1.6270774e-13	1.3852843e-13
1385.2568	2.6375969e-06	2.6375969e-06	2.4371691e-05
1386.8292	3.5768358e-06	3.5768355e-06	3.1191977e-05
1388.4016	2.41898e-13	1.2314502e-13	3.9845608e-13
1389.9739	1.7605039e-06	1.7605039e-06	1.3616738e-05
1391.5463	2.1049674e-06	2.1049674e-06	1.5449273e-05
1393.1187	2.1485184e-06	2.1485186e-06	1.4937918e-05
1394.691	2.0173383e-06	2.0173383e-06	1.3264686e-05
1396.2634	1.7330069e-06	1.7330068e-06	1.0791848e-05
1397.8358	1.3039813e-06	1.3039815e-06	7.6877498e-06
1399.4081	7.2950603e-07	7.2950604e-07	4.0611147e-06
1400.9805	1.6163611e-14	7.7549429e-16	3.2266787e-14
1402.5529	8.8980228e-07	8.8980218e-07	4.4271786e-06
1404.1252	1.9452998e-06	1.9452999e-06	9.1618201e-06
1405.6976	3.1793286e-06	3.1793284e-06	1.4146087e-05
1407.27	4.6013318e-06	4.6013319e-06	1.9333686e-05
1408.8424	6.2236948e-06	6.2236948e-06	2.4685787e-05
1410.4147	8.0642316e-06	8.0642317e-06	3.0173792e-05
1411.9871	1.0146614e-05	1.0146615e-05	3.5789621e-05
1413.5595	1.2509259e-05	1.2509259e-05	4.1560283e-05
1415.1318	1.522351e-05	1.522351e-05	4.7582788e-05
1416.7042	1.8420372e-05	1.8420372e-05	5.4112304e-05
1418.2766	2.2193821e-05	2.2193821e-05	6.1213215e-05
1419.8489	7.4958504e-14	8.3757656e-14	1.0064592e-12
1421.4213	3.0325828e-05	3.0325828e-05	7.3374536e-05
1422.9937	3.2965086e-14	2.8842844e-14	2.2566309e-14
1424.566	2.0814292e-05	2.0814292e-05	4.3913701e-05
1426.1384	2.7654867e-05	2.7654867e-05	5.4309848e-05
1427.7108	3.2593234e-05	3.2593234e-05	5.9437952e-05
1429.2831	3.6966361e-05	3.6966361e-05	6.2433482e-05
1430.8555	4.1094698e-05	4.1094698e-05	6.408533e-05
1432.4279	4.5065101e-05	4.5065101e-05	6.4664524e-05
1434.0003	4.8875933e-05	4.8875933e-05	6.4279418e-05
1435.5726	5.2482002e-05	5.2482002e-05	6.2973939e-05
1437.145	5.5801594e-05	5.5801594e-05	6.0771147e-05
1438.7174	5.8720916e-05	5.8720916e-05	5.768954e-05
1440.2897	6.1090255e-05	6.1090255e-05	5.375542e-05
1441.8621	6.2718077e-05	6.2718077e-05	4.9011801e-05
1443.4345	6.3359287e-05	6.3359287e-05	4.3529772e-05
1445.0068	6.2704201e-05	6.2704201e-05	3.7417029e-05
1446.5792	6.0359854e-05	6.0359854e-05	3.0830853e-05
1448.1516	5.582776e-05	5.582776e-05	2.3989756e-05
1449.7239	4.8470222e-05	4.8470222e-05	1.7184366e-05
1451.2963	3.7469802e-05	3.7469802e-05	1.0764114e-05
1452.8687	2.1771117e-05	2.1771117e-05	5.0483402e-06
1454.441	6.6023181e-14	2.8435886e-16	2.258878e-14
1456.0134	2.9650354e-05	2.9650353e-05	5.5148605e-06
1457.5858	6.957757e-05	6.957757e-05	1.4259974e-05
1459.1581	0.00012300601	0.00012300601	2.9992305e-05
1460.7305	0.00019433115	0.00019433115	5.7012908e-05
1462.3029	0.00028964878	0.00028964878	0.00010078794
1463.8753	0.00041757543	0.00041757543	0.000168983
1465.4476	0.00059057283	0.00059057283	0.00027286128
1467.02	0.00082717074	0.00082717074	0.00042950277
1468.5924	0.0011558507	0.0011558507	0.00066565422
1470.1647	0.0016222411	0.0016222411	0.0010248803
1471.7371	0.0023033697	0.0023033697	0.0015817839
1473.3095	0.0033384815	0.0033384815	0.0024728631
1474.8818	0.0050038666	0.0050038666	0.0039716471
1476.4542	0.007926194	0.007926194	0.0067034513
1478.0266	0.013854681	0.013854681	0.01242477
1479.5989	0.029767311	0.029767311	0.028187363
1481.1713	0.091039171	0.091039171	0.09069034
1482.7437	0.053539285	0.053539285	0.055925946
1484.316	0.032478524	0.032478524	0.035476976
1485.8884	2.3224646e-13	9.1307447e-14	3.0558238e-14
1487.4608	0.019800154	0.019800154	0.023495982
1489.0332	0.019354747	0.019354747	0.023843447
1490.6055	0.017114791	0.017114791	0.021856264
1492.1779	0.011566033	0.011566033	0.015288654
1493.7503	1.530152e-13	1.200752e-14	4.9978043e-13
1495.3226	0.015274617	0.015274617	0.021552694
1496.895	0.025075122	0.025075122	0.036507903
1498.4674	0.027704557	0.027704557	0.041606904
1500.0397	3.009978e-13	1.6739362e-13	6.0236778e-13
1501.6121	0.01311439	0.01311439	0.020677902
1503.1845	0.01303828	0.01303828	0.021165071
1504.7568	0.011831117	0.011831117	0.019741489
1506.3292	0.010578076	0.010578076	0.018129579
1507.9016	0.009460905	0.009460905	0.01664717
1509.4739	0.0084978785	0.0084978785	0.015346894
1511.0463	0.0076709541	0.0076709541	0.014216636
1512.6187	0.0069561595	0.0069561595	0.013229502
1514.1911	0.0063313958	0.0063313958	0.012357812
1515.7634	0.00577808	0.00577808	0.011576789
1517.3358	0.0052809919	0.0052809919	0.010865024
1518.9082	0.0048276918	0.0048276918	0.01020397
1520.4805	0.0044079111	0.0044079111	0.0095771837
1522.0529	0.0040130191	0.0040130191	0.0089695445
1523.6253	0.0036355821	0.0036355821	0.0083664825
1525.1976	0.003269009	0.003269009	0.0077532255
1526.77	0.0029072515	0.0029072515	0.0071140069
1528.3424	0.0025445408	0.0025445408	0.0064312058
1529.9147	0.002175161	0.002175161	0.0056844184
1531.4871	0.0017932077	0.0017932077	0.0048494771
1533.0595	0.001392342	0.001392342	0.0038976476
1534.6318	0.00096550877	0.00096550877	0.0027955519
1536.2042	0.00050459618	0.00050459618	0.0015071101
1537.7766	7.7226835e-14	3.9828264e-15	5.6164194e-14
1539.349	0.000559942	0.000559942	0.0017396225
1540.9213	0.001189719	0.001189719	0.003681806
1542.4937	0.0019076984	0.0019076984	0.005724344
1544.0661	0.0027375631	0.0027375631	0.0076880823
1545.6384	0.0037102443	0.0037102443	0.0093668796
1547.2108	0.0048663586	0.0048663586	0.010614849
1548.7832	0.0062586553	0.0062586553	0.011398221
1550.3555	0.0079523158	0.0079523158	0.011773623
1551.9279	0.010015565	0.010015565	0.011831722
1553.5003	0.01247823	0.01247823	0.01165496
1555.0726	0.015207243	0.015207243	0.011301027
1556.645	0.017661157	0.017661157	0.010801838
1558.2174	0.018794327	0.018794327	0.010167798
1559.7897	0.017793007	0.017793007	0.0093949687
1561.3621	0.014966634	0.014966634	0.0084950786
1562.9345	0.011341297	0.011341297	0.0076818902
1564.5069	2.6658998e-13	3.1510538e-14	2.4234258e-13
1566.0792	0.036406537	0.036406537	0.023629049
1567.6516	2.6858177e-13	4.7488122e-14	2.6243479e-13
1569.224	0.002927878	0.002927878	0.0021259514
1570.7963	1.1491601e-13	5.209607e-15	6.1141603e-14


==> graphics/data/plate_tf.dat <==
0	0.091503286	0.091503286	0.091503286	0.091503286
1.5723687	0.091613737	0.091613739	0.091613739	0.09201028
3.1447374	0.091946855	0.091946853	0.091946853	0.092703838
4.7171061	0.092507971	0.092507971	0.092507971	0.093595164
6.2894748	0.093306236	0.093306234	0.093306234	0.09469854
7.8618435	0.09435497	0.094354966	0.094354966	0.096031871
9.4342122	0.095672249	0.095672246	0.095672246	0.097617389
11.006581	0.097281724	0.097281722	0.097281722	0.099482594
12.57895	0.099213747	0.09921374	0.09921374	0.10166149
14.151318	0.10150689	0.10150688	0.10150688	0.10419626
15.723687	0.10421011	0.1042101	0.1042101	0.10713948
17.296056	0.10738564	0.10738563	0.10738563	0.11055721
18.868424	0.1111131	0.11111309	0.11111309	0.11453323
20.440793	0.11549535	0.11549533	0.11549533	0.11917511
22.013162	0.12066689	0.12066687	0.12066687	0.12462293
23.58553	0.12680643	0.1268064	0.1268064	0.13106221
25.157899	0.13415596	0.13415593	0.13415593	0.13874358
26.730268	0.14305082	0.14305079	0.14305079	0.14801369
28.302637	0.15396875	0.15396871	0.15396871	0.15936572
29.875005	0.16761367	0.16761363	0.16761363	0.17352537
31.447374	0.1850666	0.18506653	0.18506653	0.19160574
33.019743	0.20807612	0.20807605	0.20807605	0.21540494
34.592111	0.23966675	0.23966667	0.23966667	0.24802819
36.16448	0.28556041	0.2855603	0.2855603	0.29533805
37.736849	0.35804403	0.3580439	0.3580439	0.36988688
39.309217	0.48916784	0.48916765	0.48916765	0.5042649
40.881586	0.79719389	0.7971936	0.7971936	0.81763177
42.453955	2.3713301	2.3713301	2.3713301	2.3713301
44.026323	2.1932365	2.1932339	2.1932339	2.3651375
45.598692	0.72467776	0.72467702	0.72467702	0.76191239
47.171061	0.42503948	0.42503912	0.42503912	0.44453233
48.74343	0.29615111	0.29615089	0.29615089	0.30898283
50.315798	0.2245017	0.2245015	0.2245015	0.23387724
51.888167	0.17893727	0.17893712	0.17893712	0.18620473
53.460536	0.14743732	0.14743718	0.14743718	0.15328735
55.032904	0.12438121	0.1243811	0.1243811	0.12921415
56.605273	0.10678942	0.10678931	0.10678931	0.11085782
58.177642	0.09293527	0.092935175	0.092935175	0.096408652
59.75001	0.081749128	0.08174904	0.08174904	0.084746776
61.322379	0.07253298	0.072532901	0.072532901	0.07514203
62.894748	0.064811947	0.064811872	0.064811872	0.067097984
64.467117	0.058251663	0.058251593	0.058251593	0.060265308
66.039485	0.052609852	0.052609786	0.052609786	0.054390995
67.611854	0.0477066	0.047706538	0.047706538	0.049287239
69.184223	0.043405429	0.04340537	0.04340537	0.044811625
70.756591	0.039600835	0.03960078	0.03960078	0.040854099
72.32896	0.036209852	0.036209801	0.036209801	0.037328147
73.901329	0.033166186	0.033166138	0.033166138	0.03416466
75.473697	0.030416014	0.030415968	0.030415968	0.031307563
77.046066	0.027914915	0.027914871	0.027914871	0.0287106
78.618435	0.025625527	0.025625486	0.025625486	0.026334899
80.190803	0.023515669	0.02351563	0.02351563	0.024147021
81.763172	0.021556709	0.021556672	0.021556672	0.022117265
83.335541	0.019721929	0.019721895	0.019721895	0.020217992
84.90791	0.017984586	0.017984554	0.017984554	0.018421633
86.480278	0.016315035	0.016315004	0.016315004	0.016697762
88.052647	0.014675586	0.014675558	0.014675558	0.015007885
89.625016	0.013009577	0.01300955	0.01300955	0.01329435
91.197384	0.011213703	0.011213679	0.011213679	0.011452324
92.769753	0.0090513909	0.0090513701	0.0090513701	0.0092419622
94.342122	0.0057754079	0.0057753902	0.0057753902	0.0059052047
95.91449	0.0032038223	0.0032038223	0.0032038223	0.0032038223
97.486859	0.059258017	0.059258017	0.059258017	0.059258017
99.059228	0.018157032	0.018157009	0.018157009	0.018352846
100.6316	0.013247465	0.013247446	0.013247446	0.013393708
102.20397	0.010888981	0.010888963	0.010888963	0.011003365
103.77633	0.0092874813	0.0092874657	0.0092874657	0.0093777546
105.3487	0.0080176257	0.0080176121	0.0080176121	0.0080884057
106.92107	0.0069216221	0.0069216098	0.0069216098	0.0069762154
108.49344	0.0059213178	0.0059213071	0.0059213071	0.005962347
110.06581	0.004964393	0.004964384	0.004964384	0.0049940474
111.63818	0.0039982523	0.0039982444	0.0039982444	0.0040183867
113.21055	0.0029375277	0.002937522	0.002937522	0.0029496598
114.78291	0.0015616515	0.0015616479	0.0015616479	0.0015666832
116.35528	0.0011672725	0.0011672725	0.0011672725	0.0011672725
117.92765	0.090171818	0.090171818	0.090171818	0.090171818
119.50002	0.0065816321	0.0065816218	0.0065816218	0.0065896293
121.07239	0.0036572827	0.003657277	0.003657277	0.003658827
122.64476	0.0023487657	0.0023487621	0.0023487621	0.0023483168
124.21713	0.0014418422	0.0014418402	0.0014418402	0.0014408016
125.7895	0.00069965469	0.00069965345	0.00069965345	0.00069879824
127.36186	4.7274602e-05	4.7274602e-05	4.7274602e-05	4.7274602e-05
128.93423	0.00056461361	0.000564613	0.000564613	0.00056385131
130.5066	0.0011387082	0.0011387071	0.0011387071	0.0011367886
132.07897	0.0016916197	0.001691618	0.001691618	0.0016884855
133.65134	0.0022305195	0.0022305173	0.0022305173	0.002226198
135.22371	0.0027607037	0.0027607011	0.0027607011	0.0027552907
136.79608	0.0032863761	0.0032863731	0.0032863731	0.0032800198
138.36845	0.0038111101	0.0038111069	0.0038111069	0.0038039958
139.94081	0.0043381263	0.004338123	0.004338123	0.0043304626
141.51318	0.0048704708	0.0048704673	0.0048704673	0.0048624775
143.08555	0.0054111335	0.00541113	0.00541113	0.0054030314
144.65792	0.0059631301	0.0059631266	0.0059631266	0.0059551321
146.23029	0.0065295507	0.0065295476	0.0065295476	0.0065218551
147.80266	0.0071135724	0.0071135695	0.0071135695	0.0071063568
149.37503	0.00771841	0.0077184072	0.0077184072	0.0077118271
150.94739	0.0083471547	0.0083471523	0.0083471523	0.0083413295
152.51976	0.0090023832	0.0090023811	0.0090023811	0.0089974098
154.09213	0.009685269	0.0096852673	0.0096852673	0.0096812086
155.6645	0.010393555	0.010393554	0.010393554	0.010390434
157.23687	0.011116695	0.011116695	0.011116695	0.011114501
158.80924	0.01182309	0.011823089	0.011823089	0.011821768
160.38161	0.01242126	0.01242126	0.01242126	0.012420701
161.95398	0.012608884	0.012608884	0.012608884	0.012608884
163.52634	0.010929437	0.010929437	0.010929437	0.010929437
165.09871	0.031849835	0.031849855	0.031849855	0.031879434
166.67108	0.032137651	0.032137651	0.032137651	0.032137651
168.24345	0.029722744	0.029722744	0.029722744	0.029722744
169.81582	0.031896741	0.03189674	0.03189674	0.031895481
171.38819	0.036224101	0.036224099	0.036224099	0.036220472
172.96056	0.043130407	0.043130405	0.043130405	0.043122719
174.53293	0.054533815	0.054533812	0.054533812	0.054519068
176.10529	0.076116143	0.07611614	0.07611614	0.076088025
177.67766	0.13176048	0.13176048	0.13176048	0.13170166
179.25003	0.60060035	0.60060035	0.60060035	0.60060035
180.8224	0.20884728	0.20884738	0.20884738	0.20860723
182.39477	0.084762079	0.084762131	0.084762131	0.084658985
183.96714	0.051067999	0.051068048	0.051068048	0.050997047
185.53951	0.035223531	0.035223585	0.035223585	0.035167298
187.11187	0.025908011	0.025908069	0.025908069	0.025860729
188.68424	0.019690258	0.019690324	0.019690324	0.019649503
190.25661	0.015173711	0.015173784	0.015173784	0.015138397
191.82898	0.011680915	0.011680994	0.011680994	0.011650629
193.40135	0.0088411476	0.0088412305	0.0088412305	0.0088158758
194.97372	0.0064318839	0.0064319657	0.0064319657	0.0064118986
196.54609	0.0043085237	0.0043085955	0.0043085955	0.004294337
198.11846	0.002369678	0.0023697255	0.0023697255	0.0023620408
199.69082	0.00054072441	0.00054072441	0.00054072441	0.00054072441
201.26319	0.001258165	0.0012582522	0.0012582522	0.0012495673
202.83556	0.003069462	0.0030696959	0.0030696959	0.0030503141
204.40793	0.0049683546	0.0049688331	0.0049688331	0.0049364988
205.9803	0.0070329548	0.0070338373	0.0070338373	0.0069854925
207.55267	0.0093680025	0.0093695526	0.0093695526	0.0093009953
209.12504	0.012126404	0.012129069	0.012129069	0.012034335
210.69741	0.015551513	0.015556082	0.015556082	0.015426328
212.26977	0.02006788	0.020075809	0.020075809	0.019897126
213.84214	0.026502858	0.026517038	0.026517038	0.026265706
215.41451	0.036731958	0.036758748	0.036758748	0.036389233
216.98688	0.056139563	0.056195574	0.056195574	0.055602193
218.55925	0.10911779	0.10926349	0.10926349	0.10809482
220.13162	0.93390274	0.93390274	0.93390274	0.93390274
221.70399	0.14804674	0.14861699	0.14861699	0.14631256
223.27635	0.069728346	0.070125638	0.070125638	0.069033685
224.84872	0.045681462	0.046122757	0.046122757	0.045369802
226.42109	0.033716697	0.034381878	0.034381878	0.033787106
227.99346	0.025534862	0.027354394	0.027354394	0.026850647
229.56583	0.025066521	0.022634612	0.022634612	0.022189657
231.1382	0.020015768	0.019216757	0.019216757	0.018812649
232.71057	0.017125039	0.016605515	0.016605515	0.016231238
234.28294	0.014943703	0.014528201	0.014528201	0.014176508
235.8553	0.013192785	0.012821833	0.012821833	0.012487698
237.42767	0.011739132	0.011382415	0.011382415	0.011062213
239.00004	0.01050357	0.010139651	0.010139651	0.0098306852
240.57241	0.0094350473	0.0090430069	0.0090430069	0.0087432397
242.14478	0.0085004818	0.0080528051	0.0080528051	0.0077607542
243.71715	0.0076826478	0.0071322059	0.0071322059	0.0068471407
245.28952	0.0069937061	0.0062329273	0.0062329273	0.0059563403
246.86189	0.006626314	0.00523962	0.00523962	0.0049861154
248.43425	0.00339911	0.00339911	0.00339911	0.00339911
250.00662	0.00421214	0.0076226499	0.0076226499	0.0096259557
251.57899	0.0049096635	0.0049096635	0.0049096635	0.0049096635
253.15136	0.0034992036	0.0039704798	0.0039704798	0.0038584115
254.72373	0.0029130649	0.0032486643	0.0032486643	0.0031143915
256.2961	0.0023485555	0.0025922769	0.0025922769	0.0024595718
257.86847	0.0017779717	0.0019530459	0.0019530459	0.0018345866
259.44083	0.0011857497	0.0013025456	0.0013025456	0.0012092789
261.0132	0.00055337272	0.00061436002	0.00061436002	0.00055879149
262.58557	0.00014804283	0.00014804283	0.00014804283	0.00014804283
264.15794	0.00095987696	0.001027992	0.001027992	0.00095115971
265.73031	0.0019672179	0.0021197518	0.0021197518	0.0019311299
267.30268	0.0033416658	0.0036001354	0.0036001354	0.0032477396
268.87505	0.0055235286	0.0059156029	0.0059156029	0.0053157664
270.44742	0.010364549	0.010686512	0.010686512	0.009695328
272.01978	0.032972375	0.032972375	0.032972375	0.032972375
273.59215	0.026717205	0.022938991	0.022938991	0.020244775
275.16452	0.0072771769	0.0055669327	0.0055669327	0.0051027338
276.73689	0.00079526133	0.00079526133	0.00079526133	0.00079526133
278.30926	0.0039012905	0.015237772	0.015237772	0.020393973
279.88163	0.012188266	0.012188266	0.012188266	0.012188266
281.454	0.0052144794	0.0048883198	0.0048883198	0.005204914
283.02637	0.0035801695	0.0024961806	0.0024961806	0.0028082149
284.59873	0.00017052289	0.00017052289	0.00017052289	0.00017052289
286.1711	0.00091924677	0.00091924677	0.00091924677	0.00091924677
287.74347	0.00027979221	0.00027979221	0.00027979221	0.00027979221
289.31584	0.0023600423	0.0014781573	0.0014781573	0.0015167578
290.88821	0.0040199914	0.0040199914	0.0040199914	0.0040199914
292.46058	0.00094657937	0.00094657937	0.00094657937	0.00094657937
294.03295	0.00697372	0.00697372	0.00697372	0.00697372
295.60531	0.0016726794	0.018792372	0.018792372	0.033221761
297.17768	0.0014821237	0.0038695944	0.0038695944	0.0040086546
298.75005	0.00030186937	0.0013021805	0.0013021805	0.0012489256
300.32242	2.5847609e-05	2.5847609e-05	2.5847609e-05	2.5847609e-05
301.89479	0.0012123132	0.00093621656	0.00093621656	0.00084617466
303.46716	0.0019055743	0.0016717269	0.0016717269	0.0014950364
305.03953	0.0024140561	0.0022851379	0.0022851379	0.0020505798
306.6119	0.0028695914	0.0028188854	0.0028188854	0.002554104
308.18426	0.0033020606	0.0033035368	0.0033035368	0.0030279813
309.75663	0.0037251144	0.0037604999	0.0037604999	0.003485913
311.329	0.0041469563	0.0042044321	0.0042044321	0.00393722
312.90137	0.0045734692	0.0046455833	0.0046455833	0.0043888818
314.47374	0.0050094706	0.0050915592	0.0050915592	0.0048466135
316.04611	0.0054593359	0.0055484958	0.0055484958	0.0053154964
317.61848	0.0059273712	0.006021821	0.006021821	0.0058003899
319.19085	0.0064180803	0.0065167697	0.0065167697	0.0063062362
320.76321	0.006936395	0.0070387658	0.0070387658	0.0068383216
322.33558	0.0074879087	0.0075937499	0.0075937499	0.0074025338
323.90795	0.0080791437	0.0081885045	0.0081885045	0.0080056467
325.48032	0.0087178814	0.0088310235	0.0088310235	0.0086556665
327.05269	0.009413596	0.0095309723	0.0095309723	0.0093622776
328.62506	0.010178043	0.010300298	0.010300298	0.010137443
330.19743	0.011026085	0.011154074	0.011154074	0.010996244
331.76979	0.011976882	0.012111713	0.012111713	0.011958084
333.34216	0.013055657	0.013198755	0.013198755	0.013048478
334.91453	0.014296393	0.014449609	0.014449609	0.014301775
336.4869	0.015746097	0.01591187	0.01591187	0.015765474
338.05927	0.017471805	0.017653419	0.017653419	0.017507296
339.63164	0.019572622	0.01977463	0.01977463	0.019627361
341.20401	0.02220159	0.022430535	0.022430535	0.022280289
342.77638	0.025608109	0.025873838	0.025873838	0.025718093
344.34874	0.030227496	0.030545741	0.030545741	0.030380746
345.92111	0.036891902	0.037289932	0.037289932	0.037109549
347.49348	0.047407719	0.047938715	0.047938715	0.047731504
349.06585	0.066530821	0.067319946	0.067319946	0.067059917
350.63822	0.11183694	0.11330544	0.11330544	0.11290743
352.21059	0.33789117	0.34414333	0.34414333	0.34279754
353.78296	0.40840388	0.40840388	0.40840388	0.40840388
355.35533	0.17865669	0.17865669	0.17865669	0.17865669
356.92769	0.78180266	0.78180266	0.78180266	0.78180266
358.50006	0.023511745	0.0077374873	0.0077374873	0.007859738
360.07243	0.0068982339	0.0052576052	0.0052576052	0.00519343
361.6448	0.0063053631	0.005852702	0.005852702	0.0058146298
363.21717	0.0045749617	0.0043990977	0.0043990977	0.0043767099
364.78954	0.0028310054	0.0027647063	0.0027647063	0.0027535192
366.36191	0.002747246	0.002747246	0.002747246	0.002747246
367.93427	0.036506576	0.036506576	0.036506576	0.036506576
369.50664	0.012733531	0.012733531	0.012733531	0.012733531
371.07901	0.015247746	0.015228898	0.015228898	0.015222905
372.65138	0.020234889	0.020203183	0.020203183	0.02019205
374.22375	0.028041415	0.027997136	0.027997136	0.027980189
375.79612	0.04140731	0.041345349	0.041345349	0.041319774
377.36849	0.07045743	0.070356481	0.070356481	0.070311951
378.94086	0.19593473	0.19560308	0.19560308	0.19544818
380.51322	0.24682943	0.24682943	0.24682943	0.24682943
382.08559	0.061988399	0.061960035	0.061960035	0.061945318
383.65796	0.0082824463	0.0082824463	0.0082824463	0.0082824463
385.23033	1.3252068	1.3252068	1.3252068	1.3252068
386.8027	0.0744063	0.074375933	0.074375933	0.074358097
388.37507	0.048184008	0.048167714	0.048167714	0.048157848
389.94744	0.037656037	0.037645597	0.037645597	0.037639092
391.51981	0.031590584	0.031583503	0.031583503	0.031578974
393.09217	0.027537654	0.027532753	0.027532753	0.027529542
394.66454	0.024608026	0.024604629	0.024604629	0.024602355
396.23691	0.022392121	0.022389799	0.022389799	0.022388214
397.80928	0.020676577	0.02067504	0.02067504	0.020673972
399.38165	0.019347579	0.019346619	0.019346619	0.019345941
400.95402	0.018357537	0.018357003	0.018357003	0.01835662
402.52639	0.017729839	0.017729617	0.017729617	0.017729456
404.09875	0.017633661	0.017633661	0.017633661	0.017633661
405.67112	0.018804403	0.018804544	0.018804544	0.018804649
407.24349	0.028004941	0.028004941	0.028004941	0.028004941
408.81586	0.0029927854	0.0029927854	0.0029927854	0.0029927854
410.38823	0.0067761535	0.0067764756	0.0067764756	0.0067767225
411.9606	0.0082925194	0.0082928691	0.0082928691	0.008293137
413.53297	0.0087438328	0.0087441671	0.0087441671	0.0087444236
415.10534	0.0089310588	0.0089313498	0.0089313498	0.0089315732
416.6777	0.009199716	0.00919993	0.00919993	0.009200094
418.25007	0.010597836	0.010597836	0.010597836	0.010597836
419.82244	0.002461197	0.002461197	0.002461197	0.002461197
421.39481	0.0060685509	0.0060686519	0.0060686519	0.0060687311
422.96718	0.0064095081	0.0064095081	0.0064095081	0.0064095081
424.53955	0.0063982878	0.0063981834	0.0063981834	0.0063981023
426.11192	0.0062818558	0.0062816433	0.0062816433	0.0062814789
427.68429	0.0061226855	0.0061223607	0.0061223607	0.0061221104
429.25665	0.0059439164	0.005943475	0.005943475	0.0059431363
430.82902	0.0057559697	0.0057554075	0.0057554075	0.0057549782
432.40139	0.0055640858	0.0055633988	0.0055633988	0.005562877
433.97376	0.0053710549	0.0053702393	0.0053702393	0.0053696233
435.54613	0.0051783799	0.005177432	0.005177432	0.0051767206
437.1185	0.0049868306	0.0049857469	0.0049857469	0.0049849391
438.69087	0.0047967279	0.0047955054	0.0047955054	0.0047946005
440.26323	0.0046080974	0.0046067333	0.0046067333	0.0046057313
441.8356	0.0044207482	0.0044192408	0.0044192408	0.0044181421
443.40797	0.0042343071	0.0042326555	0.0042326555	0.0042314618
444.98034	0.0040482119	0.0040464173	0.0040464173	0.0040451315
446.55271	0.0038616566	0.0038597236	0.0038597236	0.003858351
448.12508	0.0036734506	0.0036713897	0.0036713897	0.0036699401
449.69745	0.0034816838	0.0034795167	0.0034795167	0.0034780076
451.26982	0.0032828581	0.0032806308	0.0032806308	0.0032790964
452.84218	0.0030692015	0.0030670193	0.0030670193	0.0030655346
454.41455	0.0028174061	0.00281557	0.00281557	0.002814342
455.98692	0.0024014266	0.0024014266	0.0024014266	0.0024014266
457.55929	0.004883521	0.004883521	0.004883521	0.004883521
459.13166	0.0028069768	0.0028008544	0.0028008544	0.0027965775
460.70403	0.0024580339	0.0024524816	0.0024524816	0.0024486878
462.2764	0.0022042645	0.002198811	0.002198811	0.0021951222
463.84877	0.0019721717	0.0019666758	0.0019666758	0.001962978
465.42113	0.0017443686	0.0017387912	0.0017387912	0.0017350458
466.9935	0.0015137854	0.0015081442	0.0015081442	0.0015043509
468.56587	0.0012762616	0.0012706276	0.0012706276	0.0012668201
470.13824	0.0010285465	0.0010230596	0.0010230596	0.0010193183
471.71061	0.00076755926	0.00076246574	0.00076246574	0.00075894739
473.28298	0.0004900604	0.00048578222	0.00048578222	0.00048278521
474.85535	0.00019298926	0.0001902736	0.0001902736	0.00018840686
476.42771	0.00013550419	0.00013550419	0.00013550419	0.00013550419
478.00008	0.00048780579	0.00048265954	0.00048265954	0.00047827705
479.57245	0.00088014494	0.00086525528	0.00086525528	0.00085242355
481.14482	0.0013204775	0.0012858545	0.0012858545	0.0012624795
482.71719	0.0018213003	0.0017419305	0.0017419305	0.001787583
484.28956	0.0023997685	0.0022041741	0.0022041741	0.0025604008
485.86193	0.0030798748	0.0031224138	0.0031224138	0.0033151362
487.4343	0.0038961468	0.0043968625	0.0043968625	0.0041637875
489.00666	0.004899967	0.0053574375	0.0053574375	0.0052171064
490.57903	0.0061707217	0.0066735552	0.0066735552	0.0065763985
492.1514	0.0078357208	0.0084829705	0.0084829705	0.0084060602
493.72377	0.01010215	0.011082285	0.011082285	0.011014442
495.29614	0.013252247	0.015123758	0.015123758	0.015057254
496.86851	0.016386725	0.022289982	0.022289982	0.022215511
498.44088	0.067352282	0.038579863	0.038579863	0.038474371
500.01325	0.13696795	0.11211081	0.11211081	0.11179472
501.58561	0.14438353	0.14438353	0.14438353	0.14438353
503.15798	0.048750781	0.047426072	0.047426072	0.047391984
504.73035	0.029915511	0.029175217	0.029175217	0.029155299
506.30272	0.021942699	0.02146529	0.02146529	0.021452629
507.87509	0.017542586	0.017196982	0.017196982	0.017188406
509.44746	0.014752019	0.0144767	0.0144767	0.014470633
511.01983	0.012825423	0.012584743	0.012584743	0.012580316
512.59219	0.011422936	0.011187776	0.011187776	0.011184472
514.16456	0.010384406	0.010110258	0.010110258	0.010107749
515.73693	0.0097524962	0.0092509558	0.0092509558	0.0092490252
517.3093	0.0078831825	0.0085473955	0.0085473955	0.0085458949
518.88167	0.0078138629	0.0079589359	0.0079589359	0.0079577605
520.45404	0.0073934091	0.0074580033	0.0074580033	0.0074570772
522.02641	0.0069899478	0.0070252364	0.0070252364	0.0070245037
523.59878	0.0066253747	0.0066466482	0.0066466482	0.006646067
525.17114	0.0062983007	0.0063118919	0.0063118919	0.0063114301
526.74351	0.006004142	0.0060131598	0.0060131598	0.006012793
528.31588	0.0057383235	0.0057444641	0.0057444641	0.0057441729
529.88825	0.0054968954	0.0055011527	0.0055011527	0.0055009222
531.46062	0.0052765911	0.0052795792	0.0052795792	0.0052793973
533.03299	0.0050747592	0.0050768726	0.0050768726	0.0050767299
534.60536	0.0048892795	0.0048907797	0.0048907797	0.0048906685
536.17773	0.0047184925	0.0047195571	0.0047195571	0.0047194713
537.75009	0.0045611533	0.0045619058	0.0045619058	0.0045618403
539.32246	0.0044164138	0.0044169409	0.0044169409	0.0044168917
540.89483	0.0042838378	0.0042842016	0.0042842016	0.0042841654
542.4672	0.0041634655	0.0041637108	0.0041637108	0.0041636849
544.03957	0.0040559508	0.0040561103	0.0040561103	0.0040560926
545.61194	0.0039628311	0.0039629287	0.0039629287	0.0039629173
547.18431	0.0038870475	0.0038871008	0.0038871008	0.0038870943
548.75667	0.0038340008	0.0038340227	0.0038340227	0.0038340199
550.32904	0.0038138682	0.0038138682	0.0038138682	0.0038138682
551.90141	0.0038473206	0.0038473054	0.0038473054	0.0038473075
553.47378	0.0039822712	0.0039822451	0.0039822451	0.0039822488
555.04615	0.0043580657	0.0043580305	0.0043580305	0.0043580356
556.61852	0.0056115251	0.0056114771	0.0056114771	0.0056114839
558.19089	0.021392804	0.021392804	0.021392804	0.021392804
559.76326	0.0011068045	0.001106785	0.001106785	0.0011067879
561.33562	0.00071928922	0.00071928922	0.00071928922	0.00071928922
562.90799	0.0011826536	0.00118265	0.00118265	0.0011826507
564.48036	0.0013581408	0.0013581373	0.0013581373	0.001358138
566.05273	0.0014191557	0.0014191537	0.0014191537	0.0014191541
567.6251	0.0014233483	0.0014233483	0.0014233483	0.0014233483
569.19747	0.0013949459	0.0013949481	0.0013949481	0.0013949476
570.76984	0.0013457712	0.0013457754	0.0013457754	0.0013457746
572.34221	0.0012821765	0.0012821827	0.0012821827	0.0012821814
573.91457	0.0012077878	0.0012077955	0.0012077955	0.001207794
575.48694	0.0011247378	0.0011247467	0.0011247467	0.0011247449
577.05931	0.0010342751	0.0010342849	0.0010342849	0.0010342829
578.63168	0.0009370866	0.00093709684	0.00093709684	0.00093709475
580.20405	0.00083347595	0.00083348616	0.00083348616	0.00083348407
581.77642	0.0007234661	0.00072347583	0.00072347583	0.00072347383
583.34879	0.00060685827	0.00060686707	0.00060686707	0.00060686526
584.92115	0.00048326783	0.00048327517	0.00048327517	0.00048327367
586.49352	0.00035215787	0.00035216328	0.00035216328	0.00035216219
588.06589	0.00021295945	0.0002129624	0.0002129624	0.00021296183
589.63826	6.6934822e-05	6.6934822e-05	6.6934822e-05	6.6934822e-05
591.21063	0.00010025323	0.00010025665	0.00010025665	0.00010025575
592.783	0.00027031592	0.00027032353	0.00027032353	0.00027032175
594.35537	0.00045581374	0.0004558261	0.0004558261	0.00045582331
595.92774	0.00065786416	0.00065788193	0.00065788193	0.00065787798
597.5001	0.00087915853	0.00087918245	0.00087918245	0.00087917719
599.07247	0.0011232184	0.0011232493	0.0011232493	0.0011232425
600.64484	0.0013945419	0.0013945806	0.0013945806	0.0013945723
602.21721	0.0016989166	0.0016989643	0.0016989643	0.0016989541
603.78958	0.0020438963	0.0020439543	0.0020439543	0.0020439421
605.36195	0.0024395192	0.002439589	0.002439589	0.0024395744
606.93432	0.0028994144	0.0028994979	0.0028994979	0.0028994806
608.50669	0.0034425618	0.0034426613	0.0034426613	0.0034426411
610.07905	0.0040962035	0.0040963222	0.0040963222	0.0040962984
611.65142	0.0049008906	0.0049010326	0.0049010326	0.0049010048
613.22379	0.0059197488	0.0059199199	0.0059199199	0.005919887
614.79616	0.0072567387	0.0072569474	0.0072569474	0.0072569082
616.36853	0.0090960644	0.0090963237	0.0090963237	0.0090962765
617.9409	0.011798116	0.011798447	0.011798447	0.011798389
619.51327	0.016176131	0.016176576	0.016176576	0.016176502
621.08563	0.024530807	0.024531458	0.024531458	0.024531357
622.658	0.04685518	0.046856304	0.046856304	0.046856159
624.23037	0.24088945	0.24088945	0.24088945	0.24088945
625.80274	0.06923514	0.069237393	0.069237393	0.069236881
627.37511	0.032832955	0.032833937	0.032833937	0.032833754
628.94748	0.021809185	0.021809807	0.021809807	0.021809702
630.51985	0.016462798	0.01646325	0.01646325	0.01646318
632.09222	0.013267225	0.013267576	0.013267576	0.013267526
633.66458	0.011090655	0.011090935	0.011090935	0.011090899
635.23695	0.0094277437	0.0094279644	0.0094279644	0.0094279406
636.80932	0.0079173392	0.0079174945	0.0079174945	0.0079174835
638.38169	0.005681079	0.005681079	0.005681079	0.005681079
639.95406	0.013586798	0.013586798	0.013586798	0.013586798
641.52643	0.008476486	0.008476699	0.008476699	0.0084766527
643.0988	0.0073013637	0.0073015477	0.0073015477	0.0073015163
644.67117	0.0066132292	0.0066133908	0.0066133908	0.006613367
646.24353	0.0061033148	0.0061034588	0.0061034588	0.00610344
647.8159	0.005688084	0.0056882136	0.0056882136	0.0056881985
649.38827	0.0053321334	0.0053322508	0.0053322508	0.0053322386
650.96064	0.0050158286	0.0050159354	0.0050159354	0.0050159255
652.53301	0.0047257586	0.0047258558	0.0047258558	0.0047258481
654.10538	0.0044506427	0.0044507313	0.0044507313	0.0044507254
655.67775	0.0041784165	0.0041784973	0.0041784973	0.0041784931
657.25011	0.0038922345	0.0038923079	0.0038923079	0.0038923053
658.82248	0.0035613327	0.0035613991	0.0035613991	0.0035613983
660.39485	0.0031115259	0.003111585	0.003111585	0.0031115863
661.96722	0.0022861204	0.0022861686	0.0022861686	0.0022861741
663.53959	0.0019977584	0.0019977584	0.0019977584	0.0019977584
665.11196	0.0083612942	0.0083612942	0.0083612942	0.0083612942
666.68433	0.0053302578	0.005330292	0.005330292	0.0053302882
668.2567	0.0045626847	0.0045627189	0.0045627189	0.0045627166
669.82906	0.0041722889	0.0041723204	0.0041723204	0.0041723191
671.40143	0.0039142523	0.0039142806	0.0039142806	0.00391428
672.9738	0.003719373	0.0037193981	0.0037193981	0.003719398
674.54617	0.0035604169	0.0035604389	0.0035604389	0.0035604391
676.11854	0.003424389	0.0034244081	0.0034244081	0.0034244086
677.69091	0.0033042364	0.0033042528	0.0033042528	0.0033042534
679.26328	0.0031957584	0.0031957723	0.0031957723	0.003195773
680.83565	0.0030962731	0.0030962846	0.0030962846	0.0030962853
682.40801	0.0030039765	0.0030039859	0.0030039859	0.0030039867
683.98038	0.0029176126	0.00291762	0.00291762	0.0029176208
685.55275	0.0028362949	0.0028363007	0.0028363007	0.0028363013
687.12512	0.0027594176	0.0027594218	0.0027594218	0.0027594224
688.69749	0.0026866314	0.0026866343	0.0026866343	0.0026866348
690.26986	0.0026179026	0.0026179044	0.0026179044	0.0026179047
691.84223	0.00255375	0.002553751	0.002553751	0.0025537512
693.41459	0.0024960623	0.0024960627	0.0024960627	0.0024960628
694.98696	0.0024516673	0.0024516673	0.0024516673	0.0024516673
696.55933	0.0024603172	0.0024603172	0.0024603172	0.0024603172
698.1317	0.0019993922	0.0019993922	0.0019993922	0.0019993922
699.70407	0.0021162841	0.0021162841	0.0021162841	0.0021162841
701.27644	0.0020925812	0.0020925817	0.0020925817	0.0020925818
702.84881	0.002047139	0.0020471404	0.0020471404	0.0020471406
704.42118	0.0019954898	0.0019954923	0.0019954923	0.0019954927
705.99354	0.0019413644	0.0019413682	0.0019413682	0.0019413689
707.56591	0.0018860221	0.0018860274	0.0018860274	0.0018860286
709.13828	0.0018299441	0.0018299514	0.0018299514	0.001829953
710.71065	0.0017733019	0.0017733113	0.0017733113	0.0017733136
712.28302	0.0017161209	0.0017161328	0.0017161328	0.0017161359
713.85539	0.0016583478	0.0016583625	0.0016583625	0.0016583665
715.42776	0.0015998801	0.0015998978	0.0015998978	0.0015999029
717.00013	0.0015405798	0.0015406008	0.0015406008	0.0015406071
718.57249	0.0014802793	0.0014803038	0.0014803038	0.0014803116
720.14486	0.0014187828	0.001418811	0.001418811	0.0014188204
721.71723	0.001355865	0.0013558972	0.0013558972	0.0013559083
723.2896	0.0012912676	0.0012913039	0.0012913039	0.0012913169
724.86197	0.001224694	0.0012247345	0.0012247345	0.0012247495
726.43434	0.001155802	0.0011558468	0.0011558468	0.0011558638
728.00671	0.0010841942	0.001084243	0.001084243	0.0010842621
729.57907	0.0010094048	0.0010094575	0.0010094575	0.0010094785
731.15144	0.00093088378	0.00093093989	0.00093093989	0.00093096249
732.72381	0.00084797469	0.00084803343	0.00084803343	0.00084805733
734.29618	0.00075988633	0.00075994658	0.00075994658	0.00075997119
735.86855	0.00066565462	0.00066571475	0.00066571475	0.00066573927
737.44092	0.00056409199	0.00056414968	0.00056414968	0.00056417305
739.01329	0.00045372118	0.00045377318	0.00045377318	0.00045379412
740.58566	0.00033270012	0.00033274187	0.00033274187	0.00033275898
742.15802	0.00019884053	0.00019886567	0.00019886567	0.00019887743
743.73039	5.2817263e-05	5.2817263e-05	5.2817263e-05	5.2817263e-05
745.30276	0.00012844319	0.00012848035	0.00012848035	0.00012846806
746.87513	0.00032580737	0.00032590066	0.00032590066	0.00032588317
748.4475	0.00055998725	0.00056016203	0.00056016203	0.0005601183
750.01987	0.00084282808	0.00084312217	0.00084312217	0.0008430115
751.59224	0.0011938664	0.001194337	0.001194337	0.0011940809
753.16461	0.0016450456	0.0016457823	0.0016457823	0.0016452346
754.73697	0.0022520587	0.0022532075	0.0022532075	0.0022521021
756.30934	0.0031213488	0.0031231618	0.0031231618	0.003121017
757.88171	0.0044848821	0.0044878322	0.0044878322	0.0044837539
759.45408	0.0069620158	0.0069670937	0.0069670937	0.0069593077
761.02645	0.012938752	0.012948288	0.012948288	0.012933073
762.59882	0.046779535	0.046779535	0.046779535	0.046779535
764.17119	0.03192145	0.031993585	0.031993585	0.031841622
765.74355	0.013282816	0.013312473	0.013312473	0.013256911
767.31592	0.0086529	0.0086753564	0.0086753564	0.0086360527
768.88829	0.0065475096	0.0065684708	0.0065684708	0.0065342936
770.46066	0.0053343604	0.0053564405	0.0053564405	0.0053231297
772.03303	0.0045379869	0.0045636759	0.0045636759	0.0045280289
773.6054	0.0039693905	0.0040028577	0.0040028577	0.0039603282
775.17777	0.0035385379	0.003590832	0.003590832	0.0035301442
776.75014	0.0031970555	0.0033277156	0.0033277156	0.0031891799
778.3225	0.0029165989	0.0027627957	0.0027627957	0.0029091355
779.89487	0.0026794258	0.002625299	0.002625299	0.0026722963
781.46724	0.002473829	0.0024414636	0.0024414636	0.0024669738
783.03961	0.0022917375	0.0022685314	0.0022685314	0.00228511
784.61198	0.0021273707	0.0021091519	0.0021091519	0.0021209347
786.18435	0.0019764434	0.0019613386	0.0019613386	0.0019701707
787.75672	0.0018356728	0.0018226878	0.0018226878	0.0018295419
789.32909	0.0017024599	0.0016910094	0.0016910094	0.0016964558
790.90145	0.001574676	0.0015643918	0.0015643918	0.0015687899
792.47382	0.0014505135	0.0014411541	0.0014411541	0.0014447434
794.04619	0.0013283757	0.0013197814	0.0013197814	0.0013227274
795.61856	0.0012067921	0.0011988604	0.0011988604	0.0012012814
797.19093	0.0010843482	0.0010770212	0.0010770212	0.0010790035
798.7633	0.00095962133	0.0009528814	0.0009528814	0.00095448878
800.33567	0.00083111931	0.00082499018	0.00082499018	0.00082627028
801.90803	0.00069721497	0.00069176997	0.00069176997	0.00069275819
803.4804	0.00055607855	0.00055145812	0.00055145812	0.0005521803
805.05277	0.00040563156	0.00040207649	0.00040207649	0.00040255049
806.62514	0.00024375288	0.00024166714	0.00024166714	0.00024190333
808.19751	7.4185766e-05	7.4185766e-05	7.4185766e-05	7.4185766e-05
809.76988	0.00014508856	0.00014183859	0.00014183859	0.00014203835
811.34225	0.00036771612	0.00035863373	0.00035863373	0.00035907947
812.91462	0.0006303068	0.00061004112	0.00061004112	0.00061073814
814.48698	0.00095107887	0.00090358923	0.00090358923	0.00090455786
816.05935	0.0014152064	0.0012530662	0.0012530662	0.001254339
817.63172	0.0014372145	0.0016793708	0.0016793708	0.0016809965
819.20409	0.0020931141	0.002215119	0.002215119	0.0022171703
820.77646	0.002817969	0.0029140521	0.0029140521	0.0029166399
822.34883	0.0037815197	0.0038714227	0.0038714227	0.0038747246
823.9212	0.0051840149	0.0052736529	0.0052736529	0.0052779736
825.49357	0.0074557474	0.0075414603	0.0075414603	0.0075473826
827.06593	0.011672895	0.011863686	0.011863686	0.011872532
828.6383	0.023070296	0.023357944	0.023357944	0.023373698
830.21067	0.10450641	0.10450641	0.10450641	0.10450641
831.78304	0.034804403	0.035280201	0.035280201	0.035305787
833.35541	0.017304195	0.017524292	0.017524292	0.017536906
834.92778	0.011834325	0.011978876	0.011978876	0.011987243
836.50015	0.0091697793	0.0092805434	0.0092805434	0.0092868423
838.07251	0.0075877729	0.0076808998	0.0076808998	0.0076859747
839.64488	0.0065350845	0.0066189792	0.0066189792	0.0066232427
841.21725	0.0057796546	0.0058600108	0.0058600108	0.005863695
842.78962	0.005206395	0.0052884979	0.0052884979	0.0052917463
844.36199	0.0047500135	0.004841025	0.004841025	0.0048439325
845.93436	0.0043653405	0.0044798769	0.0044798769	0.0044825097
847.50673	0.0039934634	0.004181215	0.004181215	0.0041836209
849.0791	0.0039487066	0.0039292297	0.0039292297	0.0039314448
850.65146	0.0038562779	0.0037130197	0.0037130197	0.0037150715
852.22383	0.0035900992	0.0035248212	0.0035248212	0.0035267314
853.7962	0.0033976195	0.003358952	0.003358952	0.0033607379
855.36857	0.0032369316	0.0032111549	0.0032111549	0.0032128306
856.94094	0.0030965569	0.0030781749	0.0030781749	0.0030797521
858.51331	0.0029711747	0.0029574777	0.0029574777	0.0029589661
860.08568	0.002857586	0.0028470585	0.0028470585	0.0028484663
861.65805	0.0027535884	0.0027453078	0.0027453078	0.0027466419
863.23041	0.0026575468	0.002650916	0.002650916	0.0026521825
864.80278	0.00256819	0.0025628041	0.0025628041	0.002564008
866.37515	0.0024844976	0.002480072	0.002480072	0.0024812179
867.94752	0.002405632	0.0024019607	0.0024019607	0.0024030525
869.51989	0.0023308918	0.002327822	0.002327822	0.0023288632
871.09226	0.0022596804	0.0022570964	0.0022570964	0.00225809
872.66463	0.0021914821	0.0021892949	0.0021892949	0.0021902436
874.23699	0.0021258448	0.0021239848	0.0021239848	0.0021248909
875.80936	0.0020623658	0.0020607779	0.0020607779	0.0020616436
877.38173	0.002000681	0.0019993211	0.0019993211	0.0020001482
878.9541	0.0019404556	0.001939288	0.001939288	0.0019400782
880.52647	0.0018813766	0.0018803721	0.0018803721	0.0018811268
882.09884	0.0018231454	0.0018222799	0.0018222799	0.0018230006
883.67121	0.0017654718	0.0017647255	0.0017647255	0.0017654132
885.24358	0.0017080681	0.0017074243	0.0017074243	0.0017080799
886.81594	0.0016506422	0.0016500869	0.0016500869	0.0016507114
888.38831	0.0015928918	0.0015924133	0.0015924133	0.0015930073
889.96068	0.0015344967	0.0015340848	0.0015340848	0.001534649
891.53305	0.0014751102	0.0014747564	0.0014747564	0.0014752912
893.10542	0.0014143489	0.0014140459	0.0014140459	0.0014145515
894.67779	0.0013517798	0.0013515212	0.0013515212	0.0013519978
896.25016	0.0012869028	0.0012866832	0.0012866832	0.0012871308
897.82253	0.0012191283	0.001218943	0.001218943	0.0012193614
899.39489	0.0011477451	0.0011475898	0.0011475898	0.0011479786
900.96726	0.0010718739	0.0010717452	0.0010717452	0.0010721037
902.53963	0.00099039823	0.00099029295	0.00099029295	0.00099062018
904.112	0.00090185364	0.00090176902	0.00090176902	0.00090206359
905.68437	0.0008042424	0.00080417605	0.00080417605	0.00080443602
907.25674	0.00069469877	0.00069464861	0.00069464861	0.00069487124
908.82911	0.00056883139	0.00056879568	0.00056879568	0.00056897698
910.40147	0.00041932046	0.00041929779	0.00041929779	0.00041943155
911.97384	0.00023335033	0.00023333987	0.00023333987	0.00023341492
913.54621	9.2114489e-05	9.2114489e-05	9.2114489e-05	9.2114489e-05
915.11858	0.00057508488	0.00057507099	0.00057507099	0.00057519482
916.69095	0.003045248	0.003045248	0.003045248	0.003045248
918.26332	0.00083144871	0.00083142903	0.00083142903	0.00083166679
919.83569	0.00013763635	0.00013763635	0.00013763635	0.00013763635
921.40806	0.00055834104	0.00055833392	0.00055833392	0.0005584639
922.98042	0.0011239217	0.0011239114	0.0011239114	0.0011241997
924.55279	0.0018675004	0.0018674905	0.0018674905	0.0018679835
926.12516	0.0029760034	0.0029759982	0.0029759982	0.0029768022
927.69753	0.0048974224	0.004897431	0.004897431	0.0048988024
929.2699	0.009179624	0.0091796743	0.0091796743	0.0091824619
930.84227	0.026998972	0.026999281	0.026999281	0.027009955
932.41464	0.0367382	0.0367382	0.0367382	0.0367382
933.98701	0.013578644	0.01357874	0.01357874	0.01358068
935.55937	0.0087525179	0.0087526057	0.0087526057	0.0087541096
937.13174	0.0066918783	0.0066919598	0.0066919598	0.0066931772
938.70411	0.0055460143	0.0055460917	0.0055460917	0.0055471218
940.27648	0.004813472	0.0048135464	0.0048135464	0.0048144454
941.84885	0.0043026267	0.0043026988	0.0043026988	0.0043035002
943.42122	0.0039244795	0.0039245498	0.0039245498	0.0039252754
944.99359	0.0036320749	0.0036321435	0.0036321435	0.0036328079
946.56595	0.0033982935	0.0033983606	0.0033983606	0.0033989742
948.13832	0.0032063744	0.0032064401	0.0032064401	0.0032070107
949.71069	0.0030453976	0.0030454619	0.0030454619	0.0030459953
951.28306	0.0029079403	0.0029080033	0.0029080033	0.002908504
952.85543	0.0027887786	0.0027888403	0.0027888403	0.0027893119
954.4278	0.0026841272	0.0026841875	0.0026841875	0.0026846331
956.00017	0.002591174	0.0025912329	0.0025912329	0.0025916547
957.57254	0.0025077843	0.0025078419	0.0025078419	0.0025082419
959.1449	0.0024323068	0.002432363	0.002432363	0.0024327431
960.71727	0.0023634422	0.0023634971	0.0023634971	0.0023638585
962.28964	0.0023001523	0.0023002058	0.0023002058	0.0023005499
963.86201	0.0022415957	0.0022416478	0.0022416478	0.0022419756
965.43438	0.0021870811	0.0021871317	0.0021871317	0.0021874443
967.00675	0.0021360332	0.0021360824	0.0021360824	0.0021363805
968.57912	0.0020879671	0.0020880149	0.0020880149	0.0020882993
970.15149	0.0020424685	0.0020425149	0.0020425149	0.0020427863
971.72385	0.0019991787	0.0019992236	0.0019992236	0.0019994826
973.29622	0.0019577821	0.0019578256	0.0019578256	0.0019580727
974.86859	0.0019179967	0.0019180388	0.0019180388	0.0019182745
976.44096	0.0018795656	0.0018796062	0.0018796062	0.001879831
978.01333	0.0018422499	0.001842289	0.001842289	0.0018425032
979.5857	0.0018058219	0.0018058596	0.0018058596	0.0018060636
981.15807	0.001770059	0.0017700953	0.0017700953	0.0017702895
982.73043	0.0017347369	0.0017347718	0.0017347718	0.0017349565
984.3028	0.0016996228	0.0016996562	0.0016996562	0.0016998317
985.87517	0.0016644662	0.0016644982	0.0016644982	0.0016646647
987.44754	0.0016289895	0.0016290201	0.0016290201	0.0016291778
989.01991	0.001592874	0.0015929031	0.0015929031	0.0015930523
990.59228	0.001555742	0.0015557697	0.0015557697	0.0015559104
992.16465	0.0015171314	0.0015171576	0.0015171576	0.0015172901
993.73702	0.0014764594	0.0014764841	0.0014764841	0.0014766084
995.30938	0.0014329671	0.0014329903	0.0014329903	0.0014331064
996.88175	0.0013856351	0.0013856568	0.0013856568	0.0013857647
998.45412	0.0013330464	0.0013330665	0.0013330665	0.0013331661
1000.0265	0.0012731562	0.0012731747	0.0012731747	0.0012732656
1001.5989	0.0012028848	0.0012029014	0.0012029014	0.0012029833
1003.1712	0.0011173509	0.0011173656	0.0011173656	0.0011174376
1004.7436	0.0010083227	0.0010083351	0.0010083351	0.0010083959
1006.316	0.00086080313	0.00086081271	0.00086081271	0.00086085986
1007.8883	0.00064495189	0.00064495764	0.00064495764	0.00064498631
1009.4607	0.00030800712	0.00030800712	0.00030800712	0.00030800712
1011.0331	0.00061016705	0.00061017939	0.00061017939	0.00061023448
1012.6054	0.003536415	0.0035364795	0.0035364795	0.0035367949
1014.1778	0.0091339456	0.0091339456	0.0091339456	0.0091339456
1015.7502	0.0040627103	0.0040627416	0.0040627416	0.0040628796
1017.3225	0.0029913674	0.0029913927	0.0029913927	0.0029915067
1018.8949	0.0025386744	0.0025386957	0.0025386957	0.002538792
1020.4673	0.0022857669	0.0022857853	0.0022857853	0.0022858689
1022.0397	0.002121782	0.0021217982	0.0021217982	0.002121872
1023.612	0.0020049751	0.0020049896	0.0020049896	0.0020050553
1025.1844	0.001916123	0.0019161359	0.0019161359	0.0019161948
1026.7568	0.0018451056	0.0018451172	0.0018451172	0.0018451701
1028.3291	0.0017860331	0.0017860436	0.0017860436	0.0017860911
1029.9015	0.0017351647	0.0017351741	0.0017351741	0.0017352167
1031.4739	0.0016898884	0.0016898968	0.0016898968	0.0016899349
1033.0462	0.0016481292	0.0016481367	0.0016481367	0.0016481707
1034.6186	0.0016078813	0.0016078879	0.0016078879	0.0016079181
1036.191	0.0015666004	0.0015666062	0.0015666062	0.0015666327
1037.7633	0.0015198944	0.0015198994	0.0015198994	0.0015199225
1039.3357	0.0014574103	0.0014574145	0.0014574145	0.0014574341
1040.9081	0.0013441397	0.0013441429	0.0013441429	0.001344158
1042.4804	0.0010930747	0.0010930747	0.0010930747	0.0010930747
1044.0528	0.0020262845	0.0020262845	0.0020262845	0.0020262845
1045.6252	0.0017487774	0.0017487787	0.0017487787	0.0017487842
1047.1976	0.0016615026	0.0016615037	0.0016615037	0.0016615086
1048.7699	0.0016198171	0.0016198178	0.0016198178	0.0016198212
1050.3423	0.0015983173	0.0015983177	0.0015983177	0.0015983194
1051.9147	0.0015913745	0.0015913745	0.0015913745	0.0015913745
1053.487	0.0016010878	0.0016010874	0.0016010874	0.0016010858
1055.0594	0.0016397361	0.0016397354	0.0016397354	0.0016397323
1056.6318	0.0017553649	0.001755364	0.001755364	0.00175536
1058.2041	0.0022853863	0.0022853863	0.0022853863	0.0022853863
1059.7765	0.00068755498	0.00068755498	0.00068755498	0.00068755498
1061.3489	0.0010467726	0.0010467712	0.0010467712	0.0010467654
1062.9212	0.0011650534	0.0011650515	0.0011650515	0.0011650436
1064.4936	0.0012143678	0.0012143657	0.0012143657	0.0012143566
1066.066	0.0012408669	0.0012408645	0.0012408645	0.0012408545
1067.6383	0.001258434	0.0012584315	0.0012584315	0.0012584207
1069.2107	0.0012730819	0.0012730792	0.0012730792	0.0012730678
1070.7831	0.0012884525	0.0012884497	0.0012884497	0.0012884378
1072.3555	0.0013077415	0.0013077386	0.0013077386	0.0013077262
1073.9278	0.0013349185	0.0013349155	0.0013349155	0.0013349027
1075.5002	0.0013763661	0.001376363	0.001376363	0.0013763497
1077.0726	0.0014445393	0.0014445361	0.0014445361	0.0014445222
1078.6449	0.0015690256	0.0015690222	0.0015690222	0.0015690072
1080.2173	0.0018429884	0.0018429845	0.0018429845	0.0018429672
1081.7897	0.0027728513	0.0027728457	0.0027728457	0.0027728204
1083.362	0.0034817104	0.0034817104	0.0034817104	0.0034817104
1084.9344	0.00028222981	0.00028222981	0.00028222981	0.00028222981
1086.5068	0.00033551525	0.00033551474	0.00033551474	0.00033551274
1088.0791	0.00050666867	0.00050666795	0.00050666795	0.00050666508
1089.6515	0.00059268342	0.00059268272	0.00059268272	0.00059267986
1091.2239	0.00063884883	0.00063884824	0.00063884824	0.0006388458
1092.7962	0.00066338845	0.00066338802	0.00066338802	0.00066338624
1094.3686	0.00067461161	0.00067461139	0.00067461139	0.00067461044
1095.941	0.00067674686	0.00067674686	0.00067674686	0.00067674686
1097.5133	0.00067209158	0.00067209183	0.00067209183	0.00067209286
1099.0857	0.00066191361	0.00066191412	0.00066191412	0.00066191624
1100.6581	0.00064686505	0.00064686582	0.00064686582	0.00064686906
1102.2305	0.00062717867	0.00062717971	0.00062717971	0.00062718406
1103.8028	0.00060275286	0.00060275417	0.00060275417	0.00060275959
1105.3752	0.00057316679	0.00057316834	0.00057316834	0.00057317477
1106.9476	0.00053763692	0.00053763867	0.00053763867	0.00053764596
1108.5199	0.00049490476	0.00049490667	0.00049490667	0.00049491461
1110.0923	0.00044302107	0.00044302305	0.00044302305	0.0004430313
1111.6647	0.00037895099	0.00037895292	0.00037895292	0.00037896097
1113.237	0.0002978628	0.00029786448	0.00029786448	0.00029787151
1114.8094	0.00019211717	0.00019211826	0.00019211826	0.00019212293
1116.3818	6.3022034e-05	6.3022034e-05	6.3022034e-05	6.3022034e-05
1117.9541	0.00020510635	0.00020510849	0.00020510849	0.0002051169
1119.5265	0.00060292685	0.00060293395	0.00060293395	0.00060296271
1121.0989	0.0015134223	0.0015134435	0.0015134435	0.0015135309
1122.6712	0.0055597209	0.0055598276	0.0055598276	0.0055602915
1124.2436	0.0060259039	0.0060259039	0.0060259039	0.0060259039
1125.816	0.0026942722	0.0026942944	0.0026942944	0.002694381
1127.3884	0.0018465911	0.0018466114	0.0018466114	0.0018466918
1128.9607	0.0014419627	0.0014419813	0.0014419813	0.0014420549
1130.5331	0.0011853064	0.0011853236	0.0011853236	0.0011853916
1132.1055	0.00098987533	0.00098989114	0.00098989114	0.00098995396
1133.6778	0.00081868568	0.00081869998	0.00081869998	0.00081875693
1135.2502	0.00065014317	0.00065015556	0.00065015556	0.00065020503
1136.8226	0.00046672767	0.00046673736	0.00046673736	0.00046677639
1138.3949	0.00025253514	0.00025254065	0.00025254065	0.00025256363
1139.9673	0.00014390295	0.00014390295	0.00014390295	0.00014390295
1141.5397	0.00056443292	0.00056444253	0.00056444253	0.00056447854
1143.112	0.0014072593	0.0014072877	0.0014072877	0.0014073966
1144.6844	0.0035124311	0.0035125002	0.0035125002	0.0035127704
1146.2568	0.013736689	0.013736689	0.013736689	0.013736689
1147.8291	0.0081333072	0.0081335393	0.0081335393	0.0081343428
1149.4015	0.0044942132	0.0044943572	0.0044943572	0.0044948778
1150.9739	0.0033270429	0.0033271548	0.0033271548	0.0033275627
1152.5463	0.0027576356	0.0027577327	0.0027577327	0.0027580867
1154.1186	0.0024191972	0.0024192862	0.0024192862	0.0024196102
1155.691	0.0021938081	0.0021938924	0.0021938924	0.002194198
1157.2634	0.0020322029	0.0020322842	0.0020322842	0.0020325781
1158.8357	0.001910186	0.0019102655	0.0019102655	0.0019105515
1160.4081	0.0018144875	0.001814566	0.001814566	0.0018148466
1161.9805	0.001737221	0.0017372989	0.0017372989	0.0017375757
1163.5528	0.0016734038	0.0016734814	0.0016734814	0.0016737554
1165.1252	0.0016197334	0.0016198109	0.0016198109	0.0016200826
1166.6976	0.0015739346	0.0015740121	0.0015740121	0.0015742818
1168.2699	0.0015343905	0.001534468	0.001534468	0.0015347356
1169.8423	0.0014999217	0.0014999993	0.0014999993	0.0015002646
1171.4147	0.0014696501	0.0014697275	0.0014697275	0.00146999
1172.987	0.0014429103	0.0014429874	0.0014429874	0.0014432464
1174.5594	0.0014191917	0.0014192684	0.0014192684	0.0014195228
1176.1318	0.0013980991	0.0013981749	0.0013981749	0.0013984237
1177.7042	0.0013793248	0.0013793992	0.0013793992	0.0013796411
1179.2765	0.0013626296	0.0013627023	0.0013627023	0.0013629353
1180.8489	0.0013478294	0.0013478996	0.0013478996	0.0013481219
1182.4213	0.001334785	0.0013348519	0.0013348519	0.001335061
1183.9936	0.0013233957	0.0013234584	0.0013234584	0.0013236514
1185.566	0.0013135949	0.0013136522	0.0013136522	0.0013138257
1187.1384	0.0013053471	0.0013053975	0.0013053975	0.0013055477
1188.7107	0.0012986473	0.0012986889	0.0012986889	0.001298811
1190.2831	0.001293521	0.0012935517	0.0012935517	0.0012936401
1191.8555	0.001290027	0.001290044	0.001290044	0.0012900921
1193.4278	0.0012882612	0.0012882612	0.0012882612	0.0012882612
1195.0002	0.0012883638	0.0012883425	0.0012883425	0.001288285
1196.5726	0.0012905294	0.0012904814	0.0012904814	0.0012903551
1198.1449	0.0012950226	0.0012949412	0.0012949412	0.0012947326
1199.7173	0.0013022024	0.0013020788	0.0013020788	0.0013017713
1201.2897	0.0013125587	0.0013123819	0.0013123819	0.0013119553
1202.8621	0.001326773	0.0013265286	0.0013265286	0.0013259578
1204.4344	0.00134582	0.001345489	0.001345489	0.0013447432
1206.0068	0.001371152	0.0013707093	0.0013707093	0.0013697497
1207.5792	0.0014050573	0.0014044695	0.0014044695	0.0014032479
1209.1515	0.001451436	0.0014506591	0.0014506591	0.0014491162
1210.7239	0.0015177156	0.0015166942	0.0015166942	0.0015147625
1212.2963	0.0016205603	0.0016192434	0.0016192434	0.0016168763
1213.8686	0.0018084203	0.0018068951	0.0018068951	0.0018042795
1215.441	0.0023010214	0.0023010214	0.0023010214	0.0023010214
1217.0134	0.0018785441	0.0018578464	0.0018578464	0.001831038
1218.5857	0.00093980039	0.00093980039	0.00093980039	0.00093980039
1220.1581	0.0012895712	0.0012852047	0.0012852047	0.0012808493
1221.7305	0.0015417683	0.0015326574	0.0015326574	0.0015246389
1223.3028	0.0018071709	0.0017901421	0.0017901421	0.0017775987
1224.8752	0.0021614639	0.0021278808	0.0021278808	0.0021084699
1226.4476	0.0027291245	0.0026522463	0.0026522463	0.0026208427
1228.02	0.0038716793	0.0036342913	0.0036342913	0.0035783351
1229.5923	0.0063192028	0.0061592111	0.0061592111	0.0060407419
1231.1647	0.017961846	0.017961846	0.017961846	0.017961846
1232.7371	0.0066827887	0.0073907803	0.0073907803	0.0070580146
1234.3094	0.0030256882	0.0035054172	0.0035054172	0.0031693625
1235.8818	0.0018522423	0.0024204389	0.0024204389	0.0019246878
1237.4542	0.0012855837	0.0011161632	0.0011161632	0.0013284854
1239.0265	0.00095795799	0.0009071586	0.0009071586	0.00098578072
1240.5989	0.00074939575	0.00072745579	0.00072745579	0.00076842036
1242.1713	0.00060925793	0.00059820366	0.00059820366	0.00062264144
1243.7436	0.00051255743	0.00050654601	0.00050654601	0.00052205503
1245.316	0.00044562281	0.00044225354	0.00044225354	0.00045228323
1246.8884	0.00040043058	0.00039856559	0.00039856559	0.00040491371
1248.4607	0.00037205612	0.00037110086	0.00037110086	0.00037479194
1250.0331	0.00035741584	0.00035703683	0.00035703683	0.00035868956
1251.6055	0.00035460517	0.00035460517	0.00035460517	0.00035460517
1253.1779	0.00036253807	0.00036279567	0.00036279567	0.00036138384
1254.7502	0.00038075352	0.00038119178	0.00038119178	0.00037851212
1256.3226	0.00040932476	0.00040989403	0.00040989403	0.0004060202
1257.895	0.00044884253	0.00044951059	0.00044951059	0.00044446039
1259.4673	0.00050046418	0.00050121044	0.00050121044	0.00049495229
1261.0397	0.00056603735	0.00056684935	0.00056684935	0.00055930279
1262.6121	0.00064832595	0.00064919736	0.00064919736	0.00064022766
1264.1844	0.00075139631	0.00075232586	0.00075232586	0.00074173176
1265.7568	0.00088127685	0.00088226804	0.00088226804	0.00086975977
1267.3292	0.0010471198	0.0010481813	0.0010481813	0.0010333428
1268.9015	0.0012633509	0.0012644983	0.0012644983	0.0012467212
1270.4739	0.0015539287	0.0015551872	0.0015551872	0.001533551
1272.0463	0.0019615683	0.0019629795	0.0019629795	0.0019360159
1273.6186	0.0025702653	0.0025719015	0.0025719015	0.0025370823
1275.191	0.0035703572	0.0035723568	0.0035723568	0.0035248144
1276.7634	0.0055010391	0.0055037117	0.0055037117	0.0054323244
1278.3357	0.010656958	0.010661151	0.010661151	0.01053345
1279.9081	0.036418994	0.036418994	0.036418994	0.036418994
1281.4805	0.01410577	0.014110363	0.014110363	0.013949978
1283.0529	0.0073274461	0.0073297293	0.0073297293	0.0072369922
1284.6252	0.0050484784	0.0050498813	0.0050498813	0.0049846806
1286.1976	0.0039202009	0.0039211637	0.0039211637	0.0038699473
1287.77	0.0032486584	0.0032493611	0.0032493611	0.0032063971
1289.3423	0.0028035988	0.0028041318	0.0028041318	0.0027664749
1290.9147	0.0024870467	0.0024874613	0.0024874613	0.0024533795
1292.4871	0.0022503283	0.0022506563	0.0022506563	0.0022190195
1294.0594	0.0020665488	0.0020668113	0.0020668113	0.0020368124
1295.6318	0.0019196453	0.0019198569	0.0019198569	0.0018908675
1297.2042	0.0017994357	0.0017996071	0.0017996071	0.0017710933
1298.7765	0.0016991547	0.0016992937	0.0016992937	0.0016707616
1300.3489	0.0016141324	0.0016142451	0.0016142451	0.0015852043
1301.9213	0.0015410416	0.0015411326	0.0015411326	0.001511085
1303.4936	0.0014774474	0.0014775204	0.0014775204	0.0014460261
1305.066	0.0014215269	0.0014215848	0.0014215848	0.0013886303
1306.6384	0.0013718878	0.0013719331	0.0013719331	0.001339521
1308.2108	0.0013274482	0.0013274829	0.0013274829	0.0013052257
1309.7831	0.0012873538	0.0012873795	0.0012873795	0.0012961669
1311.3555	0.0012509207	0.0012509388	0.0012509388	0.0012846925
1312.9279	0.0012175943	0.001217606	0.001217606	0.0012506233
1314.5002	0.0011869193	0.0011869255	0.0011869255	0.0012127126
1316.0726	0.0011585175	0.0011585192	0.0011585192	0.0011781407
1317.645	0.0011320716	0.0011320694	0.0011320694	0.001147213
1319.2173	0.0011073121	0.0011073066	0.0011073066	0.0011192303
1320.7897	0.0010840075	0.0010839993	0.0010839993	0.0010935618
1322.3621	0.0010619569	0.0010619465	0.0010619465	0.0010697347
1323.9344	0.0010409834	0.0010409713	0.0010409713	0.0010473954
1325.5068	0.0010209295	0.0010209159	0.0010209159	0.0010262702
1327.0792	0.0010016523	0.0010016376	0.0010016376	0.0010061381
1328.6515	0.00098302033	0.00098300481	0.00098300481	0.00098681397
1330.2239	0.00096491031	0.0009648942	0.0009648942	0.0009681363
1331.7963	0.00094720392	0.00094718744	0.00094718744	0.00094995937
1333.3687	0.00092978517	0.00092976851	0.00092976851	0.00093214689
1334.941	0.00091253741	0.00091252073	0.00091252073	0.00091456697
1336.5134	0.00089534019	0.00089532366	0.00089532366	0.00089708757
1338.0858	0.00087806581	0.00087804955	0.00087804955	0.00087957195
1339.6581	0.0008605751	0.00086055923	0.00086055923	0.00086187389
1341.2305	0.00084271239	0.00084269702	0.00084269702	0.00084383209
1342.8029	0.00082429901	0.00082428422	0.00082428422	0.00082526338
1344.3752	0.00080512483	0.00080511071	0.00080511071	0.00080595397
1345.9476	0.00078493691	0.00078492353	0.00078492353	0.00078564791
1347.52	0.00076342384	0.00076341126	0.00076341126	0.00076403132
1349.0923	0.00074019372	0.000740182	0.000740182	0.00074071025
1350.6647	0.00071474238	0.00071473158	0.00071473158	0.00071517876
1352.2371	0.00068640635	0.0006863965	0.0006863965	0.0006867719
1353.8094	0.0006542914	0.00065428255	0.00065428255	0.00065459418
1355.3818	0.00061716079	0.00061715299	0.00061715299	0.0006174077
1356.9542	0.00057325468	0.00057324798	0.00057324798	0.00057345163
1358.5266	0.00051998906	0.00051998351	0.00051998351	0.00052014095
1360.0989	0.00045344147	0.00045343713	0.00045343713	0.00045355222
1361.6713	0.00036749789	0.00036749488	0.00036749488	0.00036757029
1363.2437	0.0002530675	0.00025306596	0.00025306596	0.00025310275
1364.816	0.00011480854	0.00011480854	0.00011480854	0.00011480854
1366.3884	0.00024528075	0.00024527867	0.00024527867	0.00024531794
1367.9608	0.00073959129	0.0007395857	0.0007395857	0.00073968949
1369.5331	0.00191277	0.0019127575	0.0019127575	0.0019129821
1371.1055	0.0064713772	0.0064713447	0.0064713447	0.0064719376
1372.6779	0.0078652124	0.0078652124	0.0078652124	0.0078652124
1374.2502	0.0041499195	0.0041499138	0.0041499138	0.0041499958
1375.8226	0.0031453933	0.0031453897	0.0031453897	0.003145438
1377.395	0.0027765995	0.0027765979	0.0027765979	0.002776619
1378.9673	0.0027020447	0.0027020447	0.0027020447	0.0027020447
1380.5397	0.0029138103	0.0029138118	0.0029138118	0.0029137929
1382.1121	0.0037851446	0.0037851481	0.0037851481	0.0037851076
1383.6845	0.0079889141	0.0079889141	0.0079889141	0.0079889141
1385.2568	0.002095513	0.0020955184	0.0020955184	0.002095466
1386.8292	0.00039656222	0.00039656358	0.00039656358	0.00039655001
1388.4016	0.00021446185	0.00021446185	0.00021446185	0.00021446185
1389.9739	0.00040457273	0.00040457339	0.00040457339	0.00040456796
1391.5463	0.00051763209	0.00051763314	0.00051763314	0.00051762474
1393.1187	0.00058488479	0.00058488602	0.00058488602	0.00058487657
1394.691	0.00062631602	0.00062631726	0.00062631726	0.00062630811
1396.2634	0.00065207964	0.00065208076	0.00065208076	0.00065207289
1397.8358	0.00066766012	0.00066766098	0.00066766098	0.00066765517
1399.4081	0.00067618701	0.0006761875	0.0006761875	0.00067618435
1400.9805	0.00067950273	0.00067950273	0.00067950273	0.00067950273
1402.5529	0.00067868547	0.00067868487	0.00067868487	0.00067868839
1404.1252	0.00067431352	0.00067431221	0.00067431221	0.00067431955
1405.6976	0.00066659259	0.00066659047	0.00066659047	0.00066660182
1407.27	0.00065539647	0.00065539345	0.00065539345	0.00065540889
1408.8424	0.000640234	0.00064023001	0.00064023001	0.00064024953
1410.4147	0.00062012444	0.00062011944	0.00062011944	0.00062014289
1411.9871	0.0005933172	0.00059331119	0.00059331119	0.0005933382
1413.5595	0.00055668994	0.00055668299	0.00055668299	0.0005567129
1415.1318	0.00050438513	0.0005043775	0.0005043775	0.00050440905
1416.7042	0.00042443337	0.0004244257	0.0004244257	0.00042445634
1418.2766	0.00029055987	0.00029055396	0.00029055396	0.00029057725
1419.8489	0.0001694558	0.0001694558	0.0001694558	0.0001694558
1421.4213	0.0013069764	0.0013069372	0.0013069372	0.0013070721
1422.9937	0.0033024897	0.0033024897	0.0033024897	0.0033024897
1424.566	0.0017360327	0.0017359995	0.0017359995	0.0017360943
1426.1384	0.0013535008	0.0013534649	0.0013534649	0.001353565
1427.7108	0.0011890837	0.0011890459	0.0011890459	0.0011891472
1429.2831	0.0010979063	0.0010978664	0.0010978664	0.0010979686
1430.8555	0.0010399148	0.0010398726	0.0010398726	0.0010399758
1432.4279	0.00099975421	0.00099970962	0.00099970962	0.00099981357
1434.0003	0.00097030154	0.00097025452	0.00097025452	0.00097035885
1435.5726	0.00094781139	0.00094776199	0.00094776199	0.00094786617
1437.145	0.00093013232	0.00093008072	0.00093008072	0.00093018405
1438.7174	0.00091594542	0.0009158919	0.0009158919	0.00091599354
1440.2897	0.00090440164	0.00090434663	0.00090434663	0.00090444559
1441.8621	0.0008949342	0.00089487828	0.00089487828	0.00089497346
1443.4345	0.00088715498	0.00088709895	0.00088709895	0.00088718905
1445.0068	0.00088079429	0.00088073921	0.00088073921	0.00088082276
1446.5792	0.00087566451	0.00087561177	0.00087561177	0.00087568711
1448.1516	0.00087163744	0.00087158888	0.00087158888	0.00087165411
1449.7239	0.00086863018	0.00086858814	0.00086858814	0.00086864112
1451.2963	0.0008665962	0.00086656377	0.00086656377	0.00086660204
1452.8687	0.00086552032	0.0008655015	0.0008655015	0.00086552225
1454.441	0.00086541627	0.00086541627	0.00086541627	0.00086541627
1456.0134	0.00086632662	0.0008663523	0.0008663523	0.00086632782
1457.5858	0.00086832487	0.00086838526	0.00086838526	0.00086833199
1459.1581	0.00087151991	0.00087162709	0.00087162709	0.00087153996
1460.7305	0.00087606344	0.00087623366	0.00087623366	0.00087610671
1462.3029	0.00088216123	0.00088241674	0.00088241674	0.00088224286
1463.8753	0.00089009005	0.00089046173	0.00089046173	0.00089023239
1465.4476	0.00090022288	0.0009007545	0.0009007545	0.00090045933
1467.02	0.00091306709	0.00091382219	0.00091382219	0.00091344836
1468.5924	0.00092932349	0.00093039704	0.00093039704	0.00092992844
1470.1647	0.00094998003	0.00095151928	0.00095151928	0.00095093525
1471.7371	0.0009764657	0.00097870968	0.00097870968	0.00097798307
1473.3095	0.0010109124	0.0010142729	0.0010142729	0.001013367
1474.8818	0.001056618	0.0010618634	0.0010618634	0.0010607264
1476.4542	0.0011188879	0.0011276207	0.0011276207	0.001126176
1478.0266	0.0012065197	0.0012226727	0.0012226727	0.0012207997
1479.5989	0.0013337591	0.0013693979	0.0013693979	0.0013668879
1481.1713	0.0015906698	0.001620139	0.001620139	0.0016165801
1482.7437	0.0022451393	0.0021307468	0.0021307468	0.0021251355
1484.316	0.0037490626	0.0036284824	0.0036284824	0.0036174134
1485.8884	0.0084950653	0.0084950653	0.0084950653	0.0084950653
1487.4608	0.0022767232	0.002234958	0.002234958	0.002227436
1489.0332	0.0010002155	0.00098121527	0.00098121527	0.00097691359
1490.6055	0.00055154856	0.00054216155	0.00054216155	0.00053960384
1492.1779	0.00034853074	0.00034450814	0.00034450814	0.00034322991
1493.7503	0.00026550627	0.00026550627	0.00026550627	0.00026550627
1495.3226	0.00028106258	0.0002853262	0.0002853262	0.00028703551
1496.895	0.00045462422	0.0004659658	0.0004659658	0.00047101737
1498.4674	0.001192725	0.0012253525	0.0012253525	0.0012421137
1500.0397	0.00262205	0.00262205	0.00262205	0.00262205
1501.6121	0.0012133375	0.0012261868	0.0012261868	0.0012323601
1503.1845	0.00087368707	0.00088377431	0.00088377431	0.00088924969
1504.7568	0.00074275631	0.00075079726	0.00075079726	0.00075554868
1506.3292	0.00067766825	0.00068434099	0.00068434099	0.00068857765
1507.9016	0.00064060987	0.00064631171	0.00064631171	0.00065017303
1509.4739	0.00061764466	0.00062261813	0.00062261813	0.00062619211
1511.0463	0.00060255041	0.00060695274	0.00060695274	0.00061029645
1512.6187	0.00059218148	0.00059611976	0.00059611976	0.00059927114
1514.1911	0.00058480321	0.00058835317	0.00058835317	0.00059133759
1515.7634	0.00057939586	0.00058261248	0.00058261248	0.00058544658
1517.3358	0.00057533002	0.00057825393	0.00057825393	0.00058094778
1518.9082	0.00057220221	0.00057486367	0.00057486367	0.00057742208
1520.4805	0.00056974594	0.00057216743	0.00057216743	0.00057459065
1522.0529	0.00056778108	0.00056997901	0.00056997901	0.00057226312
1523.6253	0.00056618377	0.00056816966	0.00056816966	0.00057030661
1525.1976	0.00056486791	0.00056664914	0.00056664914	0.00056862666
1526.77	0.00056377339	0.00056535374	0.00056535374	0.0005671552
1528.3424	0.00056285855	0.00056423846	0.00056423846	0.00056584274
1529.9147	0.00056209511	0.00056327183	0.00056327183	0.00056465364
1531.4871	0.00056146491	0.00056243249	0.00056243249	0.00056356353
1533.0595	0.00056095771	0.00056170689	0.00056170689	0.00056255897
1534.6318	0.00056056985	0.00056108775	0.00056108775	0.00056163992
1536.2042	0.00056030348	0.00056057318	0.00056057318	0.0005608258
1537.7766	0.00056016627	0.00056016627	0.00056016627	0.00056016627
1539.349	0.00056017166	0.00055987507	0.00055987507	0.00055975437
1540.9213	0.00056033948	0.00055971312	0.00055971312	0.00055973119
1542.4937	0.0005606973	0.00055970059	0.00055970059	0.00056025848
1544.0661	0.00056128244	0.0005598663	0.0005598663	0.00056144364
1545.6384	0.00056214525	0.0005602515	0.0005602515	0.0005632624
1547.2108	0.00056335406	0.00056091642	0.00056091642	0.00056557744
1548.7832	0.0005650031	0.00056195302	0.00056195302	0.00056826259
1550.3555	0.00056722521	0.00056351022	0.00056351022	0.00057131652
1551.9279	0.00057021323	0.00056584624	0.00056584624	0.00057489591
1553.5003	0.00057425767	0.00056943455	0.00056943455	0.0005793129
1555.0726	0.00057981707	0.00057514203	0.00057514203	0.00058506649
1556.645	0.00058765949	0.0005843527	0.0005843527	0.00059296359
1558.2174	0.00059917527	0.00059863774	0.00059863774	0.00060442615
1559.7897	0.00061716094	0.00061965479	0.00061965479	0.00062227982
1561.3621	0.00064815548	0.0006525206	0.0006525206	0.00065311698
1562.9345	0.00071149669	0.0007164267	0.0007164267	0.00071642875
1564.5069	0.00089356658	0.00089356658	0.00089356658	0.00089356658
1566.0792	0.00065590636	0.00067806803	0.00067806803	0.00067069558
1567.6516	0.00028444152	0.00028444152	0.00028444152	0.00028444152
1569.224	0.00037098694	0.00037207291	0.00037207291	0.00037177481
1570.7963	0.0004146762	0.0004146762	0.0004146762	0.0004146762

